Averaged-DQN: Variance Reduction and Stabilization for Deep Reinforcement Learning

Instability and variability of Deep Reinforcement Learning (DRL) algorithms tend to adversely affect their performance. Averaged-DQN is a simple extension to the DQN algorithm, based on averaging previously learned Q-values estimates, which leads to a more stable training procedure and improved performance by reducing approximation error variance in the target values. To understand the effect of the algorithm, we examine the source of value function estimation errors and provide an analytical comparison within a simplified model. We further present experiments on the Arcade Learning Environment benchmark that demonstrate significantly improved stability and performance due to the proposed extension.

==> Experiments/asymptotic_sub_optimal/avg_reward_k_1.csv <==
mean_score_0,mean_score_1,mean_score_2,mean_score_3,mean_score_4
346.38,320.79,294.02,236.17,266.9
840.21,949.61,654.21,1054.39,842.07
2773.85,3176.84,3213.33,3102.11,2583.33
3247.13,3954.37,3433.63,3843.48,3244.84
3774.57,5071.84,3121.14,4607.34,4666.98
4318.3,4902.4,4980.29,2654.29,4113.14
4697.71,5401.96,4879.36,5007.5,5243.58
4092.5,4195.26,3728.1,3246.09,5635.78
5994.39,3440.68,4345.69,6776.92,5490.2
4798.04,6327.66,4907.34,6255.61,6386.02
4856.14,5492.72,5126.7,4336.02,4503.45
2934.23,6138.89,5597.6,3710.71,5373.18
5508.72,5111.47,5226.67,5531.13,4940.48
3897.88,6019.39,5643.23,4563.46,5398.61
4690.35,4467.86,4505.51,2660.69,5458.57
4953.57,5991.43,5779.08,5484.26,2469.06
5969.31,5228.92,2054.4,5997.37,4517.43
4334.21,6403.65,6498.35,6134.18,2563.67
5019.57,5741.43,5135.59,4981.65,4615.93
5761.17,5931.73,6560.11,5622.55,4102.36
5413.21,4097.35,3638.52,5927.0,4339.83
5096.79,4580.17,6293.88,5566.36,5092.11
5630.66,5265.09,2844.57,6191.67,3584.77
5242.11,5776.67,5091.15,6088.02,5779.52
2411.41,2861.48,4146.82,5910.4,5401.9
3512.6,7159.44,3381.25,4408.33,4316.53
2093.71,4945.95,5357.96,4905.91,5605.0
3409.47,7016.85,4906.07,5252.68,4252.17
5833.16,3643.36,5611.39,5420.39,6125.25
4700.89,2511.7,3900.0,6299.49,4764.8
1976.25,2838.31,5567.89,6368.23,4443.75
4039.74,6119.79,6530.85,4664.76,2430.32
1925.49,5210.48,5083.8,4452.16,1645.35
1421.82,3285.48,4548.35,6117.33,1793.89
1101.3,4462.4,6079.38,5958.95,2127.39
417.05,1953.55,5188.94,4378.93,1963.82
524.11,1915.91,4149.12,4395.8,3061.26
182.03,1306.28,5318.1,2875.94,2933.91
519.6,2041.27,4932.41,3319.92,3294.93
226.75,1082.73,3755.98,2823.65,2490.74
143.18,964.62,5438.73,1240.86,3299.64
204.95,476.89,4966.19,636.58,2386.89
309.28,592.33,5944.68,290.51,1795.43
365.38,395.74,6400.52,220.74,791.67
206.23,181.77,6343.3,188.0,264.45
217.9,168.94,6402.13,123.19,69.91
240.16,102.14,2848.75,209.32,181.84
221.56,106.62,5378.44,240.83,174.55
209.76,140.39,6097.28,210.67,113.36
143.6,149.41,2773.01,256.21,181.63
89.29,155.86,4164.16,182.32,70.67
70.58,257.78,2424.12,102.6,54.93
167.0,125.45,780.23,132.21,95.05
65.33,364.54,242.12,152.36,127.78
150.56,112.57,342.45,212.36,172.11
85.59,125.54,102.34,102.31,199.89
102.64,185.56,252.32,196.32,146.44
176.31,105.66,120.43,321.21,151.26
136.27,302.12,123.23,311.2,182.71
69.3,254.25,124.45,187.63,154.12
129.38,102.21,245.45,193.2,167.49
108.68,154.33,323.53,254.11,137.81
267.83,102.21,214.24,264.21,93.88
133.33,201.21,120.23,111.2,86.07
123.56,254.3,102.43,311.21,84.55
85.59,112.13,123.3,365.21,110.51
90.1231,201.21,124.54,245.55,155.89
84.454,135.21,242.5,123.3,168.56
175.324,258.36,112.32,198.32,85.55
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0


==> Experiments/asymptotic_sub_optimal/avg_reward_k_10.csv <==
mean_score_0,mean_score_1,mean_score_2,mean_score_3,mean_score_4
372.17,382.57,348.77,299.48,325.98
656.64,747.57,640.32,427.75,661.88
1332.0,1375.09,1373.78,896.6,1382.08
2091.33,2253.13,2366.95,1866.12,2835.43
3094.2,3176.69,3357.95,2797.71,3492.37
3442.54,3630.95,3880.33,3680.47,4535.65
3958.87,4443.97,4790.91,4350.85,5009.55
4544.35,5089.81,5576.92,4650.88,5730.29
4959.46,5694.44,5874.02,5266.2,6364.8
5435.29,6981.25,6702.63,6419.68,6318.18
5919.0,5972.28,6770.33,6363.54,7191.11
6927.53,6851.11,7297.75,7265.52,7301.7
6768.28,7194.32,7078.65,7161.8,7516.28
7201.7,6984.09,7920.73,7413.53,7532.94
7056.82,7767.26,7921.95,7387.64,7879.88
7512.07,8088.89,7604.6,7336.21,7859.41
7020.0,7641.18,7637.36,7367.44,7474.71
7509.2,7332.95,7733.53,7807.83,7651.18
8003.7,7557.47,7957.14,7477.91,7678.57
7308.14,7953.01,8664.1,7729.76,7996.95
7727.38,7447.73,7741.76,7708.24,7670.0
7746.51,7889.53,7886.14,7461.49,8567.53
7819.88,8360.13,7910.12,8241.03,8513.75
7901.2,8212.35,7584.52,7914.88,8125.63
8144.74,7826.19,8162.2,8016.47,7468.75
8312.03,7839.88,7712.94,7861.73,7218.89
7357.87,7273.56,7904.12,7700.61,7643.68
7547.06,7734.52,8578.21,7850.0,7877.33
8048.17,7684.71,8106.17,8232.5,7900.0
8135.44,7960.24,8016.47,7698.19,7735.63
8103.7,7987.95,7601.74,7442.94,8311.11
8319.75,7810.47,8400.62,7318.97,8467.76
8090.36,7596.55,7975.0,8391.36,8137.2
7658.75,7141.67,7988.41,8088.41,7493.1
8303.7,8105.42,7843.02,8007.5,8817.95
7842.77,7828.24,8652.56,8107.5,7876.19
8667.76,7683.91,8411.54,8337.18,7845.18
7939.63,8117.07,7788.24,7800.0,8031.55
7987.04,7870.59,7745.18,7813.25,7933.72
7898.1,7955.42,7732.74,8600.0,8431.25
7686.9,8468.13,7971.95,8580.77,8284.57
8343.67,7795.29,7225.0,7674.4,8563.75
8361.25,8571.05,8227.78,7871.95,8220.12
7830.0,7521.51,8740.51,7887.35,7935.29
9093.24,7235.29,8186.14,7605.75,7498.85
7920.0,7918.82,8013.58,8318.99,8280.49
7783.33,8030.49,8518.42,8999.34,7698.28
7984.34,8528.57,8517.72,8065.63,7754.6
8341.77,8285.19,8065.29,7752.33,8045.24
7430.9,7569.88,8383.95,7710.71,8089.16
7581.55,8449.37,7994.38,7848.77,7673.21
6568.33,7529.17,8294.51,8015.66,8120.73
8238.13,8902.74,8387.97,8081.71,7534.12
8529.38,8357.14,7967.68,8780.56,7999.4
7852.25,9054.54,7506.98,8489.61,7002.33
8542.21,8115.87,7891.76,8385.0,8155.56
8123.12,8005.9,8588.96,9411.27,7279.07
7582.21,8245.69,7920.25,8072.84,7368.39
7830.0,7838.22,8246.34,8366.67,8539.24
7985.21,8596.65,8126.51,7961.31,8040.36
8352.51,9854.56,7617.05,8770.89,7618.02
8213.86,8236.69,7741.76,8166.88,7682.35
9123.25,7859.56,8473.75,8282.32,8153.16
8852.15,8123.5,7454.12,10146.27,9153.21
9521.23,8869.54,7965.66,8834.81,8220.13
9102.21,7548.54,7765.48,8223.17,7564.65
9005.21,7985.6,7745.93,7223.84,7244.6
10213.12,7854.89,8650.63,8034.34,8543.36
8542.21,8574.12,7962.94,8708.86,9152.3
0,0,7045.56,8444.87,0
0,0,7414.77,8291.36,0
0,0,7870.83,7812.94,0
0,0,8344.3,0,0
0,0,7345.68,0,0
0,0,8574.38,0,0
0,0,7321.35,0,0
0,0,7319.88,0,0
0,0,7467.42,0,0
0,0,7886.9,0,0
0,0,8418.99,0,0
0,0,8165.66,0,0
0,0,8295.68,0,0
0,0,8481.01,0,0
0,0,7642.26,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0


==> Experiments/asymptotic_sub_optimal/avg_reward_k_15.csv <==
mean_score_0,mean_score_1
361.97,296.76
581.98,595.99
1180.56,1185.71
1834.62,1786.23
3222.44,3259.38
3652.87,3618.44
4201.79,4268.75
4604.63,5040.29
5726.56,5674.49
6027.13,5783.68
6203.33,5828.42
6758.93,6353.33
6932.94,6895.29
7806.41,7132.93
7651.9,7677.63
7283.13,7389.74
7332.1,7811.69
7755.84,7914.29
7731.65,8028.95
8332.64,7805.7
7792.21,8465.71
7680.77,7623.08
7767.53,8453.57
8060.67,8237.16
8438.67,8108.11
7824.05,7958.44
7722.78,8099.34
8002.63,8358.67
8421.62,8314.58
8464.0,7864.0
8038.82,8556.34
7425.0,8560.96
7822.08,8387.16
7670.51,8652.08
7683.33,8374.32
8446.58,8233.77
8300.68,8237.33
7894.23,7774.38
8872.46,8297.22
8944.93,7897.33
9157.35,8350.0
8179.05,8256.0
8479.73,8598.59
8083.78,8368.24
8227.33,8739.13
8644.44,8879.71
8529.17,8914.49
8356.67,8012.0
8474.66,8426.39
8756.94,8136.3
7953.16,7903.85
8061.54,8256.76
8316.89,8221.62
8252.03,8473.24
7784.21,8012.99
8208.55,7898.08
8123.0,8342.0
8321.0,8600.0
8522.0,8423.0
8421.0,8792.0
8221.0,8012.99
8722.0,7898.08
8569.0,8001.0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0


==> Experiments/asymptotic_sub_optimal/avg_reward_k_99.csv <==
mean_score_0,mean_score_1,mean_score_2,mean_score_3,mean_score_4,mean_score_5
368.32,379.69,352.34,314.5,257.92,368.5
1065.91,835.41,980.98,1049.08,828.4,973.27
2914.06,3010.58,2754.46,2619.27,2622.32,2759.13
3146.73,3316.22,3014.05,4034.9,3046.3,3361.73
2685.2,3663.55,3988.43,4115.09,3110.45,3313.16
4581.31,4113.21,4309.82,5067.89,5339.08,3704.85
5130.77,4448.2,2572.46,5214.14,3828.1,4121.43
5439.67,4647.96,3182.63,5730.21,4748.45,3852.5
4820.87,3623.71,5082.0,3629.63,5694.02,6218.67
3594.26,3503.27,4618.32,5188.66,5030.48,5266.33
4381.65,5804.26,4739.11,6038.51,5697.78,5040.0
5048.48,4633.33,6213.37,4889.39,5050.0,5121.78
5903.41,5343.48,4152.7,5938.04,5282.65,4444.91
4913.59,4370.56,5968.89,4437.14,5331.52,5447.42
5589.33,5873.63,6549.43,3289.57,4550.54,5395.31
5687.64,4546.43,6406.98,5463.78,5978.57,5618.37
6954.94,6485.06,4522.69,2591.22,5953.23,4257.21
5958.79,6589.53,4886.27,5350.0,4354.81,5522.63
5544.57,5501.14,3900.0,5968.75,3782.3,5928.02
6096.02,5013.86,4379.8,3775.42,6836.14,5392.11
4735.58,6663.41,5791.57,5475.54,4411.76,6400.0
4331.08,5911.54,6372.41,4149.51,5091.5,5932.42
6127.91,5817.71,5510.53,3852.63,6114.89,6191.76
5208.67,6043.33,6194.89,5744.68,5796.32,6003.19
4638.46,5020.0,4082.48,6728.82,5515.59,5503.16
3621.82,6011.8,6016.13,6265.0,6256.74,5076.4
5811.49,6629.52,4845.75,5184.83,7622.5,6337.33
2552.08,4971.5,4959.6,6338.07,5431.0,6344.05
6536.78,4208.06,4679.21,6692.86,6372.99,5363.54
6646.55,4575.98,5901.06,4201.9,6656.63,5990.7
6317.61,4509.79,5647.28,4663.5,6000.0,3769.92
4487.0,5691.58,6020.65,5736.73,6151.63,4933.33
5211.34,4884.38,5440.21,4724.02,5868.82,3806.44
4377.32,6607.87,5207.81,6222.47,5469.9,5653.72
5498.97,6902.38,4732.08,6164.84,4916.98,5896.88
5858.24,5786.56,5509.44,4026.47,6190.0,5242.71
6718.52,4633.0,8077.63,6121.51,6213.74,5894.38
5898.95,7037.35,6200.55,6491.67,6246.81,6295.51
6166.29,3193.33,6033.87,6090.0,5906.11,3488.84
5175.88,5680.68,6584.83,5179.08,6210.87,5377.84
5637.23,6875.88,6126.63,6303.41,5827.84,5461.98
4621.2,5268.89,4793.68,5513.54,6051.15,3283.33
7295.0,6365.17,6204.02,5269.57,6265.56,3546.19
5819.89,6287.22,2791.06,4322.38,5179.9,5920.43
5586.26,5519.89,4991.85,3700.0,5872.73,6413.89
4755.94,7012.05,6822.35,5899.4,6004.02,5636.5
6303.37,6750.61,4318.32,7443.21,7087.8,3362.27
6940.13,4891.58,6042.93,5757.53,5221.57,4329.72
6153.3,6701.85,5086.26,5763.89,5273.79,4856.57
5882.61,4296.81,6131.76,5990.91,4690.2,6158.43
4847.52,6075.0,5862.92,6330.9,5818.89,5983.15
1846.22,5278.82,6069.77,6074.43,6875.29,3770.21
6483.73,6758.52,4688.18,4837.75,5785.87,6444.77
5030.41,5666.33,6079.55,6259.55,5873.12,854.8
7076.14,5868.39,7261.31,4866.15,6688.37,5753.53
6776.79,4753.61,4813.64,6430.46,4486.76,6674.43
5754.84,4156.99,4965.46,6144.19,5109.69,6398.26
6572.99,6207.47,7706.76,5761.7,4188.89,3793.75
5033.89,6237.5,7553.95,4797.28,5315.22,5512.9
6891.86,6285.12,6103.49,7291.67,5996.95,5603.85
5988.95,6224.73,6752.53,5149.48,7077.11,5972.16
7642.41,6395.0,5389.44,7639.1,6597.73,5266.67
5184.38,6267.58,6455.75,6062.78,3665.53,5677.01
6393.02,5108.76,5585.0,5551.6,6235.47,6322.73
6916.07,4132.83,5048.35,5730.98,4306.06,5138.04
6571.84,6583.71,6881.71,5843.48,6546.47,5932.1
6876.83,6054.43,6459.77,7085.19,6758.99,5805.85
6480.68,6101.61,5220.53,6681.71,4739.05,5488.3
4577.62,6868.39,5221.13,5931.98,6565.48,5317.53
4412.23,5859.44,0,5509.89,6834.66,6671.59
6668.02,7484.15,0,5686.46,5610.67,4839.29
0,6435.39,0,0,0,5976.84
0,7443.51,0,0,0,6409.77
0,5012.23,0,0,0,5419.79
0,7231.01,0,0,0,0
0,7285.8,0,0,0,0
0,5189.18,0,0,0,0
0,2648.76,0,0,0,0
0,6141.76,0,0,0,0
0,7412.96,0,0,0,0
0,5491.4,0,0,0,0
0,6358.64,0,0,0,0
0,5276.09,0,0,0,0
0,6455.75,0,0,0,0
0,5585.0,0,0,0,0
0,5048.35,0,0,0,0
0,6881.71,0,0,0,0
0,6459.77,0,0,0,0
0,5220.53,0,0,0,0
0,5221.13,0,0,0,0
0,6851.88,0,0,0,0
0,6143.45,0,0,0,0
0,5452.25,0,0,0,0
0,5757.56,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0


==> Experiments/asymptotic_sub_optimal/q_val_k_1.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4
1.66528,1.637733,2.108861,1.779233,1.996071
2.36659,2.738228,2.994935,2.362237,2.675915
4.417771,4.411368,5.487669,5.049781,4.608398
6.481256,6.92558,7.627263,6.749113,6.964118
7.780036,7.20901,7.985252,7.972411,7.760161
8.471785,8.371078,8.576921,8.385979,8.067298
8.89506,8.477073,9.139525,9.045023,8.935973
9.361754,8.998129,9.464212,9.557272,9.763295
9.735424,9.781306,9.671255,9.785738,9.746098
10.069532,10.161185,10.121051,10.192517,10.133651
10.206896,10.668326,10.542234,10.539876,10.482965
10.309363,10.529787,10.955151,10.596244,10.841603
10.163527,11.126769,10.626981,10.494081,10.657199
10.39193,10.940467,10.830811,10.608319,10.706923
10.037285,10.804604,11.016853,10.663453,10.407387
10.269194,10.657635,10.989882,10.690126,10.812707
10.866135,11.029661,10.853842,10.575184,10.562067
10.84823,10.672334,11.058962,10.646605,10.720291
10.425651,10.625589,10.891065,10.571425,10.811501
10.565931,10.902484,11.153057,10.801959,10.997144
10.887445,10.924005,10.911324,11.197918,11.004213
10.756514,11.099326,11.30026,10.876895,10.939801
10.561893,11.082127,11.117465,10.831769,11.10998
11.370203,11.035064,11.021405,11.355381,11.101451
11.178965,11.01337,10.786731,11.382088,11.382002
11.346571,10.745143,11.141861,11.39502,11.972174
11.634107,11.090256,10.88164,11.737534,11.738543
11.623513,11.151416,10.9859,11.622794,11.844589
11.049623,10.810361,11.029129,11.414248,11.39326
11.002919,10.98584,11.054236,11.319188,11.397084
12.73695,11.046375,11.34471,11.026775,11.508167
14.20352,11.275443,11.092954,11.319157,11.938402
16.233639,11.908085,11.247766,11.132457,13.018333
17.499901,12.213288,11.49065,11.51977,13.263801
98.47261,13.568733,11.354086,11.777289,12.708677
180.224243,20.948917,11.911077,11.848232,12.995899
154.936188,12.732364,12.013914,12.324862,12.179225
64.997169,81.119354,11.517283,13.05694,11.971329
291.42749,150.82341,11.508808,12.555965,11.446223
536.470215,264.960907,11.566718,14.062,11.555605
461.433533,237.292236,11.371297,18.694958,11.777086
1024.15918,356.213806,11.454765,21.936069,13.827316
422.55481,373.032684,11.70745,40.466484,15.539299
2383.925537,148.130676,12.089684,100.355103,24.010187
1280.249268,638.566895,11.536396,182.350922,81.602394
2157.173828,811.584351,11.530907,231.146408,221.960693
1551.14563,941.082275,11.334854,185.22963,217.163452
1208.449219,1355.353027,11.648545,149.455658,350.055054
999.583984,1486.394531,11.931524,127.279503,275.18808
2390.252197,1430.259521,11.801651,575.456545,301.992004
1114.041504,1467.589966,12.131435,495.5411,768.457642
1674.608276,985.352456,300.312,122.265,568.661194
1254.400269,1255.2141,124.0,544.522,517.372986
1848.939941,1102.216555,1232.35,295.21,769.219604
1915.980103,2569.24654,2304.0,365.21,818.0354
1117.410278,2101.21556,3433.0,696.32,806.350098
1003.793518,3696.321121,1253.0,752.25,855.963623
2900.142334,2963.321156,1110.0,612.156,794.735474
4410.937988,2753.23156,1000.0,1230.25,771.186096
3542.944092,2499.214564,2334.0,1593.22,961.607422
1177.37561,4221.21355,4300.0,1055.5589,351.513824
1046.048218,1569.3521,6950.0,1236.56,526.205872
1119.594116,1421.2165,8990.0,3541.2666,651.464783
1269.956055,1685.156669,5332.0,3102.2133,592.840454
2152.546648,2522.216,2131.0,1589.2146,458.548564
2542.246545,3654.216,7845.0,1899.21,410.525687
1155.25156,3852.216,8922.0,3699.21,752.658359
1252.254565,2114.2,8563.0,2456.216,654.456489
852.2241565,1896.321,9111.0,1211.213315,854.454888
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0


==> Experiments/asymptotic_sub_optimal/q_val_k_10.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4
0.772826,0.773934,0.726732,0.606188,0.785995
1.116813,1.166328,1.042224,0.89906,1.099147
1.335171,1.480114,1.473689,1.218221,1.359512
1.799511,1.949697,1.930761,1.576049,1.86548
2.248668,2.469094,2.417354,2.066434,2.44914
2.769401,2.835916,2.834588,2.562009,2.858683
3.068462,3.274333,3.506326,2.971712,3.304422
3.500155,3.716835,3.965553,3.348631,3.805708
3.961938,4.012175,4.584414,3.856816,4.166567
4.355148,4.467972,4.819041,4.404069,4.610736
4.86826,4.81028,5.22126,4.715984,5.024393
5.167275,5.264224,5.422981,5.104891,5.325557
5.415205,5.411095,5.782503,5.465913,5.874169
5.778782,5.823693,6.022298,5.79114,6.034424
6.105219,6.198009,6.370492,6.115343,6.286671
6.321086,6.425458,6.56162,6.336822,6.57615
6.562534,6.641141,6.812589,6.591242,6.654776
6.596807,6.906186,7.075622,6.842335,6.793776
6.947556,6.973072,7.208819,7.144294,7.11074
6.925883,7.034886,7.195918,7.037234,7.240237
7.310943,7.376267,7.357084,7.208982,7.50841
7.395969,7.404329,7.568183,7.40287,7.412917
7.587744,7.571318,7.847688,7.633976,7.796896
7.842492,7.807147,7.8991,7.654449,7.833766
7.962489,7.865839,8.008622,7.684505,7.845493
7.971864,8.055022,7.991073,7.959213,7.872526
8.310455,8.206964,8.189037,7.81087,8.063474
7.899462,8.239162,8.209572,8.102569,8.067945
8.246299,8.123606,8.24973,8.147027,8.318438
8.372889,8.248044,8.444558,8.192406,8.402615
8.319703,8.397166,8.53091,8.28933,8.428555
8.337436,8.318775,8.602162,8.459109,8.514037
8.279098,8.486775,8.58301,8.423551,8.606474
8.545907,8.434049,8.54788,8.592168,8.759984
8.323113,8.36673,8.729915,8.627126,8.841989
8.614043,8.491764,8.711947,8.577215,8.742873
8.585054,8.631305,8.746799,8.435783,8.806998
8.564531,8.643125,8.720159,8.641809,8.755181
8.572308,8.75666,8.799238,8.714552,8.842801
8.742749,8.774015,8.815722,8.75342,8.931723
8.649893,8.673416,8.747967,8.683475,9.028484
8.548987,8.790197,8.753814,8.998362,8.852409
8.508254,8.629751,8.727321,8.980543,9.067496
8.546566,8.815514,8.777895,8.830691,8.839483
8.696481,8.87234,8.780984,8.924457,8.936636
8.715082,8.857924,8.850292,9.056929,8.929175
8.731747,8.832183,8.970757,8.997624,8.949296
8.701351,9.00869,8.879431,8.90032,8.860611
8.840277,9.052099,8.914762,8.837828,9.106609
8.589548,8.987365,9.058385,8.968584,8.867428
8.607133,8.732701,8.862392,9.041466,8.863312
8.863713,9.090276,8.814146,8.909597,8.997418
8.691695,9.199368,8.942226,8.856682,9.075391
8.926659,9.080896,8.779123,8.908551,8.993505
8.731747,9.024565,8.938234,8.917962,9.106161
8.840277,9.124565,9.004289,8.93293,8.891639
8.546566,9.02545,8.951517,9.065844,8.940447
8.879523,9.054555,9.050133,8.934871,8.937047
8.715082,9.100245,9.154463,8.72647,8.863432
8.856465,8.94554,9.311623,8.850563,8.929324
8.912565,8.994236,9.218918,8.959555,8.941362
9.045564,8.988456,9.210934,9.163248,9.217817
8.954654,9.105454,9.196907,9.222163,8.954231
8.892454,9.012525,9.174167,9.124974,8.996541
9.023445,8.995454,9.432472,9.162885,8.953256
9.124974,9.004567,9.337939,9.099052,8.896522
9.037883,9.114566,9.292957,8.987,8.654252
9.004555,8.956488,9.205977,8.908211,8.884566
9.024554,8.987865,9.33114,8.944779,8.956555
0,0,9.191869,9.098486,0
0,0,9.010947,9.078573,0
0,0,9.310774,9.086295,0
0,0,9.043165,0,0
0,0,9.052874,0,0
0,0,8.958839,0,0
0,0,9.17343,0,0
0,0,9.162918,0,0
0,0,9.076372,0,0
0,0,9.242374,0,0
0,0,9.276332,0,0
0,0,9.293551,0,0
0,0,9.102588,0,0
0,0,9.159137,0,0
0,0,9.137543,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0


==> Experiments/asymptotic_sub_optimal/q_val_k_99.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5
1.229054,1.117992,1.16296,1.347491,1.076387,1.153434
1.895864,1.968322,1.789455,1.929658,1.447049,1.700072
3.639585,3.210785,3.070547,3.368808,2.843147,3.459505
5.179705,4.881876,4.954568,4.792928,4.505892,5.131693
5.935995,5.98089,5.852445,5.56993,5.248687,5.764297
6.23378,6.30224,6.31882,6.106962,6.089517,6.478154
6.610344,6.476155,6.64513,6.899333,6.708696,6.44729
6.790123,6.877009,7.166856,7.396426,6.976563,6.554185
7.213717,7.158201,7.429883,7.774331,6.952199,6.855815
7.648004,7.782495,7.506452,7.658139,7.327816,6.973378
7.653989,7.420261,7.829651,7.55806,7.612889,7.218776
7.969453,7.455067,7.846456,7.834217,7.780954,7.556282
7.946383,7.614373,7.917015,7.991793,7.800949,7.374426
7.667519,7.554795,7.934898,7.842341,8.06988,7.542707
7.857811,7.434528,7.870023,7.882841,7.928551,7.524982
7.423913,7.493217,7.790915,7.715776,8.341061,7.543231
7.387826,7.345032,8.0041,7.722233,7.909256,8.026736
7.24791,7.617306,8.42673,7.562433,7.686216,7.582084
7.264589,7.751267,7.785177,7.603288,7.307809,7.559578
7.434422,7.621547,7.785021,7.676742,7.490564,7.24037
7.612768,7.385314,7.623399,7.838906,7.335863,7.44472
7.197796,7.047997,7.795606,7.864345,7.622355,7.646362
7.328085,7.011502,7.889677,7.75254,7.448999,7.189363
7.431065,7.341328,7.938184,7.632307,7.379158,7.504818
7.436697,7.385625,7.426368,7.594846,7.436374,7.506001
7.413493,7.559003,7.635211,7.388438,7.685463,7.66863
7.265744,7.331944,7.815804,7.929406,7.277628,7.672992
7.444438,7.234173,7.439271,7.626894,7.395023,7.924585
7.298333,7.428128,7.589216,7.491273,7.176253,7.577907
7.620324,7.741979,7.510598,7.882982,7.199841,7.515964
7.351233,7.582053,7.579847,7.749814,7.183774,7.268599
7.261719,7.397646,7.607313,7.745321,7.385372,7.284854
7.379942,7.021907,7.313112,7.61858,7.532527,7.327265
7.053369,7.154244,7.51257,7.679846,7.720394,7.202942
7.691192,7.32233,7.607241,7.44667,7.509928,7.383683
7.735706,7.372734,7.721206,7.385108,7.375644,7.62129
7.365052,7.708819,7.536029,7.530319,7.083307,7.604597
7.198647,7.659244,7.45015,7.367068,7.464073,7.250002
7.499633,7.325639,7.299202,7.55706,7.548906,7.282591
7.516819,7.383696,7.41439,7.288786,7.574494,7.576677
7.409327,7.416058,7.398614,7.374439,7.682355,7.639997
7.441206,7.184565,7.416003,7.539416,7.740726,7.433601
7.747361,7.277387,7.282412,7.698359,7.645083,7.693387
7.645459,7.383325,7.554172,7.285522,7.530657,7.887307
7.71874,7.355273,7.543939,7.238509,7.76037,7.489498
7.539484,7.411778,7.464694,7.318038,7.893843,7.580356
7.252322,7.351361,7.556558,7.894536,7.76456,7.44265
7.339069,7.325579,7.428315,7.667602,7.488053,7.300463
6.97161,7.378417,7.587806,7.410968,7.357267,7.191319
7.04434,7.441549,7.424998,7.325212,7.311345,7.328076
7.315617,7.56437,7.376299,7.414074,7.416282,7.60185
6.964603,7.631414,7.462255,7.467905,7.40052,7.546113
7.257049,7.721263,7.551657,7.570191,7.224949,7.448578
7.474483,7.359507,7.466712,7.685969,7.158277,7.34266
7.62974,7.457136,7.164738,7.588966,7.144052,7.270733
7.416471,7.665399,7.528646,7.67069,7.020724,7.164054
7.294371,7.62587,7.427645,7.426443,6.951471,7.392202
7.265687,7.5578,7.539782,7.56789,7.432808,7.438234
7.314786,7.582529,7.152822,7.834311,7.363525,7.328132
7.122257,7.345984,7.454165,7.484684,7.392206,7.309165
7.169081,7.392281,7.33659,7.366944,7.523572,7.49417
6.948788,7.425078,7.307842,6.994093,7.586389,7.719064
6.880612,7.350133,7.272641,7.232883,7.497912,7.746032
7.21314,7.524702,7.24625,7.267891,7.434924,7.640437
7.079494,7.340011,7.118702,7.313215,7.089173,7.365169
7.443203,7.545254,7.604938,7.311379,7.158798,7.27282
7.429962,7.578425,7.493899,7.107454,7.093785,7.432755
7.131728,7.277498,7.290311,7.172706,7.472342,7.491413
7.17511,7.230761,7.259979,7.305051,7.544942,7.387601
7.030262,7.216218,0,7.229878,7.190198,7.466952
7.057865,7.250563,0,7.454862,7.629488,7.653183
0,7.276852,0,0,0,7.288294
0,7.605258,0,0,0,7.264889
0,7.767428,0,0,0,7.513704
0,7.430927,0,0,0,0
0,7.650248,0,0,0,0
0,7.645374,0,0,0,0
0,7.562075,0,0,0,0
0,7.641296,0,0,0,0
0,7.565258,0,0,0,0
0,7.80042,0,0,0,0
0,7.429151,0,0,0,0
0,7.180724,0,0,0,0
0,7.272641,0,0,0,0
0,7.24625,0,0,0,0
0,7.118702,0,0,0,0
0,7.604938,0,0,0,0
0,7.493899,0,0,0,0
0,7.290311,0,0,0,0
0,7.259979,0,0,0,0
0,7.375671,0,0,0,0
0,7.22096,0,0,0,0
0,7.199826,0,0,0,0
0,7.231366,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0


==> Experiments/gridworld/ADQN_k_comparison/q_val_k_1.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6,mean_q_val_7,mean_q_val_8,mean_q_val_9,mean_q_val_10,mean_q_val_11,mean_q_val_12,mean_q_val_13,mean_q_val_14,mean_q_val_15,mean_q_val_16,mean_q_val_17,mean_q_val_18,mean_q_val_19,mean_q_val_20,mean_q_val_21,mean_q_val_22,mean_q_val_23,mean_q_val_24,mean_q_val_25,mean_q_val_26,mean_q_val_27,mean_q_val_28,mean_q_val_29,mean_q_val_30,mean_q_val_31,mean_q_val_32,mean_q_val_33,mean_q_val_34,mean_q_val_35,mean_q_val_36,mean_q_val_37,mean_q_val_38,mean_q_val_39
0.002373871626,0.002111697104,0.001879861346,0.003426521784,0.007965237834,1.9791560173,0.003018649295,-0.001737585058,0.002473628847,0.00310329441,0.0020416677,-0.00151891564,0.007866254076,0.003764453344,0.001282226411,0.003404615913,0.004301424138,0.004468325526,0.002048973925,0.001809419715,0.004725990351,0.003299812786,-0.001389463199,0.000145368103,0.001714436803,0.003404623363,0.001831815578,0.002995636547,0.004983701278,0.002951207804,0.004930865951,0.00397923775,0.004636307247,0.00452769734,0.004508214071,0.001693023252,0.001054424094,0.002756492235,0.005900803953,0.003706365125
0.045780077577,0.055951390415,0.019174007699,0.029502056539,0.057038735598,2.00066685677,0.041997361928,0.054359979928,0.071562364697,0.066053412855,0.058650121093,0.033932294697,0.080164976418,0.047280464321,0.044388089329,0.053812779486,0.067730158567,0.04703944549,0.035902980715,0.048799499869,0.056594774127,0.054292794317,0.049888581038,0.039273664355,0.06371665746,0.072307541966,0.044308379292,0.044753838331,0.043782562017,0.037114482373,0.055283695459,0.052084170282,0.046879477799,0.062718935311,0.046839829534,0.077996537089,0.062581561506,0.055385101587,0.058675967157,0.044181469828
0.136080145836,0.169638410211,0.14268425107,0.137401506305,0.17257848382,2.00425052643,0.145167991519,0.197517096996,0.186934262514,0.194054141641,0.140397161245,0.139319270849,0.209601446986,0.121616385877,0.177511259913,0.152406200767,0.180143967271,0.159094557166,0.135336786509,0.169138818979,0.16667316854,0.167078688741,0.181637302041,0.103606596589,0.185564920306,0.207990437746,0.162177279592,0.150212019682,0.170325666666,0.123333923519,0.15459613502,0.189319416881,0.1560998559,0.216505333781,0.19222420454,0.22905933857,0.193839460611,0.193715617061,0.173125788569,0.174724876881
0.303278267384,0.341443300247,0.312703251839,0.314302295446,0.351994693279,2.0126748085,0.336330711842,0.373041838408,0.406914293766,0.390729516745,0.289734661579,0.316722005606,0.404717206955,0.276080518961,0.375152349472,0.349098056555,0.39648270607,0.328206330538,0.312735438347,0.345820128918,0.352805137634,0.393348127604,0.364805817604,0.215520113707,0.405770301819,0.38639998436,0.372615903616,0.316674679518,0.38019362092,0.309559732676,0.328068554401,0.40452298522,0.331288099289,0.416097939014,0.411304652691,0.443882226944,0.415331870317,0.383816361427,0.37898093462,0.377417057753
0.513406157494,0.574291050434,0.527082741261,0.567237615585,0.598457098007,2.00279688835,0.58448946476,0.601513147354,0.622925341129,0.635921835899,0.504045307636,0.522644758224,0.604344010353,0.487744033337,0.652834296227,0.583618879318,0.623865783215,0.559187710285,0.537625968456,0.570823311806,0.59365427494,0.623124480247,0.576500713825,0.402687221766,0.668301701546,0.598080992699,0.595041573048,0.562058269978,0.617749929428,0.512421131134,0.546275436878,0.682894587517,0.518183529377,0.670769274235,0.631874918938,0.685592353344,0.6428373456,0.614748597145,0.579887866974,0.613142907619
0.784327566624,0.8308416605,0.781246006489,0.842240273952,0.852215409279,2.02381539345,0.851590335369,0.858230292797,0.891869485378,0.879069983959,0.75597089529,0.740536868572,0.855664968491,0.723581552505,0.90469712019,0.862384617329,0.853267669678,0.839286327362,0.774980306625,0.833055496216,0.856497704983,0.887763500214,0.835499882698,0.619156658649,0.923411846161,0.878453969955,0.859372735023,0.786541461945,0.867940604687,0.754601895809,0.802610754967,0.959392249584,0.794742584229,0.931273043156,0.89312338829,0.956922292709,0.902752995491,0.847115159035,0.839694440365,0.854793071747
1.03965759277,1.08904027939,1.03599452972,1.08966588974,1.09848499298,2.03338599205,1.0904687643,1.09475278854,1.12394964695,1.11565756798,1.0207542181,0.987873911858,1.1183245182,0.974269330502,1.13695144653,1.09950566292,1.0809545517,1.07497251034,1.03726565838,1.09286189079,1.1072422266,1.11673474312,1.09469258785,0.868749678135,1.15561032295,1.13449621201,1.10128855705,1.02201282978,1.13466191292,1.0202871561,1.04931735992,1.20189380646,1.05763578415,1.15027701855,1.12376475334,1.17695307732,1.12446093559,1.12036669254,1.10886132717,1.1076887846
1.26442563534,1.31075811386,1.27683758736,1.32810199261,1.32853424549,2.02632188797,1.31790399551,1.3251311779,1.34800136089,1.3540520668,1.24771988392,1.21484220028,1.33402919769,1.20422017574,1.36166477203,1.33297085762,1.32161319256,1.28458464146,1.2761452198,1.30675566196,1.32108700275,1.34528696537,1.29307281971,1.09606313705,1.36409032345,1.34923875332,1.32471132278,1.25762331486,1.33969736099,1.24665808678,1.26978945732,1.40727567673,1.26675033569,1.35952472687,1.33192682266,1.39790582657,1.33790314198,1.34612166882,1.33100521565,1.32912373543
1.46541595459,1.50254786015,1.47293961048,1.51618802547,1.50644409656,2.02858066559,1.49451005459,1.51736021042,1.51971971989,1.52373838425,1.4601521492,1.44047880173,1.50869417191,1.40849673748,1.53260278702,1.50989258289,1.51237154007,1.47570872307,1.45842969418,1.49098491669,1.50796091557,1.55554318428,1.47740674019,1.31545650959,1.54749083519,1.52539992332,1.50264310837,1.46986615658,1.52261888981,1.44693446159,1.46682035923,1.56293749809,1.46587324142,1.54093170166,1.52201902866,1.56911349297,1.53338503838,1.52337861061,1.50056302547,1.51520597935
1.61958932877,1.66287541389,1.63298070431,1.6631257534,1.65531432629,2.02131009102,1.62648892403,1.66398084164,1.65103459358,1.67218387127,1.6172003746,1.61203217506,1.66019558907,1.58936202526,1.66391539574,1.66038906574,1.649076581,1.63775634766,1.62334477901,1.64152050018,1.65943288803,1.6976993084,1.64041233063,1.50517821312,1.68595647812,1.67840147018,1.65367615223,1.62420988083,1.67215287685,1.60079586506,1.62653076649,1.69677340984,1.63119840622,1.68485748768,1.68626785278,1.71168518066,1.68655288219,1.65153467655,1.64991939068,1.66216945648
1.74240767956,1.76397001743,1.76336562633,1.78044831753,1.76586651802,2.00714349747,1.74735534191,1.76932001114,1.77258265018,1.78579556942,1.72833621502,1.72578823566,1.77617657185,1.7148373127,1.76436412334,1.77683162689,1.75925862789,1.76583385468,1.73670530319,1.75714993477,1.76027774811,1.79981350899,1.74310827255,1.65726304054,1.77095580101,1.77386868,1.78191971779,1.73825120926,1.77467119694,1.72730541229,1.74195921421,1.78032016754,1.72877442837,1.78146195412,1.78311765194,1.81194293499,1.79620838165,1.76497972012,1.75629663467,1.76181209087
1.83111679554,1.8318426609,1.8400169611,1.86235809326,1.8416775465,2.00773406029,1.8426040411,1.83369171619,1.83171856403,1.87146544457,1.80329680443,1.80605626106,1.86110532284,1.79460370541,1.83896517754,1.84818208218,1.85266292095,1.82846081257,1.82756626606,1.83964085579,1.84729731083,1.88276660442,1.8126540184,1.75816226006,1.86337828636,1.85174679756,1.8743969202,1.81941783428,1.85843455791,1.83384394646,1.82787823677,1.86814165115,1.81548953056,1.85926890373,1.85753810406,1.89432740212,1.8702340126,1.82290589809,1.84466350079,1.84614849091
1.87887251377,1.9007948637,1.89621579647,1.93374919891,1.89934635162,1.9907348156,1.90127873421,1.88965272903,1.9046138525,1.9219584465,1.86789166927,1.8685965538,1.91552126408,1.84608781338,1.91251194477,1.89783418179,1.91798067093,1.87242090702,1.89776730537,1.88470065594,1.91037845612,1.9147990942,1.86088418961,1.83551418781,1.90780699253,1.90154027939,1.92905545235,1.89826655388,1.92353641987,1.90162754059,1.89884996414,1.93316411972,1.88500034809,1.91920864582,1.91096878052,1.9476275444,1.92290639877,1.88553547859,1.8885692358,1.90506410599
1.91432476044,1.94282925129,1.93122315407,1.97885930538,1.92169713974,2.00163578987,1.93815135956,1.92786514759,1.94671356678,1.94124889374,1.90425539017,1.91934597492,1.93193614483,1.89477145672,1.95355618,1.92215394974,1.94570827484,1.91028964519,1.92790746689,1.92476117611,1.97282373905,1.93651521206,1.91814374924,1.88559758663,1.96204686165,1.93158280849,1.97627782822,1.95379304886,1.95001864433,1.94138455391,1.97174465656,1.94895124435,1.93302106857,1.92782104015,1.95719969273,1.96673905849,1.94183111191,1.94051682949,1.93236613274,1.93804979324
1.93944871426,1.96563005447,1.97745013237,1.99130451679,1.96287751198,2.0111272335,1.97245681286,1.94529271126,1.98416686058,1.96681272984,1.93498134613,1.95150101185,1.95567202568,1.95278871059,1.99160587788,1.94971621037,1.95736372471,1.94072079658,1.9576638937,1.96511566639,1.99229538441,1.96237146854,1.94460010529,1.9204287529,1.96630859375,1.95718288422,1.98341608048,1.98527681828,1.97608983517,1.96889042854,1.97764492035,1.97425365448,1.97008144856,1.95701050758,1.96619319916,1.9687076807,1.9557300806,1.9808113575,1.96067750454,1.95967650413
1.97756505012,1.98262190819,1.98198747635,1.98597812653,1.98803400993,2.01346087456,1.97475421429,1.97742152214,1.9913995266,1.98046505451,1.9547175169,1.97563970089,1.96102428436,1.96078395843,2.01734733581,1.95972108841,1.95269596577,1.96294796467,1.97931885719,1.99811601639,1.98821926117,2.00753617287,1.97302210331,1.96811306477,1.98256719112,1.97378540039,1.978728652,1.99761044979,1.99777936935,1.96932923794,1.97597134113,1.97754228115,1.97686707974,1.99446249008,1.98599934578,1.97256028652,1.96071100235,1.98838043213,1.98374354839,1.97155964375
1.98874020577,2.00045371056,1.98878479004,1.9946680069,1.99064540863,1.98661959171,1.99296581745,1.98429226875,1.99370503426,1.98399066925,1.9820098877,1.99233937264,1.97277402878,1.94896090031,2.01047158241,1.98787748814,1.95520710945,1.97571659088,1.99770629406,1.99409544468,1.99164307117,2.01764392853,1.97389256954,1.97902715206,2.00417590141,1.98399722576,1.97528886795,1.98426222801,1.99561536312,1.98402929306,1.97894024849,1.97996461391,1.98488497734,1.9993532896,1.98647463322,1.98207354546,1.98085618019,1.99677038193,1.99571681023,1.99707829952
1.9792163372,2.01386260986,1.99336481094,1.98410797119,1.98842060566,1.99448788166,2.00596189499,1.99766206741,1.99484670162,2.013433218,1.99631345272,2.03040504456,1.97898554802,1.97169220448,2.01553201675,1.9899725914,1.98514211178,1.99664139748,1.99745285511,1.99303257465,2.00771617889,2.00128412247,1.97586977482,1.98139739037,1.99053740501,1.97582280636,1.97635471821,1.96837902069,1.99266982079,1.99632847309,1.99237155914,1.98863172531,1.98428142071,1.99318265915,1.98732936382,1.9869799614,1.97762155533,2.00177431107,1.99215173721,1.99488711357
1.96084535122,2.00503826141,2.0029900074,1.99536466598,1.99112975597,2.0026986599,2.00583767891,2.0138156414,1.99842000008,2.01691412926,1.9915241003,2.02223300934,1.98068547249,1.99261212349,2.00632572174,1.98340916634,2.01552391052,2.00508522987,1.99638843536,2.00945901871,2.01261138916,2.01353693008,1.99475419521,1.9919680357,1.9916832447,1.98584806919,1.98350000381,1.97941088676,1.97749185562,1.98939669132,1.9895876646,1.9802801609,1.99910497665,2.00506258011,1.98672425747,1.97215807438,1.97341883183,2.01973748207,1.99898743629,1.99184238911
1.99269139767,2.01045536995,2.0145971775,2.0112798214,1.99507832527,1.99326121807,1.99699223042,2.0048520565,1.99130129814,2.03878045082,1.99039340019,2.02176952362,1.9773901701,2.00705552101,2.00935959816,1.9816583395,2.00616931915,2.01511478424,1.99620509148,1.99994313717,2.00927376747,2.00173425674,1.99823641777,1.97801983357,1.98679900169,1.99368774891,1.99898743629,1.98407077789,1.95310497284,1.98758006096,2.01024985313,1.98759555817,2.01416873932,1.99735760689,1.99371922016,1.98558223248,1.98870813847,2.01868629456,2.00351810455,2.00457859039
1.99923992157,1.98937380314,2.00862526894,1.99895596504,1.99908328056,1.99391925335,2.03076505661,1.98573029041,1.98505985737,2.02946829796,1.99743306637,2.00148177147,1.97851061821,2.00024938583,1.99213194847,1.98763120174,2.01469564438,2.00341916084,1.98565351963,2.00413990021,2.02168178558,2.010627985,2.00042486191,1.97992825508,1.99778294563,1.9945628643,2.0024471283,1.99025630951,1.97093260288,1.99178218842,2.01464915276,1.9991812706,2.01456308365,2.00596404076,1.99836182594,2.01033806801,1.98961091042,2.01440382004,1.99756038189,2.01419520378
1.99331724644,1.98491847515,2.00478005409,1.99445462227,1.99799621105,1.99206757545,2.0284538269,1.98242938518,1.98244810104,2.02068090439,1.99971556663,2.00431323052,1.99362611771,1.99515223503,1.98548281193,1.98480284214,2.01464700699,2.00628209114,1.99596858025,1.99337863922,2.02347421646,2.00717830658,1.99703228474,1.98099148273,2.01376700401,1.99918806553,2.00218677521,1.99573361874,1.98245000839,1.9922709465,2.02294182777,1.98147308826,2.01565265655,2.00086116791,1.99665164947,2.03792691231,1.99301290512,2.01579213142,1.99260401726,2.01948857307
1.99014401436,1.98924160004,2.01261782646,1.9843184948,2.00128817558,2.00049448013,2.025421381,1.98268306255,1.97449660301,2.03034853935,2.0055243969,1.99138915539,2.00165772438,2.00656747818,1.98315966129,1.99345552921,2.01030540466,2.00687146187,1.97882080078,2.00648903847,2.01832103729,2.01761555672,2.00989508629,1.98229432106,2.01226186752,2.01008439064,2.00681829452,2.00180244446,1.98912847042,1.98518526554,2.0186624527,1.98198246956,2.00613808632,2.00393652916,2.00975894928,2.0371735096,1.98174142837,2.01382112503,1.9879257679,2.01882410049
1.99101293087,1.97650563717,2.00572872162,1.99885988235,2.00091791153,1.99679982662,2.01366138458,1.97780787945,1.98403537273,2.02289509773,1.99684512615,1.99112582207,1.9880900383,2.00461959839,1.96915197372,1.99865686893,1.99943387508,2.00578713417,1.97487652302,1.99864077568,2.0162756443,1.99797666073,1.99403047562,1.96963298321,2.01130342483,2.00499272347,1.99868071079,1.99086856842,1.98562169075,1.98191714287,2.00855922699,1.98189222813,2.00263118744,1.98750066757,2.02850222588,2.04283356667,1.99656450748,2.00506281853,1.98019587994,2.01249361038
1.99355971813,1.9715231657,2.0061943531,2.02825379372,1.99304652214,1.99361407757,2.02014064789,1.9898301363,1.99644994736,2.01654696464,1.9957075119,2.00759840012,1.9901214838,2.00085353851,1.97596073151,1.99715948105,1.99273884296,2.00404524803,1.98280882835,1.99669528007,2.01589226723,2.00439548492,1.99519896507,1.96796786785,2.01201915741,2.00368952751,2.01924586296,1.99624752998,2.00193095207,1.96581792831,1.99281704426,1.98312282562,2.00219416618,1.97384607792,2.0176961422,2.02521157265,1.9915394783,2.00531411171,1.97666656971,2.00915980339
1.99163210392,1.97246479988,2.0020172596,2.02345681191,1.98563170433,1.98951840401,2.02272057533,2.00261807442,2.01375675201,2.00440955162,1.98752224445,2.02287197113,1.99480581284,1.99082958698,1.9976837635,1.98734390736,1.99780058861,1.9980648756,1.99343907833,1.98780548573,2.00298166275,2.00922298431,1.98348248005,1.97459411621,2.0062623024,1.98520505428,2.01343297958,1.98904597759,2.01255941391,1.95883250236,1.97963762283,1.97996151447,2.01125049591,1.98330724239,2.00644373894,2.01383447647,2.01395869255,2.00885868072,1.98938786984,1.99248445034
1.99698245525,1.95682525635,2.02339887619,2.01205515861,1.99964082241,1.99089574814,2.01086449623,1.99818789959,2.00096559524,2.01140737534,1.98596525192,1.99071872234,2.0098400116,1.98541676998,2.01090884209,2.00065302849,2.00671172142,2.00344753265,1.98878359795,2.0025010109,1.99742817879,2.01213240624,1.96130549908,1.97268640995,2.01436161995,1.97574853897,2.00685596466,2.00417971611,2.00231313705,1.97255039215,1.98263919354,1.98762774467,2.01466083527,1.9931293726,1.99563360214,2.01811742783,2.011885643,2.01157546043,1.97768247128,1.98849761486
1.99690341949,1.95037448406,2.02278542519,2.02345061302,1.99834299087,1.99117267132,2.01285624504,1.98955118656,1.99986362457,2.01775765419,1.9917088747,1.98862302303,2.00774979591,1.98940825462,1.99645292759,1.99632763863,1.99268341064,2.01244139671,1.98421752453,1.98966443539,2.00095558166,1.99938201904,1.95934844017,1.99084413052,2.0114197731,1.97539186478,1.99639070034,1.99447739124,1.99476027489,1.97337031364,1.98517751694,2.00124263763,2.01777410507,1.98920857906,1.98952901363,2.0067191124,2.02532982826,1.99827182293,1.98611140251,1.9850076437
2.00006723404,1.97032892704,2.00704526901,2.01424098015,2.00566101074,1.99017930031,2.00369620323,2.00141215324,1.99452269077,2.00363469124,2.0048904419,1.98843836784,2.00188469887,1.99739670754,1.97644853592,1.99700534344,2.00468897819,2.00656056404,1.98743534088,1.99396896362,1.9965723753,1.99406337738,1.96082520485,1.98540532589,2.01310062408,1.98095119,2.00631594658,1.98054647446,2.00273227692,1.99039578438,1.98530185223,2.00639271736,1.98951673508,1.98898661137,2.00530648231,1.98985433579,2.01577162743,2.00281310082,1.9790917635,1.9963388443
1.99811708927,1.97847259045,1.99616789818,2.01131415367,1.99367153645,1.98331546783,1.99479556084,2.0054204464,2.00499296188,1.993501544,1.99996507168,1.98688280582,2.01646089554,2.01122617722,1.97810125351,1.98697662353,1.99907469749,1.99215257168,2.00337910652,1.9652607441,2.00313091278,1.98880422115,1.95945036411,2.00013852119,2.00932335854,1.97488939762,1.98592925072,1.98509502411,1.99377048016,1.99235808849,1.99091982842,2.02205514908,1.99544215202,1.99082291126,2.01786708832,1.98035907745,2.00407981873,2.01600193977,2.00304961204,1.99815535545
1.99903142452,1.97506380081,1.98760485649,2.00897836685,1.99389576912,1.99245905876,2.00431966782,1.99962282181,1.99471616745,1.99802303314,1.97968506813,1.98529708385,2.01278972626,2.02968668938,1.99638307095,1.99044525623,1.99085390568,1.98884320259,1.99964046478,1.96536922455,1.98210728169,2.003469944,1.97313547134,2.00639820099,2.01526427269,1.98843169212,1.97617900372,1.9753729105,1.98483979702,1.97117578983,1.99630832672,2.01226115227,2.00214576721,1.99246704578,2.01639795303,1.97671413422,1.9956176281,2.00587153435,2.01178455353,2.01074719429
2.00740790367,1.98811066151,1.98809218407,2.02218580246,1.998529315,1.98831403255,2.003231287,1.9937980175,1.99515807629,1.99018144608,1.9912686348,1.98813474178,2.00702738762,2.01759195328,1.9745670557,1.98949706554,1.98580169678,1.99118030071,1.99960565567,1.97667860985,1.98697936535,1.98466992378,1.97985565662,1.97409164906,1.99371504784,1.98821806908,1.97627985477,1.97473621368,1.98544728756,1.96911036968,1.99746465683,2.01273441315,2.0002450943,1.98928380012,2.01455163956,2.00258207321,1.99126398563,2.01888942718,2.02064990997,2.00931143761
2.00930142403,1.9883865118,1.98658955097,2.02442026138,2.00060105324,1.99631226063,1.99041223526,1.99075329304,1.98218500614,1.97251498699,1.98702669144,1.99285793304,2.01244258881,2.02484226227,1.97405612469,1.98606991768,1.97836911678,1.99413824081,2.00115227699,1.96580135822,1.98279416561,1.97784602642,1.98398137093,1.9746658802,1.98632287979,1.99287652969,1.99299073219,1.98697137833,1.97493219376,1.97053408623,1.98836028576,2.00785422325,2.01028513908,2.01839447022,2.01108241081,1.99895167351,1.97993862629,2.0036149025,2.03339147568,2.01512289047
2.01341629028,1.97629582882,1.99221849442,2.02146482468,1.99571061134,1.98292970657,1.98797571659,1.99449396133,1.99574279785,1.95517849922,1.98521375656,1.99658322334,2.00587868691,2.00708580017,1.97474980354,1.97764801979,1.98546969891,1.99666595459,2.00071001053,1.96679246426,1.98518800735,1.9855080843,1.98910212517,1.97290158272,1.98539888859,1.99493789673,2.00386142731,1.99099004269,1.96844685078,1.98436307907,1.98623597622,2.01354312897,2.00358176231,2.01439094544,2.01007294655,1.99567735195,1.97335088253,2.01026034355,2.0282497406,2.01109743118
2.00081396103,1.98560881615,1.99167370796,1.99924015999,1.99571466446,1.99289643765,1.99160206318,1.99350738525,1.99188554287,1.95462346077,1.98035919666,1.99928700924,2.00407719612,2.0007352829,1.97581207752,1.98416531086,1.97881686687,2.00379252434,1.99864470959,1.96715688705,1.98554289341,1.99223566055,1.98480916023,1.98467624187,1.97650873661,1.99556732178,2.01259064674,1.98458647728,1.97795963287,1.99164760113,2.01342248917,2.01019525528,1.98255681992,2.02364063263,2.00446009636,1.99405455589,1.96464812756,2.01007723808,2.01028728485,2.01168227196
1.99640536308,2.00764226914,1.99469411373,2.0038125515,1.99222660065,1.97774267197,2.00413751602,1.99497163296,2.00120615959,1.9745528698,1.98377656937,1.98479366303,2.0152630806,1.98489224911,1.97991991043,1.98758149147,1.976085186,1.99367642403,1.98598301411,1.96774613857,1.98200237751,1.98948466778,1.96383523941,1.97248721123,1.98274791241,1.99825394154,2.00739192963,1.99240994453,1.99032592773,1.9869351387,2.01546287537,2.00142216682,1.97921490669,2.01455402374,1.98506784439,1.9918667078,1.97408795357,2.00416922569,2.01638174057,2.01346993446
1.99894499779,2.01032781601,2.00031423569,1.99916255474,1.99234592915,1.97858703136,1.99004352093,1.99610233307,1.98232722282,1.97974610329,1.97386622429,2.0164270401,2.01805782318,1.98914158344,1.97290372848,1.97672879696,1.96491479874,1.97691249847,1.9818136692,1.96012151241,1.98307526112,2.00800561905,1.95062375069,1.9782397747,1.99404323101,1.98751556873,2.00046515465,1.98134851456,1.98423826695,1.97396790981,2.01534295082,1.98801624775,1.98190152645,2.00708937645,1.9903819561,1.98750507832,1.98328363895,2.01304984093,2.00368785858,2.00274538994
1.99948573113,2.00226449966,1.98332929611,1.99402725697,1.98166620731,1.97647678852,1.9902985096,1.99647939205,1.98481857777,2.00114679336,1.9668289423,1.98858845234,2.01840519905,1.98456048965,1.9702334404,1.96536779404,1.97311401367,1.96741652489,1.98431706429,1.97047185898,1.977206707,1.98897612095,1.96191895008,1.98511350155,2.00299239159,1.98707687855,1.98645114899,1.98230326176,1.99017727375,1.99095797539,2.00881648064,2.00666117668,1.98734557629,2.01746821403,1.99456822872,1.97838962078,2.00046133995,2.00008749962,1.99367702007,1.99260675907
1.99483072758,1.99596190453,1.99536728859,1.99787592888,1.99427890778,1.99068391323,1.98747253418,1.99284362793,1.99758708477,2.00142717362,1.97265088558,1.97768199444,2.01556682587,1.99736022949,1.96790766716,1.97204256058,1.97470402718,1.96854662895,1.97324800491,1.97913861275,1.98139131069,1.98117244244,1.97312128544,1.97418749332,2.00740504265,1.99968075752,2.00213170052,1.98545110226,1.99438905716,1.99670147896,2.00484871864,2.00998830795,1.9972332716,2.01216745377,1.98069620132,1.95770633221,1.99977266789,1.99018645287,1.98780786991,1.98497772217
1.99665462971,1.98758089542,1.99676144123,2.00349164009,1.99030125141,1.9964581728,1.98298168182,1.99061274528,1.99028897285,1.98996853828,1.97275781631,1.96898198128,2.01213312149,1.99089062214,1.9690207243,1.97724092007,1.9646987915,1.96610569954,1.98065090179,1.98727941513,1.99420833588,1.97185182571,1.98254990578,1.96659374237,1.98345577717,1.99161195755,2.0032055378,1.98286604881,1.98528468609,1.99968719482,2.00438761711,2.00067567825,2.01101660729,2.00031852722,1.97513973713,1.95443630218,1.99067723751,1.97536587715,1.98635280132,1.98053860664
2.00660562515,1.98936390877,1.99960637093,2.01985096932,1.98224198818,1.98952817917,1.98357820511,1.9898109436,2.00208806992,1.97623538971,1.97879970074,1.96026277542,1.99816417694,1.97782683373,1.97127866745,1.98364257812,1.94829237461,1.96867108345,1.97771728039,1.98808169365,1.97965943813,1.9719376564,1.98969268799,1.96906125545,1.96206986904,1.98297822475,1.99665737152,2.00253629684,1.99711573124,2.01410675049,2.02195096016,1.98928165436,2.00402617454,1.99629759788,1.98122310638,1.95986711979,1.99443006515,1.97045660019,1.98894226551,1.97873580456
2.00524067879,1.98411285877,2.00172162056,2.02753448486,1.98179721832,1.98259365559,1.98681640625,1.98815762997,1.99602508545,1.99038279057,1.99659848213,1.95600783825,1.98465692997,1.96050906181,1.97227716446,1.99400985241,1.95613956451,1.99464654923,1.96963679791,1.9890075922,1.98292577267,1.99382948875,1.97990477085,1.95458567143,1.95105838776,1.97564542294,1.99138045311,1.99216616154,1.99054455757,1.99226474762,2.01519203186,1.98461639881,1.98758149147,1.98421239853,1.97971355915,1.95661211014,1.99152612686,1.98042607307,1.99181747436,1.97744321823
2.00455951691,1.98320376873,1.99511098862,2.01782512665,1.97413671017,1.99043595791,1.9908233881,1.98456585407,1.99657130241,1.99566197395,1.98888981342,1.95466887951,1.98018991947,1.97099471092,1.9627379179,1.98951482773,1.97086346149,1.97895419598,1.98440063,1.98884725571,1.99879276752,2.00952911377,1.97599947453,1.9621502161,1.96227967739,1.97581279278,1.98542201519,1.99568545818,1.97308897972,1.98725497723,2.0102763176,1.98545503616,1.98199009895,1.99272608757,1.98480045795,1.98932480812,1.99378144741,1.99056196213,1.98101651669,1.99237656593
2.00746250153,1.98561692238,1.99663877487,2.00008153915,1.97404444218,1.98360586166,1.98535478115,1.99499070644,2.00730919838,1.98726916313,1.98420608044,1.96571242809,1.98930597305,1.9645806551,1.98123049736,2.00848531723,1.97705805302,1.97551381588,1.98960566521,1.98710477352,1.99449276924,1.98762631416,1.97227919102,1.96567440033,1.96183109283,1.96979665756,1.9940623045,1.9991133213,1.96817326546,1.99382674694,2.00876188278,1.98869919777,1.99011576176,1.98342776298,1.98399138451,2.0101044178,2.00230383873,1.98015332222,1.98662567139,2.00783896446
2.0020327568,1.98326551914,1.98689961433,1.98433077335,1.98182415962,1.98397064209,1.98807537556,1.99652326107,1.991304636,1.98664081097,1.9788146019,1.98555266857,1.98114359379,1.96313357353,1.97595584393,2.00330686569,1.98500335216,1.97648572922,1.98887515068,1.99097168446,1.98818850517,1.97636342049,1.99021756649,1.9735199213,1.96408259869,1.9555157423,1.99096119404,2.00090169907,1.96781933308,1.97616505623,1.99848389626,1.99531102181,1.99188840389,1.98485660553,1.97961986065,2.02327847481,2.02223062515,1.97529017925,1.9762762785,2.01212596893
2.0181620121,1.98427200317,1.97279393673,1.98925220966,1.98580479622,1.96858477592,1.9897390604,1.99502766132,2.00724339485,1.97985875607,1.98231005669,1.99892282486,1.98997402191,1.9612787962,1.98330032825,1.997646451,1.99222230911,1.96389615536,1.98369967937,1.98421084881,1.98126804829,1.99851262569,1.98361003399,1.97995555401,1.96392965317,1.96105134487,1.99280238152,1.98317539692,1.98493814468,1.97022485733,1.9765996933,1.9966404438,1.98306369782,1.98922491074,1.96996092796,2.01007604599,2.02532505989,1.97838973999,1.99274659157,2.00624990463
2.01208424568,1.9814889431,1.97464358807,2.00235629082,1.99089932442,1.9611799717,1.98023951054,1.98184597492,2.00841665268,1.99461305141,1.97292637825,1.99433636665,2.00234436989,1.9654661417,1.97312104702,2.01390218735,1.99904084206,1.96220111847,1.98607909679,1.98699128628,1.97171330452,1.98786437511,1.9775236845,1.9663580656,1.98959743977,1.96727263927,1.9756103754,1.98087406158,1.98953044414,1.98195588589,1.983497262,1.98329591751,1.98702287674,1.99239349365,1.9632666111,2.00547361374,1.99803876877,1.99237990379,1.98670589924,1.99138152599
2.02044463158,1.99166536331,1.96333539486,2.00237417221,1.9816763401,1.94957458973,1.98828220367,1.99751520157,1.99235320091,1.99377560616,1.97760152817,1.98635911942,1.9982162714,1.96817743778,1.96678233147,2.0007648468,1.98663568497,1.96047329903,1.98405301571,1.97676753998,1.97705173492,1.98443067074,1.96215939522,1.97675085068,1.98921823502,1.96785676479,1.97423613071,1.9700987339,1.98979461193,1.98349118233,1.98703503609,1.97155666351,1.98192632198,1.9890884161,1.95996403694,1.99889874458,1.99091494083,1.99120950699,1.99014651775,1.99126470089
2.00554728508,1.99601519108,1.96976399422,1.99822092056,1.97396910191,1.94661259651,1.99758195877,1.99850308895,1.9950735569,1.98282015324,1.98580062389,1.98625707626,2.00312328339,1.9684637785,1.96964538097,1.98408663273,1.98166441917,1.96304750442,1.97631502152,1.98069322109,1.98233520985,1.98830628395,1.96625840664,1.96987676621,1.99142730236,1.99054551125,1.96778559685,1.98216772079,2.00334596634,1.97907567024,1.98128116131,1.96868348122,1.96989107132,1.98831212521,1.95269715786,2.01480293274,1.97979080677,1.99130582809,1.98369812965,1.99259305
1.9906141758,2.00207877159,1.97097837925,1.98383116722,1.98218047619,1.94555568695,1.99198055267,1.97732651234,1.9850372076,1.98765909672,1.998046875,1.99775218964,2.0021173954,1.95410990715,1.96949589252,1.97023618221,1.98382735252,1.97688293457,1.97359132767,1.98936235905,1.98025143146,2.00182008743,1.96082377434,1.97764754295,2.00223302841,1.98244845867,1.9727691412,1.98185229301,1.99844741821,1.97528135776,1.98742842674,1.96611356735,1.97173786163,1.97961807251,1.96595823765,2.01033377647,1.98681795597,1.98371767998,1.97743546963,2.0020904541
1.97736883163,1.99428009987,1.97308278084,1.98188066483,1.97607982159,1.94637560844,1.98464083672,1.97982573509,1.98872613907,1.98777616024,1.99258112907,2.00392270088,1.99400699139,1.97703671455,1.96297025681,1.9794781208,1.98969113827,1.98438465595,1.97950732708,1.9867978096,1.98147058487,1.99477052689,1.96919775009,1.9739304781,1.99363398552,1.98683166504,1.95916855335,1.99957060814,1.97520017624,1.97815525532,1.9734531641,1.97012364864,1.98673343658,1.98090481758,1.98022007942,2.00487112999,1.99029505253,1.97775328159,1.98097395897,2.00482940674
1.98014223576,1.99888384342,1.97227549553,1.97291004658,1.97295868397,1.9546765089,1.98185575008,1.9847189188,1.9827940464,1.98826444149,1.99247467518,2.01716637611,1.99406588078,1.99120807648,1.98361372948,1.98896288872,1.98908853531,1.98422884941,1.98221170902,1.98917770386,1.99158477783,1.99996888638,1.97252500057,1.99038648605,2.0053050518,1.9803904295,1.98015904427,1.96774935722,1.96351408958,1.98899078369,1.97435641289,1.97689986229,2.00189757347,1.9773632288,1.99596369266,1.99631559849,1.98235142231,1.98798274994,1.97033548355,1.99587368965
1.98224949837,1.99939882755,1.97143507004,1.97578883171,1.97380208969,1.95126605034,1.98515796661,1.9879629612,1.98419117928,1.99671077728,1.99108672142,2.00270414352,1.99486851692,1.99408197403,1.98123562336,1.97245466709,1.98551845551,1.99479675293,1.98444032669,1.9799503088,1.98321676254,1.99377346039,1.97551083565,1.97805452347,1.99693202972,1.98431670666,1.9805239439,1.96468031406,1.96358978748,1.98128473759,1.97333145142,1.97952198982,2.00167131424,1.96847164631,2.00404047966,1.99560546875,1.97735869885,1.9839193821,1.95688962936,1.99460148811
1.99621915817,1.99854660034,1.97129368782,1.97182035446,1.96529877186,1.96528398991,1.98252284527,1.98137116432,1.9790006876,1.99642670155,1.9849152565,1.98598539829,2.00309348106,1.98825895786,1.98114216328,1.97641813755,1.97205114365,1.99772155285,1.98182034493,1.97038149834,1.97512423992,1.99652683735,1.97648727894,1.96684300899,1.99275064468,1.98925876617,1.98372995853,1.95786273479,1.95752322674,1.97933638096,1.97572100162,1.98057973385,2.00056147575,1.97142887116,1.99084842205,1.98126113415,1.9700551033,1.97912228107,1.95992100239,1.99091553688
2.00915598869,2.00309681892,1.9808447361,1.96776676178,1.95933008194,1.96867585182,1.97630155086,1.9897134304,1.97387301922,2.0016310215,1.97361922264,1.98413026333,2.00352406502,1.99451243877,1.98037385941,1.96846234798,1.96553838253,1.99394285679,1.97559475899,1.96750581265,1.98093414307,1.99189329147,1.97964310646,1.98059570789,1.98195374012,1.98291766643,1.983517766,1.95666050911,1.96457767487,1.98084747791,1.97114598751,1.9703091383,1.99640798569,1.97974538803,1.99496078491,1.98366641998,1.97527730465,1.98396670818,1.9659897089,1.98973143101
1.99554431438,2.00478315353,1.98510837555,1.95969176292,1.95488119125,1.96793437004,1.97659301758,1.98673307896,1.96838343143,1.99839687347,1.9662694931,1.98439097405,2.00129008293,1.99781692028,1.97213888168,1.96255886555,1.96747767925,1.99616062641,1.96788084507,1.97201168537,1.97533845902,2.00025916099,1.97723281383,1.98173069954,1.97018659115,2.00129008293,1.97784304619,1.95421755314,1.9679826498,1.98397731781,1.97795045376,1.975451231,1.99802219868,1.97749912739,1.99354100227,1.97712993622,1.97477722168,2.00263977051,1.9585006237,1.9942034483
1.98198604584,1.99821674824,1.98905706406,1.96958959103,1.95957672596,1.96581912041,1.98582684994,1.98639917374,1.97158813477,1.99409604073,1.97779357433,1.98316788673,1.99437570572,1.99775791168,1.97594881058,1.95496964455,1.97617936134,1.99673032761,1.9691106081,1.96471941471,1.97327077389,1.98435223103,1.97497177124,1.97697460651,1.96666288376,1.99511182308,1.96825993061,1.96821165085,1.97957623005,1.97052979469,1.97307801247,2.0029938221,1.99781739712,1.98292386532,1.99960255623,1.9752355814,1.98161542416,2.00398683548,1.96126818657,2.00098180771
1.97146046162,1.99427461624,1.99265062809,1.97276890278,1.96681034565,1.96097528935,1.98654603958,1.9944922924,1.97337496281,1.99439787865,1.98690903187,1.98602628708,1.99528169632,1.98316156864,1.96535289288,1.96162414551,1.96978580952,1.99048578739,1.96799015999,1.9779996872,1.97662198544,1.98622560501,1.96586823463,1.97501826286,1.96591150761,1.9876742363,1.97796046734,1.97306883335,1.9870095253,1.97224974632,1.96154475212,2.00972127914,1.99615216255,1.98726832867,1.99483335018,1.98139226437,1.9760029316,1.9927290678,1.9545365572,1.98728632927
1.96157598496,1.98242723942,1.99461400509,1.96676325798,1.97820043564,1.96940886974,1.97803986073,1.9948849678,1.98598897457,1.98523449898,1.99691998959,1.98232448101,1.99431979656,1.98009645939,1.97812330723,1.95620441437,1.97036480904,1.99422574043,1.97942018509,1.97932374477,1.97330057621,1.98555755615,1.96372103691,1.97594070435,1.95984005928,1.9757912159,1.96885716915,1.98416674137,1.99100971222,1.97549343109,1.96416270733,1.99763965607,2.00565052033,1.97153234482,1.98498082161,1.98941850662,1.9846637249,1.99938321114,1.96240115166,1.99349117279
1.97638702393,1.97779607773,1.99398005009,1.97340846062,1.97174036503,1.96880447865,1.9804443121,1.99053609371,1.97274410725,1.9767203331,1.98784732819,1.97963809967,1.98926055431,1.98880982399,1.98737514019,1.94506895542,1.97949635982,1.99098968506,1.96419620514,1.97137057781,1.97551119328,1.97546982765,1.96686708927,1.9660204649,1.95941495895,1.97344636917,1.97285532951,1.9812309742,1.99270749092,1.98216831684,1.98156535625,1.99775516987,2.00056505203,1.96070694923,1.99779248238,1.98694515228,1.98091888428,1.99000167847,1.96047699451,1.97786152363
1.95861005783,1.96884047985,1.99946856499,1.99454379082,1.98852932453,1.96504974365,1.9732683897,1.9775582552,1.97280979157,1.97712337971,1.98024129868,1.98306775093,1.97952508926,1.9869915247,1.97489619255,1.95444977284,1.9740833044,1.98620069027,1.95904803276,1.97477793694,1.97903132439,1.96385681629,1.96515274048,1.97466802597,1.96932709217,1.96496152878,1.96892058849,1.97415590286,1.98452997208,1.98101103306,1.98941981792,1.98170435429,2.00125098229,1.95537936687,1.98572909832,1.98605501652,1.97161531448,1.99066317081,1.95923888683,1.97227656841
1.96234166622,1.96621465683,1.99266576767,2.00061702728,1.99724817276,1.96462678909,1.96990573406,1.9691836834,1.96777236462,1.97205114365,1.97928678989,1.97671794891,1.97385835648,1.98232483864,1.96871340275,1.96314990521,1.97242772579,1.99734115601,1.96514892578,1.96791625023,1.98649275303,1.9494189024,1.96458864212,1.97324407101,1.96452975273,1.96724820137,1.96717405319,1.98587751389,1.9818353653,1.9924197197,1.99219274521,1.98009169102,1.99479842186,1.95579528809,1.98721754551,1.97923874855,1.98916852474,1.97680985928,1.97567915916,1.98186218739
1.96054601669,1.9688334465,1.98756194115,2.01107692718,1.97166872025,1.97193861008,1.96239435673,1.97625207901,1.9623080492,1.98140501976,1.9770399332,1.97341167927,1.99538600445,1.96945500374,1.96960997582,1.96516263485,1.97308027744,1.99975514412,1.96457707882,1.96106290817,1.99636626244,1.95405542851,1.96477198601,1.98080563545,1.95375216007,1.97496914864,1.96856975555,1.99165141583,1.9837127924,1.98552310467,1.98570525646,1.97972226143,1.97942018509,1.95663952827,1.98965275288,1.97915446758,1.98804330826,1.99081540108,1.9892462492,1.98022687435
1.95598018169,1.98091614246,1.98655581474,1.98789322376,1.96817839146,1.96870183945,1.97098577023,1.97888982296,1.9703527689,1.9821792841,1.97741305828,1.97955441475,1.98842799664,1.98388719559,1.97228825092,1.95972204208,1.9719299078,1.99944472313,1.96420681477,1.97322964668,2.0064034462,1.95676767826,1.96877551079,1.9807870388,1.97078740597,1.98000884056,1.96730625629,1.99670171738,1.9756282568,1.98878693581,1.97065663338,1.97896528244,1.97517335415,1.95604336262,1.98567020893,1.97858119011,1.99286210537,1.98161685467,1.99511766434,1.96593081951
1.96911382675,1.9928021431,1.98292386532,1.97621822357,1.9758720398,1.98484539986,1.96962702274,1.97099125385,1.96535861492,1.97663664818,1.98199892044,1.98337459564,1.97537326813,1.98388183117,1.97062289715,1.97749662399,1.98118519783,1.99223148823,1.96867573261,1.97649204731,1.99821209908,1.96419644356,1.96794986725,1.97427654266,1.98499536514,1.98161220551,1.96261036396,1.99988734722,1.98553037643,1.98591279983,1.96154475212,1.97213244438,1.96897578239,1.95915043354,1.98092257977,1.9818457365,1.98712825775,1.96882629395,1.98575925827,1.96625804901
1.97392642498,1.98689711094,1.98504221439,1.96725285053,1.97864162922,1.98340606689,1.97529327869,1.96892392635,1.97239637375,1.97424530983,1.97622096539,1.97698807716,1.96816599369,1.98512804508,1.96701359749,1.97573292255,1.97070455551,1.97967910767,1.96699428558,1.97949147224,1.9957088232,1.97180652618,1.97161877155,1.97568690777,1.979424119,1.97005188465,1.96347904205,2.00269007683,1.98526668549,1.99125111103,1.97489130497,1.9707839489,1.97364842892,1.9631857872,1.98163294792,1.98255968094,1.9821242094,1.9576510191,1.98287045956,1.97825467586
1.97690677643,1.97536480427,1.98487484455,1.95803236961,1.9769705534,1.9660153389,1.97816097736,1.97192800045,1.97385585308,1.9669778347,1.97203755379,1.97822642326,1.977222085,1.978276968,1.9694160223,1.97761714458,1.96724641323,1.97850191593,1.96957850456,1.98138546944,1.98980712891,1.98534619808,1.98270273209,1.97267186642,1.97948420048,1.96943318844,1.95182192326,1.99679875374,1.97854733467,1.9787774086,1.97279298305,1.95409464836,1.97840988636,1.96619307995,1.98343038559,1.9789788723,1.97818040848,1.95129823685,1.99205744266,1.98169112205
1.97858464718,1.97844028473,1.98463976383,1.95344603062,1.98447310925,1.95631480217,1.97313165665,1.98204314709,1.97682082653,1.97078216076,1.97403287888,1.97553682327,1.9725997448,1.95625472069,1.97620177269,1.98165524006,1.96129333973,1.98416531086,1.96435821056,1.98104166985,1.99900591373,1.98612451553,1.98157787323,1.97450745106,1.97833347321,1.96674239635,1.94147181511,1.9947488308,1.97263944149,1.98914813995,1.98751211166,1.96063196659,1.96975886822,1.96214139461,1.97615110874,1.98062086105,1.98560762405,1.97016143799,1.99102711678,1.97574985027
1.99039614201,1.96455204487,1.97622513771,1.95839357376,1.98120880127,1.95394825935,1.96402680874,1.98780727386,1.97724854946,1.98431360722,1.98140048981,1.97330081463,1.98684096336,1.95230829716,1.97669887543,1.98593020439,1.96638631821,1.97496557236,1.97211635113,1.99075639248,1.99558472633,1.98319149017,1.97719299793,1.96969878674,1.98488664627,1.97444331646,1.95551776886,1.99580109119,1.97675442696,1.98853373528,1.98811399937,1.96566820145,1.97153246403,1.96525263786,1.9847689867,1.97497522831,1.99876582623,1.96522092819,1.98150324821,1.9836807251
1.99900996685,1.96760034561,1.97108995914,1.96000063419,1.98017537594,1.96186542511,1.9587533474,1.991502285,1.97900021076,1.9749443531,1.98431956768,1.98491489887,1.97046947479,1.9609041214,1.98185682297,1.98468160629,1.96263992786,1.97693479061,1.970946908,1.98461031914,1.99315094948,1.98620831966,1.9753216505,1.97042536736,1.98480927944,1.96818912029,1.9650207758,1.98624455929,1.9768871069,1.97792434692,1.98873507977,1.97091007233,1.96839416027,1.97438263893,1.98261713982,1.98730897903,1.98940753937,1.97274231911,1.98881530762,1.98895812035
2.00215005875,1.97791135311,1.97644162178,1.95572316647,1.96574342251,1.96953701973,1.95026278496,1.98078918457,1.98443615437,1.97210133076,1.98044276238,1.98661792278,1.96192538738,1.96283221245,1.9835537672,1.97860193253,1.97407031059,1.9716591835,1.96571171284,1.98244023323,1.99706482887,1.98618364334,1.97692382336,1.97737121582,1.98090457916,1.96193933487,1.9752099514,1.98842823505,1.97720301151,1.98021376133,1.97548246384,1.97638118267,1.9703271389,1.96864926815,1.97395336628,1.99042844772,1.98284327984,1.97791278362,1.99289107323,1.98088610172
1.99453723431,1.97933673859,1.97404313087,1.96469426155,1.97366654873,1.96599161625,1.96304261684,1.98371553421,1.98056018352,1.96476745605,1.97215211391,1.98962283134,1.95942628384,1.95398557186,1.98353183269,1.97872710228,1.9788813591,1.97308385372,1.96033263207,1.97960567474,1.998057127,1.97388780117,1.97137141228,1.98545110226,1.98340272903,1.95850408077,1.97780573368,1.97466385365,1.98663115501,1.97981846333,1.96914470196,1.97660303116,1.9663681984,1.96388912201,1.97687733173,1.98578870297,1.98591411114,1.96607601643,1.98911786079,1.97180628777
1.98762893677,1.97813558579,1.96660029888,1.95970153809,1.96244335175,1.96839094162,1.96579194069,1.98631978035,1.98567318916,1.96372175217,1.97716152668,1.99430155754,1.96789515018,1.95309686661,1.98323333263,1.98567688465,1.97749233246,1.9576998949,1.96504592895,1.98073792458,1.989590168,1.96798217297,1.96882688999,1.98128509522,1.97262942791,1.96014416218,1.98146915436,1.96977555752,1.98102283478,1.98144745827,1.97004032135,1.97132337093,1.96637201309,1.96507871151,1.96749353409,1.98662018776,1.98386871815,1.96452724934,1.97347319126,1.97192764282
1.96609544754,1.98263919354,1.97402667999,1.95403671265,1.96583735943,1.97350549698,1.97181105614,1.98122727871,1.98236405849,1.96285676956,1.97172272205,1.97931146622,1.9753793478,1.96268224716,1.97087156773,1.97725069523,1.97767567635,1.95814621448,1.96473574638,1.98410344124,1.97618174553,1.96757721901,1.96329331398,1.97351014614,1.97190403938,1.97555053234,1.97482120991,1.96655130386,1.966776371,1.97100973129,1.96425044537,1.97138333321,1.96738088131,1.96317875385,1.9705978632,1.98955190182,1.99089825153,1.96932709217,1.97928822041,1.96344304085
1.96590304375,1.9780882597,1.98240923882,1.96562647819,1.96273839474,1.96663355827,1.96086084843,1.99204564095,1.97687900066,1.96034276485,1.96929228306,1.97405481338,1.98287796974,1.95908880234,1.97311770916,1.97978031635,1.99149918556,1.96578454971,1.96800327301,1.98925352097,1.97872591019,1.98757755756,1.97522938252,1.97887146473,1.97496294975,1.99153912067,1.9758297205,1.96480679512,1.98168241978,1.96532130241,1.96039021015,1.95750439167,1.97206509113,1.9716438055,1.96403288841,1.9949375391,1.99998509884,1.97422456741,1.97706210613,1.96553862095
1.96777510643,1.97818696499,1.97955799103,1.96855580807,1.95405673981,1.97056460381,1.95501506329,1.99436473846,1.97687864304,1.97059810162,1.97810781002,1.97464692593,1.99197947979,1.96610808373,1.98160541058,1.97942614555,1.98636960983,1.97681641579,1.96893918514,1.98891663551,1.97035598755,1.98537683487,1.97750914097,1.96829390526,1.98038244247,1.98768651485,1.98049438,1.96580839157,1.97889065743,1.96397161484,1.95466411114,1.94837343693,1.97040939331,1.96723842621,1.95980191231,1.98176240921,1.99995481968,1.97802627087,1.97619593143,1.95930206776
1.97114014626,1.98089551926,1.97110307217,1.98395097256,1.96419680119,1.96233487129,1.9557557106,1.97521972656,1.96253478527,1.96607446671,1.97026383877,1.98606705666,1.97781157494,1.96671199799,1.97962403297,1.98000431061,1.96997976303,1.97546076775,1.96598362923,1.98432779312,1.96266543865,1.96703267097,1.98116099834,1.98503911495,1.98091959953,1.97546589375,1.96970057488,1.96386289597,1.97186374664,1.98249018192,1.95443844795,1.94302737713,1.97634792328,1.97417664528,1.97021985054,1.97415196896,1.98750889301,1.97478914261,1.97924470902,1.95984220505
1.96749174595,1.9782333374,1.9763623476,1.97034037113,1.96094167232,1.96885466576,1.96462261677,1.96782779694,1.95391941071,1.96597838402,1.97212612629,1.99223363399,1.97725558281,1.95867490768,1.98215794563,1.97628629208,1.96738672256,1.97140109539,1.9675065279,1.97117996216,1.96372807026,1.97026133537,1.9759374857,1.98063278198,1.98360931873,1.96938049793,1.96516859531,1.97325527668,1.96895933151,1.97883701324,1.96257507801,1.93980681896,1.98028028011,1.98349308968,1.97150373459,1.96668338776,1.97889256477,1.96818876267,1.97096025944,1.96389603615
1.96717345715,1.97973752022,1.97342264652,1.96562922001,1.97490108013,1.96266186237,1.97423708439,1.96464049816,1.96766209602,1.97039151192,1.96655583382,1.98214960098,1.97761964798,1.95792424679,1.97259473801,1.98026323319,1.97538375855,1.9803968668,1.96202528477,1.98173892498,1.96196317673,1.97421264648,1.98245573044,1.97846925259,1.98447680473,1.97653567791,1.9638543129,1.97622179985,1.96396577358,1.9857467413,1.95794034004,1.95772027969,1.97893977165,1.9855209589,1.9819495678,1.97484898567,1.97848951817,1.97926914692,1.97162461281,1.95697748661
1.97196745873,1.97201645374,1.98026132584,1.96687877178,1.97070157528,1.95534420013,1.982847929,1.96520960331,1.96488988399,1.97749257088,1.96881222725,1.9738496542,1.97981226444,1.95045435429,1.97125244141,1.97688508034,1.97728872299,1.97235107422,1.97549808025,1.99224889278,1.97557902336,1.98016262054,1.97868466377,1.97333073616,1.98392546177,1.98244583607,1.96852147579,1.9681725502,1.96048212051,1.9818854332,1.95697069168,1.96372389793,1.96663141251,1.99147427082,1.98299074173,1.97670400143,1.97768926621,1.97510743141,1.98061609268,1.95901751518
1.97645795345,1.96613621712,1.9808202982,1.96235799789,1.96972870827,1.96144533157,1.98548340797,1.9653429985,1.96487700939,1.9691619873,1.96976101398,1.97834980488,1.97831130028,1.95567333698,1.9744540453,1.97251033783,1.98138034344,1.97090601921,1.97598552704,1.98726010323,1.97789776325,1.97906112671,1.96725404263,1.96982944012,1.97549116612,1.98790132999,1.96165156364,1.96217739582,1.95528459549,1.97950470448,1.96304321289,1.98092234135,1.95834887028,1.9997677803,1.97863125801,1.97458148003,1.98143279552,1.96791386604,1.97576534748,1.96930241585
1.97448968887,1.97371673584,1.97059202194,1.96940279007,1.97995448113,1.95066726208,1.99058806896,1.96213304997,1.96712589264,1.97366654873,1.96816563606,1.97330188751,1.97553980351,1.95854949951,1.96989929676,1.97314238548,1.97379398346,1.97805452347,1.96715021133,1.98206722736,1.97639846802,1.97176301479,1.96342122555,1.97192621231,1.9637336731,1.98736357689,1.97561120987,1.97404634953,1.96228909493,1.97980463505,1.97766327858,1.9727165699,1.96288299561,1.99925076961,1.97369420528,1.98005139828,1.97742128372,1.95898616314,1.9773812294,1.97379899025
1.97013926506,1.97295856476,1.96884000301,1.96841871738,1.98174870014,1.94846713543,1.98545253277,1.96296000481,1.96870052815,1.96104872227,1.9767973423,1.9594886303,1.97970950604,1.96219742298,1.96643161774,1.96911585331,1.97616052628,1.97437930107,1.97111201286,1.97058105469,1.97312343121,1.96957087517,1.97647380829,1.99077677727,1.98346972465,1.9745413065,1.97514224052,1.97527003288,1.95563161373,1.97021973133,1.97857022285,1.978292346,1.96818852425,1.98956787586,1.96555864811,1.98971521854,1.97737729549,1.95635712147,1.96973955631,1.9724214077
1.96851718426,1.96936917305,1.9720928669,1.97596347332,1.97099375725,1.9572519064,1.97779810429,1.97019267082,1.97470712662,1.95340454578,1.9901715517,1.9525885582,1.98254823685,1.95837438107,1.97164487839,1.97809422016,1.98146533966,1.97157824039,1.96913862228,1.97724533081,1.97030365467,1.96547150612,1.97391450405,1.98492527008,1.98474061489,1.97751772404,1.96469449997,1.96413302422,1.95539546013,1.97396945953,1.98045110702,1.97879266739,1.97811734676,1.97894525528,1.96591329575,1.99088084698,1.97301054001,1.95191752911,1.98548269272,1.97029423714
1.96983122826,1.96011841297,1.97779047489,1.9733620882,1.96490621567,1.95801448822,1.97433459759,1.96509540081,1.97259151936,1.96132600307,1.99512720108,1.95541477203,1.98706912994,1.95594584942,1.97200632095,1.98045933247,1.98234188557,1.95951771736,1.97778689861,1.97002840042,1.97480487824,1.9749904871,1.975263834,1.98192644119,1.98285031319,1.97432696819,1.97179937363,1.96669924259,1.9580552578,1.97198271751,1.98156738281,1.97558414936,1.96944737434,1.98213255405,1.96539652348,1.98342835903,1.989590168,1.95614743233,1.98182284832,1.97105252743
1.97134244442,1.95755696297,1.97955286503,1.96841275692,1.96755313873,1.95631742477,1.97381591797,1.95919299126,1.97637164593,1.96808350086,1.9949195385,1.96169102192,1.98763263226,1.96720600128,1.97798800468,1.97622895241,1.98815977573,1.95046138763,1.98371767998,1.97029149532,1.96547698975,1.97813868523,1.97150206566,1.98472750187,1.97405028343,1.97180354595,1.96999299526,1.96443974972,1.95764780045,1.96377074719,1.97500658035,1.96412134171,1.95948910713,1.97299838066,1.97342467308,1.97263944149,1.99825656414,1.9699947834,1.97408938408,1.9676296711
1.96889984608,1.96577358246,1.98505461216,1.96876740456,1.96694397926,1.95707929134,1.97548854351,1.9665107727,1.97514414787,1.97663462162,1.99221754074,1.95834171772,1.97921609879,1.95884764195,1.98386323452,1.96848332882,1.99020051956,1.95581376553,1.97518384457,1.9687384367,1.97574675083,1.97474741936,1.96783328056,1.98378229141,1.97575318813,1.97514057159,1.97410202026,1.96121370792,1.96205425262,1.96460819244,1.96742641926,1.95462810993,1.96054661274,1.95819330215,1.97512590885,1.96901369095,1.99579024315,1.96796524525,1.96472537518,1.97933530808
1.97768890858,1.98463892937,1.98306310177,1.97526395321,1.9620115757,1.96686661243,1.97894072533,1.98656618595,1.97054171562,1.97712826729,2.00295805931,1.95993089676,1.96596050262,1.96628034115,1.97420275211,1.96325135231,1.97943913937,1.95279479027,1.9656676054,1.97024226189,1.98460757732,1.97360229492,1.9682226181,1.99293029308,1.96227824688,1.96732127666,1.97378098965,1.96027135849,1.96783840656,1.97140324116,1.96730196476,1.94755291939,1.95448827744,1.9493817091,1.97423112392,1.96214175224,1.99356532097,1.97168588638,1.97367966175,1.98014128208
1.97514867783,1.98577737808,1.98049962521,1.97940099239,1.96780157089,1.97623836994,1.98747527599,1.98591065407,1.96451961994,1.97770893574,2.00438213348,1.96165239811,1.94950544834,1.96357727051,1.9781857729,1.9679582119,1.9687718153,1.96262359619,1.9658857584,1.97410619259,1.98082399368,1.96757388115,1.97708797455,1.99709606171,1.96027600765,1.97245168686,1.97080981731,1.95288681984,1.96712124348,1.96744740009,1.97403597832,1.96093606949,1.95836162567,1.95450282097,1.96692836285,1.95652067661,1.99694263935,1.97766661644,1.96625483036,1.98065519333
1.97705841064,1.98119592667,1.98123478889,1.98083591461,1.96033322811,1.97487962246,1.9911134243,1.98495936394,1.96357882023,1.98271453381,1.99907791615,1.957903862,1.95294606686,1.96182727814,1.9778418541,1.9644998312,1.96333348751,1.95961093903,1.96120786667,1.97575807571,1.97895312309,1.9657034874,1.97541689873,1.98703074455,1.95783019066,1.97091472149,1.96928715706,1.95758783817,1.96627211571,1.97472810745,1.97520172596,1.96140241623,1.95838260651,1.96072435379,1.96706104279,1.96713745594,1.98295283318,1.98285830021,1.98391270637,1.97442936897
1.97040736675,1.96705663204,1.97961091995,1.97937738895,1.95836985111,1.97615206242,1.9841991663,1.97886931896,1.96809983254,1.99227690697,1.98486447334,1.95471835136,1.95628345013,1.96225070953,1.97990083694,1.96544957161,1.96081650257,1.97129023075,1.96294367313,1.97264409065,1.97486317158,1.96269774437,1.97297668457,1.98331296444,1.97349727154,1.9735301733,1.9687846899,1.95206391811,1.96973478794,1.96922302246,1.97185730934,1.97700405121,1.96095502377,1.96906781197,1.97149658203,1.96712648869,1.9774222374,1.9724650383,1.98932313919,1.96886706352
1.96281528473,1.96952605248,1.97183656692,1.98426556587,1.96237790585,1.97477078438,1.98030805588,1.97679209709,1.98780786991,1.98927247524,1.97627651691,1.94951236248,1.96555125713,1.97861480713,1.9777700901,1.96764826775,1.95736312866,1.96647250652,1.95559346676,1.9572737217,1.96869266033,1.95647990704,1.97970974445,1.98587739468,1.9807049036,1.97055506706,1.9653043747,1.95328974724,1.96896076202,1.97457718849,1.96863508225,1.98482334614,1.96011018753,1.97318100929,1.96957015991,1.97329282761,1.96527826786,1.96608006954,1.9828016758,1.96872508526
1.96110534668,1.96779179573,1.97578418255,1.98245799541,1.96319699287,1.97061741352,1.97173154354,1.97902441025,1.98416829109,1.98617184162,1.97621333599,1.94886934757,1.97419011593,1.98551666737,1.97728145123,1.96747601032,1.95689880848,1.9651440382,1.96674311161,1.95448315144,1.97209012508,1.95280492306,1.98342168331,1.98935854435,1.98052334785,1.96905887127,1.95414829254,1.96011197567,1.96913635731,1.9713665247,1.9745849371,1.98872613907,1.95956790447,1.97943389416,1.97620487213,1.98254334927,1.96827971935,1.96289944649,1.97231078148,1.97100889683
1.9555991888,1.9731067419,1.98693180084,1.97177135944,1.95985209942,1.97092556953,1.96463561058,1.96971476078,1.98089420795,1.98067080975,1.97500789166,1.95007610321,1.96630704403,1.98023557663,1.98844671249,1.96283018589,1.96964037418,1.96352398396,1.96432423592,1.95431041718,1.97837162018,1.94696354866,1.97735655308,1.98703837395,1.97708928585,1.96504199505,1.95710408688,1.96424865723,1.96721148491,1.96560060978,1.96749651432,1.98120212555,1.95928502083,1.97708189487,1.98795902729,1.98652040958,1.95355808735,1.96615803242,1.9684125185,1.95817494392
1.95608377457,1.96454358101,1.98304259777,1.96664118767,1.95867860317,1.96810376644,1.96556055546,1.97559475899,1.98503947258,1.97258937359,1.97885966301,1.9492688179,1.9598351717,1.971580863,1.98419940472,1.9692466259,1.96193599701,1.97541880608,1.96677303314,1.95507419109,1.97902369499,1.94568240643,1.97644376755,1.97501826286,1.9741345644,1.96324145794,1.96672320366,1.96311306953,1.97615814209,1.96633183956,1.96705412865,1.99065029621,1.95945310593,1.97372770309,1.98360300064,1.97693049908,1.96113348007,1.96140873432,1.96647369862,1.96154689789
1.96805608273,1.97496521473,1.97993433476,1.96163225174,1.95765650272,1.96890699863,1.96972692013,1.9668815136,1.98914337158,1.97315740585,1.9872430563,1.9488761425,1.96410763264,1.97450375557,1.99165284634,1.97826325893,1.9588868618,1.98351407051,1.96127986908,1.95554661751,1.9627314806,1.95076537132,1.97628009319,1.97082340717,1.97169280052,1.96198153496,1.97002804279,1.96590602398,1.97544932365,1.96319615841,1.96850526333,1.99394285679,1.96981263161,1.9717181921,1.97539687157,1.97438168526,1.96206378937,1.94993495941,1.96728277206,1.97158956528
1.96504426002,1.97052240372,1.98106181622,1.95177221298,1.96250498295,1.97391092777,1.95916759968,1.97107493877,1.98457765579,1.98166489601,1.98597621918,1.94946074486,1.96221280098,1.98259615898,1.99480104446,1.97528576851,1.96361994743,1.97796666622,1.96536564827,1.96090435982,1.97762715817,1.96067476273,1.97256374359,1.96378803253,1.96385097504,1.96370625496,1.96592283249,1.96104824543,1.97566115856,1.95678222179,1.96509790421,1.99119961262,1.9712408781,1.96180903912,1.98194777966,1.96987247467,1.9634912014,1.94645380974,1.98169982433,1.97783589363
1.96106874943,1.9619358778,1.98515558243,1.95106625557,1.9658588171,1.97759091854,1.9584556818,1.97581362724,1.99009633064,1.98039364815,1.98459744453,1.96618330479,1.96789336205,1.97703945637,1.98599362373,1.9828710556,1.95372068882,1.97424244881,1.9737559557,1.97105777264,1.9766600132,1.96627771854,1.96890437603,1.96420896053,1.96034479141,1.96961820126,1.96237337589,1.95173001289,1.96595668793,1.95966517925,1.96638870239,1.99716627598,1.97184550762,1.95389389992,1.98883390427,1.97441160679,1.95966398716,1.94675064087,1.98895537853,1.97332370281
1.95377731323,1.96937131882,1.98374593258,1.94857513905,1.96014904976,1.97784912586,1.95885133743,1.96886265278,1.98186862469,1.98150539398,1.98419070244,1.96649610996,1.96724903584,1.97997403145,1.98392856121,1.97223114967,1.94894301891,1.9636477232,1.97513306141,1.97113347054,1.99244785309,1.96005415916,1.96356654167,1.96375155449,1.9608694315,1.97696256638,1.96397507191,1.96804046631,1.96204316616,1.96256256103,1.96384215355,1.99074101448,1.97231626511,1.95081698894,1.99423122406,1.99011087418,1.9569067955,1.95315277576,1.98409116268,1.98718643189
1.95250689983,1.97216188908,1.9785977602,1.95209383965,1.9539809227,1.97436857223,1.95771849155,1.97418320179,1.97311282158,1.98165440559,1.98011875153,1.96758067608,1.97428011894,1.97209346294,1.98264455795,1.97422635555,1.95227479935,1.96658980846,1.96590816975,1.96297252178,1.97845304012,1.95914959908,1.96449398994,1.9526617527,1.96663141251,1.97306239605,1.97059631348,1.97027432919,1.96696269512,1.96510589123,1.96464633942,1.98316967487,1.97242295742,1.95295059681,1.98457789421,1.99033021927,1.97079956531,1.96086788178,1.98232257366,1.99136173725
1.95225465298,1.97681498528,1.97801470757,1.95366978645,1.95284998417,1.98220002651,1.96192753315,1.97953653336,1.9708006382,1.97940063477,1.97155535221,1.96104693413,1.97391247749,1.96232974529,1.97238123417,1.96638584137,1.94383394718,1.95978605747,1.96274363995,1.96145749092,1.96628808975,1.96859979629,1.96943759918,1.95053339004,1.97016429901,1.96748495102,1.9729937315,1.96964931488,1.97584497929,1.97050905228,1.95928072929,1.97092652321,1.96772456169,1.95986020565,1.98824834824,1.99217641354,1.97872853279,1.95848417282,1.97783565521,1.99281799793
1.96129107475,1.97270429134,1.98671662807,1.95824038982,1.96658849716,1.97883832455,1.96066331863,1.9721249342,1.96356928349,1.97401332855,1.97605168819,1.96689450741,1.97080898285,1.96128416061,1.96802258491,1.97239542007,1.93764185905,1.95533430576,1.96925497055,1.95956540108,1.96209979057,1.97238707542,1.96727192402,1.94305360317,1.97367310524,1.96866977215,1.96610534191,1.9711805582,1.98247981071,1.96497023106,1.95621097088,1.96563780308,1.96794724464,1.96003985405,1.98661863804,1.98390305042,1.97731721401,1.96628391743,1.98246264458,1.99696695805
1.97388660908,1.9800952673,1.97649109364,1.96328878403,1.96961700916,1.97077822685,1.96019852161,1.96454203129,1.97498846054,1.9742718935,1.96589839458,1.95736467838,1.96446108818,1.96097350121,1.97257685661,1.97485113144,1.93813288212,1.9597299099,1.96480941772,1.96369183063,1.94893848896,1.97363209724,1.97403156757,1.95651769638,1.98375487328,1.98651337624,1.97594881058,1.96252274513,1.98443925381,1.96238744259,1.96537399292,1.96789884567,1.96999752521,1.96747028828,1.97278594971,1.98738253117,1.97287046909,1.96256136894,1.98376584053,1.99564313889
1.96981847286,1.98042857647,1.97411680222,1.96864008903,1.98204767704,1.96103179455,1.96488904953,1.96640896797,1.97627925873,1.96599805355,1.96708893776,1.95649766922,1.96260869503,1.95840334892,1.97861325741,1.96653223038,1.94848072529,1.95727932453,1.96547353268,1.97537720203,1.96074342728,1.9660589695,1.98794674873,1.96727573872,1.97875630856,1.99122464657,1.97454309463,1.96222448349,1.98368930817,1.96318006515,1.97824275494,1.96248424053,1.96384096146,1.97561919689,1.96596837044,1.98486506939,1.97235393524,1.96028482914,1.99633848667,1.99071335793
1.96881318092,1.9788107872,1.9739522934,1.97970700264,1.98417556286,1.96673250198,1.95795047283,1.96757185459,1.9756064415,1.96795606613,1.96429502964,1.95847153664,1.95987820625,1.95698022842,1.98022603989,1.96759724617,1.9578152895,1.95784258842,1.96414422989,1.97448384762,1.96127164364,1.96835851669,1.9737893343,1.96951055527,1.97261631489,1.98830640316,1.97414338589,1.95640408993,1.98746669292,1.96185731888,1.9810076952,1.96738374233,1.95824372768,1.97819244862,1.96415233612,1.98338282108,1.975227952,1.95636057854,1.98673033714,1.99030125141
1.96814203262,1.99756205082,1.97425353527,1.98594081402,1.97572779655,1.96855890751,1.96170687676,1.95579004288,1.97458195686,1.97009539604,1.9621065855,1.96343994141,1.96803557873,1.96080565453,1.97663676739,1.96431672573,1.95341253281,1.95094418526,1.96068179607,1.98826313019,1.96407854557,1.96779251099,1.97076368332,1.97241163254,1.97187161446,1.9868786335,1.97769868374,1.97152471542,1.99031054974,1.97029328346,1.97778081894,1.9710034132,1.95944690704,1.98210585117,1.97193455696,1.96738195419,1.96836018562,1.96318387985,1.98631298542,1.98328137398
1.97356796265,1.99776983261,1.97693347931,1.98118114471,1.97222292423,1.98075807095,1.95316517353,1.96555149555,1.97287368774,1.96650767326,1.95401370525,1.95936977863,1.9696393013,1.97218561173,1.97039067745,1.97580862045,1.96121490002,1.96525728703,1.95553767681,1.98377013207,1.96081757545,1.96754419804,1.96953344345,1.97399139404,1.97458124161,1.98519563675,1.97370326519,1.96956479549,1.99262309074,1.96971523762,1.97497677803,1.97558414936,1.95313680172,1.97744870186,1.97369265556,1.96607267857,1.96340513229,1.96775054932,1.97998976707,1.97872376442
1.99121332169,1.98716115952,1.97279572487,1.97875499725,1.9751226902,1.97558557987,1.95441651344,1.97024095058,1.97583556175,1.95649302006,1.95779049396,1.96030950546,1.97441983223,1.97650265694,1.96504473686,1.9714833498,1.95877230167,1.97335851192,1.95969104767,1.97733831406,1.96773588657,1.9696444273,1.96448862553,1.97893631458,1.97117650509,1.97408092022,1.96565067768,1.96999752521,1.99471211433,1.98022401333,1.96952652931,1.9747004509,1.96257817745,1.9730386734,1.9738689661,1.97258877754,1.96044850349,1.96427965164,1.97386133671,1.97607147694
1.98945188522,1.98015260696,1.97528958321,1.97480869293,1.96821117401,1.96899354458,1.97167265415,1.96646606922,1.97264051437,1.95951509476,1.96927642822,1.95925581455,1.97606611252,1.96353971958,1.96438336372,1.97158002853,1.95889043808,1.97481203079,1.95647740364,1.97214221954,1.9748404026,1.972874403,1.96848964691,1.97165822983,1.96133565903,1.97238254547,1.97380185127,1.97320950031,1.99518966675,1.98288583756,1.95908200741,1.97696065903,1.96558558941,1.97507166863,1.96746861935,1.97071838379,1.95747756958,1.95848846436,1.97681951523,1.97059941292
1.98352050781,1.97772157192,1.97339355946,1.97483837604,1.96684539318,1.96131312847,1.97142553329,1.96578419209,1.96963644028,1.96156203747,1.9634822607,1.96755647659,1.97081422806,1.96116399765,1.96834421158,1.96174669266,1.96867704392,1.97334718704,1.9473118782,1.96213984489,1.97671246529,1.97478580475,1.96706175804,1.96923923492,1.95875918865,1.96619105339,1.97346127033,1.96832823753,1.99623441696,1.98457491398,1.96053135395,1.97003757954,1.96452391148,1.96764576435,1.96449863911,1.96305561066,1.96507978439,1.9681417942,1.9790905714,1.95939195156
1.97761929035,1.97358882427,1.96775102615,1.97521865368,1.96302759647,1.95704174042,1.97720646858,1.96369481087,1.96806490421,1.95961308479,1.96870195866,1.97220516205,1.97252976894,1.9646075964,1.96155226231,1.96803891659,1.96444642544,1.97610259056,1.94984769821,1.95776951313,1.97060704231,1.97570562363,1.96433782577,1.9680416584,1.9551602602,1.96360731125,1.97833538055,1.96693754196,1.99500918388,1.99395513535,1.95990419388,1.96794581413,1.96500062942,1.97345411778,1.95916688442,1.96581268311,1.96403348446,1.9667031765,1.97524535656,1.96059513092
1.97949981689,1.97910404205,1.96423733234,1.96465146542,1.96409809589,1.96194219589,1.97995209694,1.96090769768,1.97624742985,1.95963740349,1.97367310524,1.96546375752,1.9740550518,1.97487521172,1.95763123035,1.97037661076,1.96251058579,1.9774261713,1.95070207119,1.95169889927,1.97177135944,1.96370851994,1.97096312046,1.96785402298,1.94631099701,1.96884596348,1.98269712925,1.97724735737,1.98905706406,1.98029446602,1.96703195572,1.97464513779,1.97203874588,1.96976041794,1.9703130722,1.98492467403,1.96798098087,1.96805405617,1.98018372059,1.97239792347
1.97136366367,1.97767567635,1.97254657745,1.97025120258,1.96341967583,1.96605741978,1.96728551388,1.96214175224,1.97830843926,1.96498858929,1.98154497147,1.96916866303,1.97023248673,1.97730183601,1.9645190239,1.96470987797,1.95685613155,1.97471225262,1.95495343208,1.95700311661,1.964828372,1.9638197422,1.97525179386,1.96582901478,1.95028650761,1.97118806839,1.97898495197,1.97692227364,1.98849916458,1.97779238224,1.96961915493,1.96904659271,1.9801646471,1.96129488945,1.96194672585,1.99152255058,1.96582400799,1.95954406261,1.97416687012,1.96965289116
1.97065150738,1.96980702877,1.98310351372,1.97575545311,1.96473681927,1.96627008915,1.97384500504,1.9562766552,1.9799849987,1.96735048294,1.98452305794,1.96342372894,1.96088564396,1.96123409271,1.9703412056,1.96750926971,1.9666967392,1.96707117558,1.95426738262,1.9555504322,1.9676040411,1.95877194405,1.95997476578,1.9668982029,1.95491266251,1.96813035011,1.97124111652,1.97816479206,1.97554719448,1.96624577045,1.96851015091,1.96972870827,1.97582769394,1.94932317734,1.96525132656,1.98866271973,1.96264588833,1.95354187489,1.9697445631,1.9758477211
1.97639346123,1.96730470657,1.98347854614,1.97782421112,1.96148955822,1.96611177921,1.97359776497,1.96194732189,1.9732376337,1.96931791306,1.98155665398,1.96181666851,1.96371352673,1.96438753605,1.97399747372,1.96658420563,1.96828246117,1.96050906181,1.96569097042,1.95610415935,1.97211170197,1.965280056,1.94988942146,1.962277174,1.96391534805,1.97096097469,1.97814249992,1.96853518486,1.97218382359,1.96520960331,1.96625757217,1.97168362141,1.96937012672,1.95454132557,1.97589933872,1.98313379288,1.96231257916,1.94701373577,1.97085881233,1.96831882
1.979565382,1.96244907379,1.98540771008,1.96515703201,1.96986997128,1.96126031876,1.97315371037,1.9620732069,1.97910094261,1.97546482086,1.97583222389,1.96104538441,1.96066951752,1.96179592609,1.97291171551,1.97319030762,1.96884059906,1.9701526165,1.96981585026,1.95047330856,1.9743117094,1.96549344063,1.95305740833,1.95898640156,1.9676169157,1.97768712044,1.96743535996,1.96937930584,1.97645199299,1.96835398674,1.96705067158,1.97907352447,1.96670603752,1.96678066254,1.98694121838,1.98590695858,1.97038853169,1.95344495773,1.97413909435,1.96796321869
1.97758102417,1.96982729435,1.98178172111,1.98157954216,1.96749353409,1.96087193489,1.96615874767,1.96885514259,1.97313654423,1.97192049027,1.97164952755,1.95308840275,1.96718716621,1.96977293491,1.9757386446,1.96615111828,1.97670543194,1.97293591499,1.97651779652,1.95306181908,1.97527110577,1.9577883482,1.95554172993,1.95632505417,1.97209763527,1.97403788567,1.97139370441,1.96743834019,1.97021138668,1.97238004208,1.96544981003,1.96731960773,1.96126770973,1.98016893864,1.98345112801,1.98869168758,1.97539281845,1.95567989349,1.98000943661,1.96275699139
1.97647643089,1.96672785282,1.98022389412,1.98349332809,1.97032618523,1.95942759514,1.97033655643,1.97426486015,1.97737014294,1.96828198433,1.97203660011,1.94862365723,1.97454833984,1.96996164322,1.97996890545,1.97335219383,1.97619044781,1.97627091408,1.97868871689,1.9611004591,1.9644356966,1.96293544769,1.96620845795,1.95669698715,1.97555780411,1.97684192657,1.97331416607,1.96843481064,1.97393524647,1.9689925909,1.958086133,1.96530425549,1.9726318121,1.97860050201,1.97508895397,1.97051334381,1.97444009781,1.96442472935,1.96732258797,1.96376156807
1.96171939373,1.96239590645,1.97685480118,1.98234951496,1.97645509243,1.96922576427,1.97196304798,1.97611117363,1.9844827652,1.97749948502,1.9693928957,1.94818389416,1.96950769424,1.96835052967,1.96931827068,1.96668148041,1.96970582008,1.9749134779,1.97795498371,1.96376562119,1.9548510313,1.96002244949,1.97002589703,1.95507645607,1.97639191151,1.97985601425,1.95920670032,1.96760678291,1.97093296051,1.97046518326,1.96082305908,1.96503603458,1.9770386219,1.97534704208,1.9754806757,1.97067224979,1.9738638401,1.97370326519,1.97358047962,1.97214329243
1.95915317535,1.96679651737,1.96287310123,1.97887861729,1.97393918037,1.97388935089,1.96076202393,1.9766023159,1.98619413376,1.98061430454,1.96848726273,1.95017230511,1.96073114872,1.96303319931,1.97503101826,1.97080647945,1.97299683094,1.9727319479,1.97365534306,1.96550047398,1.96443629265,1.96351206303,1.96361637116,1.9580643177,1.97412526607,1.98030459881,1.96404194832,1.97255885601,1.97475123405,1.96294820309,1.96502900124,1.96890199184,1.97662508488,1.97734165192,1.97167789936,1.97542774677,1.97627532482,1.97584843636,1.97052371502,1.98305952549
1.96216642857,1.96640610695,1.95718967915,1.97523868084,1.97618770599,1.97251069546,1.96514284611,1.96744811535,1.97916734219,1.98077702522,1.96297073364,1.95774722099,1.9610722065,1.96033596993,1.97193360329,1.96889162064,1.96732211113,1.97928965092,1.97365045548,1.96328020096,1.96339452267,1.96047222614,1.96161746979,1.95651721954,1.98023211956,1.98043978214,1.96072602272,1.97835552692,1.9742398262,1.96311461925,1.95786607265,1.96763551235,1.9810192585,1.96325099468,1.97802400589,1.99074339867,1.97355663776,1.97966372967,1.98324692249,1.9810154438
1.96706461906,1.95772099495,1.96277475357,1.96587157249,1.97659635544,1.96639156342,1.96887516975,1.97160029411,1.97352182865,1.98444974422,1.95753443241,1.95841610432,1.96652185917,1.95734727383,1.96682155132,1.96962213516,1.96211385727,1.97557449341,1.98632586002,1.9586366415,1.95955431461,1.94992303848,1.96165502071,1.95949494839,1.9726266861,1.97546815872,1.97126376629,1.97591114044,1.9671741724,1.96046996117,1.9657125473,1.9646217823,1.96560943127,1.95750141144,1.97080266476,1.98891401291,1.98153507709,1.98690700531,1.9806573391,1.98530733585
1.96564722061,1.95524442196,1.96517217159,1.96614778042,1.97113037109,1.9829211235,1.96579802036,1.95758020878,1.9773414135,1.98974299431,1.94741594791,1.96077740192,1.96360778809,1.96128296852,1.96850681305,1.96778833866,1.97308027744,1.96631801128,1.97528898716,1.96112000942,1.95523989201,1.9572480917,1.96266031265,1.95262289047,1.96822237968,1.97822880745,1.96726441383,1.97543430328,1.95771062374,1.95937824249,1.96512079239,1.95935618877,1.96004343033,1.95477294922,1.97663152218,1.98266994953,1.98051607609,1.98204386234,1.96998262405,1.98401761055
1.96155440807,1.95520174503,1.96948850155,1.96795487404,1.9788018465,1.9798489809,1.9631330967,1.95159971714,1.98259723187,1.99040281773,1.94662964344,1.96629929543,1.95833277702,1.95503759384,1.95893371105,1.96786379814,1.98487234116,1.96635127068,1.97938168049,1.96233475208,1.95510661602,1.95776295662,1.97412276268,1.95052194595,1.96460568905,1.97003483772,1.96486651897,1.97289693356,1.96017658711,1.96432864666,1.96912908554,1.96789181232,1.95341432095,1.96114456654,1.97499787807,1.97582614422,1.97949433327,1.98071682453,1.9704208374,1.9811848402
1.95007526875,1.94980084896,1.9633398056,1.96588349342,1.97687518597,1.9739035368,1.96528804302,1.94791948795,1.97734439373,1.99128627777,1.95708227158,1.97159636021,1.95786845684,1.96461260319,1.95197474956,1.97490918636,1.98330903053,1.97729384899,1.97369658947,1.95863735676,1.95899236202,1.96197032928,1.9740062952,1.95574939251,1.95240473747,1.97532129288,1.96788728237,1.9676296711,1.9547753334,1.9772195816,1.97226881981,1.97463822365,1.95551967621,1.95732295513,1.97394526005,1.96680939198,1.96263456345,1.98026120663,1.96752095222,1.97238171101
1.94322752953,1.95081806183,1.96269774437,1.96966660023,1.97473418713,1.9790416956,1.95488250256,1.94939148426,1.97109186649,1.98684263229,1.95412397385,1.96917939186,1.95483767986,1.97427213192,1.95107722282,1.97252655029,1.97917568684,1.98771178722,1.97750508785,1.96472895145,1.95460236073,1.96661388874,1.97319185734,1.95960569382,1.95355129242,1.96938431263,1.96491253376,1.96722698212,1.96417021751,1.98672485352,1.97080218792,1.98254668713,1.96349859238,1.95879030228,1.97267985344,1.9733287096,1.95101308823,1.98032939434,1.96839725971,1.97083044052
1.94574737549,1.95103025436,1.96559143066,1.96640658379,1.96953427792,1.97026276588,1.94622027874,1.95921778679,1.96433985233,1.98979187012,1.95634496212,1.97316145897,1.96087932587,1.96995472908,1.95559740067,1.98006618023,1.98867857456,1.98687136173,1.97177815437,1.96915447712,1.95027530193,1.96641480923,1.9719196558,1.96293699741,1.95415997505,1.9616394043,1.96971011162,1.97405636311,1.97323513031,1.98529422283,1.96877455711,1.98047971725,1.96762287617,1.95788729191,1.97694838047,1.98142302036,1.94851791859,1.97806537151,1.97717320919,1.96066951752
1.94955539703,1.96203708649,1.96060955524,1.96196162701,1.97244822979,1.9640557766,1.94732177258,1.95858585834,1.96684122086,1.98870301247,1.95024991035,1.9768627882,1.96064090729,1.96681928635,1.96244287491,1.98209071159,1.98197865486,1.98088848591,1.96874964237,1.96228170395,1.94790160656,1.95996916294,1.97068619728,1.95931243897,1.95478391647,1.96098315716,1.9664721489,1.9727973938,1.97867405415,1.98704624176,1.96291911602,1.98201847076,1.96591985226,1.96207392216,1.97760212421,1.97692835331,1.95754277706,1.96290802956,1.97458958626,1.95473754406
1.95604908466,1.97374236584,1.96238589287,1.95725953579,1.97767698765,1.96099746227,1.94336259365,1.96242678165,1.96841287613,1.98081111908,1.94733607769,1.97566258907,1.96332716942,1.95317471027,1.97299432754,1.9875587225,1.98003053665,1.97252011299,1.97714793682,1.96938204765,1.95651733875,1.95917844772,1.97083926201,1.95371198654,1.95497632027,1.95513701439,1.95914244652,1.97673094273,1.97493743897,1.98294901848,1.95522975922,1.99286162853,1.96177887917,1.96766519546,1.97225153446,1.97599852085,1.96187794209,1.9584236145,1.9644626379,1.95814180374
1.96444320679,1.97726929188,1.96642363071,1.95514142513,1.9732888937,1.95395135879,1.95357406139,1.95651733875,1.96876740456,1.98159575462,1.94294309616,1.97469341755,1.96076238155,1.95034897327,1.97285914421,1.96969294548,1.97741055489,1.97371852398,1.97024261951,1.9600301981,1.96077680588,1.96350193024,1.96844911575,1.95584368706,1.94545197487,1.95730912685,1.96409571171,1.98331296444,1.97354888916,1.97887516022,1.95626270771,1.98494875431,1.96024036407,1.98042368889,1.97633945942,1.96713399887,1.95624363422,1.95686006546,1.96297574043,1.95633304119
1.96502542496,1.97926855087,1.96673429012,1.95501172543,1.96934354305,1.94593656063,1.95830905437,1.95272791386,1.97497880459,1.98159265518,1.94223821163,1.96905374527,1.9715975523,1.95718109608,1.96532547474,1.9699151516,1.96532833576,1.96807050705,1.96810185909,1.95740687847,1.95900082588,1.95648801327,1.9672164917,1.96029770374,1.9501888752,1.96522700787,1.9659743309,1.97212123871,1.97591221333,1.98549234867,1.96037936211,1.97854351997,1.96702301502,1.9922451973,1.98324036598,1.97909319401,1.95427393913,1.96177840233,1.96100950241,1.96633315086
1.96019685268,1.98530125618,1.96372938156,1.95575916767,1.96854686737,1.95228397846,1.9506649971,1.96951329708,1.97252595425,1.9763917923,1.94815671444,1.96565127373,1.97087061405,1.95741117001,1.97208738327,1.96441745758,1.95581483841,1.96259522438,1.96303069591,1.95605504513,1.95925068855,1.96062207222,1.97085046768,1.95691096783,1.96455276012,1.96483063698,1.97190630436,1.97360539436,1.96559107304,1.98444294929,1.95405435562,1.9792522192,1.96978724003,1.99953734875,1.97842693329,1.96809506416,1.95150995254,1.9601418972,1.96225345135,1.96190488338
1.96495175362,1.97541964054,1.96840143204,1.95848369598,1.96660292149,1.95599532127,1.94960737228,1.96712708473,1.96665132046,1.97599649429,1.94557917118,1.97097074985,1.97211670876,1.957010746,1.96954250336,1.96771383285,1.94784092903,1.96016085148,1.96807277203,1.95959198475,1.95687258244,1.96450185776,1.97427856922,1.95430159569,1.97359347343,1.96976470947,1.97569417954,1.97613584995,1.95990371704,1.98609554768,1.95195615292,1.97099137306,1.96387147903,1.99116206169,1.98140561581,1.96045291424,1.96271896362,1.95707976818,1.96456491947,1.97258722782
1.96148395538,1.9713640213,1.97667241097,1.95097744465,1.96169185638,1.95476424694,1.94696366787,1.96628713608,1.96051883697,1.98512089252,1.94862473011,1.98196029663,1.97105228901,1.95917081833,1.96432828903,1.962251544,1.95232069492,1.96434736252,1.96661961079,1.9671394825,1.95594084263,1.96210575104,1.97671926022,1.95047426224,1.9759376049,1.96129179001,1.96631968021,1.9779266119,1.95511353016,1.97920548916,1.95328855515,1.97133243084,1.96508800983,1.98377609253,1.98203396797,1.95893085003,1.97163355351,1.96898877621,1.9614752531,1.97182261944
1.9574906826,1.96112072468,1.97098088264,1.95259821415,1.95441234112,1.95655703545,1.94530367851,1.96082794666,1.95504724979,1.97435033321,1.95055818558,1.97787809372,1.96369981766,1.96453654766,1.97236287594,1.96371459961,1.95887386799,1.96824705601,1.96682536602,1.96708679199,1.96618199348,1.96701145172,1.96955668926,1.94814300537,1.99029326439,1.9679107666,1.96876072884,1.96958684921,1.95905697346,1.96979832649,1.95592951775,1.97115540504,1.96436834335,1.97349441052,1.98224794865,1.9519277811,1.97975158691,1.96613037586,1.97013998032,1.97547852993
1.96362364292,1.95659017563,1.97875070572,1.95137691498,1.95713269711,1.95905125141,1.9382789135,1.95499634743,1.96073210239,1.96719801426,1.95644617081,1.97780561447,1.95882892609,1.96098506451,1.97366511822,1.9666519165,1.9578512907,1.9708917141,1.97834300995,1.96190583706,1.96964740753,1.97184252739,1.96740782261,1.94401371479,1.98276591301,1.97475385666,1.96456730366,1.96783137321,1.96418440342,1.980707407,1.95273280144,1.96113681793,1.96711397171,1.95806157589,1.98641443253,1.94917142391,1.9760838747,1.96753203869,1.96931684017,1.97342801094
1.9545763731,1.96456384659,1.97570347786,1.9587136507,1.96179735661,1.96355986595,1.94758570194,1.95419406891,1.96380758285,1.96579289436,1.96455490589,1.97961461544,1.96045780182,1.96627700329,1.97156476975,1.96660768986,1.95282804966,1.98001742363,1.97270512581,1.96556854248,1.96967899799,1.97008633614,1.95752477646,1.95100903511,1.98661494255,1.97733700275,1.96781051159,1.96304690838,1.9695237875,1.97941577435,1.94823944569,1.95515370369,1.96930801868,1.94778728485,1.9897711277,1.94546627998,1.96779298782,1.96939301491,1.97497677803,1.97213745117
1.94869053364,1.96673345566,1.9668956995,1.97284913063,1.96443021297,1.96465408802,1.96054172516,1.95953094959,1.97106170654,1.97138309479,1.97146880627,1.97722256184,1.96350872517,1.95950841904,1.95501363277,1.96712863445,1.95368432999,1.97346639633,1.9673666954,1.97476863861,1.96542394161,1.96025562286,1.9702218771,1.94614648819,1.97872042656,1.96568095684,1.95774674416,1.95775067806,1.97504198551,1.98073792458,1.94539141655,1.96056604385,1.97415709496,1.95811641216,1.99536693096,1.94980967045,1.96864628792,1.95800280571,1.97444057465,1.97119033337
1.95278155804,1.96820831299,1.95829772949,1.97174835205,1.96049487591,1.96615695953,1.9588534832,1.95876276493,1.96236789227,1.96904027462,1.97326290607,1.97308945656,1.9653621912,1.96852040291,1.95611429215,1.96743285656,1.95465266705,1.9747222662,1.96114110947,1.97682309151,1.96700596809,1.95520460606,1.96373355389,1.95230722427,1.9768576622,1.96973276138,1.95540738106,1.95414495468,1.97497344017,1.9766201973,1.9452804327,1.95926332474,1.98755025864,1.95878827572,1.98663234711,1.95126223564,1.96986353397,1.95655584335,1.97699010372,1.96143305302
1.9417141676,1.97107386589,1.96388018131,1.97076237202,1.96096694469,1.97279179096,1.95053863525,1.95835351944,1.95818114281,1.97138750553,1.98216962814,1.97345280647,1.96935272217,1.9581335783,1.9506033659,1.97130346298,1.95711886883,1.97254145145,1.96280562878,1.97457957268,1.96642518043,1.95149672031,1.9585031271,1.95714783668,1.96892690659,1.96787333488,1.95838212967,1.96465015411,1.97109103203,1.97567212582,1.94692051411,1.96183049679,1.98459208012,1.96778392792,1.97814893723,1.9462171793,1.96879041195,1.96155452728,1.97273206711,1.95895016193
1.94727694988,1.96545231342,1.96111750603,1.97203397751,1.95713758469,1.97239542007,1.94807326794,1.95683169365,1.9575009346,1.97820591927,1.98259031773,1.96392345428,1.97324848175,1.95524156094,1.95644152164,1.97281360626,1.95981872082,1.96627438068,1.95611810684,1.96787440777,1.96729564667,1.93939304352,1.94339323044,1.96156680584,1.96606755257,1.96845674515,1.96149897575,1.96858358383,1.970251441,1.97815823555,1.95428192615,1.95861721039,1.97747576237,1.96349620819,1.97910833359,1.95313107967,1.97290563583,1.95780086517,1.97759473324,1.95622861385
1.95466017723,1.97303187847,1.96618199348,1.97596728802,1.96166443825,1.96636962891,1.95974397659,1.94397032261,1.96149766445,1.97915422916,1.98291492462,1.96518945694,1.96255457401,1.96863138676,1.95224416256,1.97212314606,1.96493196487,1.96918070316,1.96553969383,1.96157109737,1.97313737869,1.94216096401,1.94668090344,1.96364688873,1.9648373127,1.96723008156,1.96653437614,1.96699512005,1.96972310543,1.97692906857,1.94992244244,1.97027921677,1.97672104835,1.95929372311,1.96812283993,1.96224546433,1.97928857803,1.95785403252,1.97285687923,1.95253157616
1.95821011066,1.97017133236,1.96682310104,1.97821354866,1.96746301651,1.96912968159,1.96957349777,1.94745779038,1.95553600788,1.98193073273,1.97433316708,1.96374845505,1.95638692379,1.9669277668,1.96351182461,1.9711908102,1.98024594784,1.97203445435,1.97081935406,1.96354496479,1.98149347305,1.94817495346,1.95913040638,1.96871447563,1.96562182903,1.96138429642,1.96700406074,1.97161221504,1.97156667709,1.97298765183,1.95676648617,1.96491575241,1.96745288372,1.94905507565,1.95713055134,1.97044527531,1.96826374531,1.96180653572,1.97191143036,1.9521112442
1.96063065529,1.96464419365,1.96131885052,1.97224628925,1.96382367611,1.96377658844,1.97142446041,1.94283092022,1.96012818813,1.97409939766,1.97087800503,1.95607113838,1.94855618477,1.96964025497,1.9687255621,1.96334660053,1.97953796387,1.96458959579,1.96937167644,1.96496546268,1.98100137711,1.94696497917,1.95668637753,1.97264373302,1.96916651726,1.96313023567,1.95899581909,1.96124148369,1.96744060516,1.96697723865,1.960029006,1.96141505241,1.95458257198,1.95662808418,1.95981776714,1.9678491354,1.96881687641,1.96867489815,1.96752548218,1.94831252098
1.96379089355,1.96580886841,1.96070063114,1.96413600445,1.96345245838,1.95264554024,1.97880864143,1.94394922256,1.96215236187,1.97019696236,1.96967935562,1.95747792721,1.94830965996,1.9716258049,1.97309839726,1.96155047417,1.97952544689,1.96112942696,1.96646082401,1.96192729473,1.97335267067,1.94855833054,1.94800019264,1.96775591373,1.96945989132,1.96449673176,1.95903348923,1.9550563097,1.95950984955,1.96367812157,1.95513164997,1.96229612827,1.95259511471,1.96214878559,1.96397447586,1.96187472343,1.96207582951,1.96150326729,1.96481394768,1.94599115849
1.97163045406,1.97138917446,1.96077489853,1.96636044979,1.96337163448,1.95216155052,1.97243261337,1.95034682751,1.9588496685,1.97039628029,1.96941936016,1.96144092083,1.95150136948,1.97373569012,1.96584093571,1.95333957672,1.97175562382,1.95182096958,1.97050893307,1.96970951557,1.96787965298,1.94915235043,1.94762432575,1.96721601486,1.97174990177,1.95953738689,1.95987153053,1.95315587521,1.95813262463,1.96207642555,1.9528311491,1.95553350449,1.94424593449,1.96326732636,1.9697842598,1.96716094017,1.96320879459,1.9547495842,1.95324289799,1.95531797409
1.97302997112,1.9643932581,1.94436228275,1.95603823662,1.96353638172,1.95023107529,1.96981871128,1.94847631454,1.96282851696,1.96368205547,1.96060717106,1.96437823772,1.94250881672,1.97159314156,1.96308398247,1.95324850082,1.97894072533,1.95570194721,1.96526122093,1.96237707138,1.96360075474,1.95483660698,1.94942867756,1.96816456318,1.97133743763,1.95601451397,1.96490204334,1.9511153698,1.95815777779,1.96346759796,1.96278941631,1.95713436604,1.94445490837,1.96120297909,1.95776033402,1.96180903912,1.97313416004,1.95241987705,1.96172571182,1.96388840675
1.96431744099,1.96283447742,1.9551333189,1.95355772972,1.96405804157,1.94946062565,1.96384215355,1.97183918953,1.96479618549,1.96498417854,1.96026432514,1.9679646492,1.9421081543,1.96551668644,1.96567630768,1.9548895359,1.97224390507,1.96479296684,1.95226764679,1.96135342121,1.96689224243,1.95634007454,1.97338974476,1.96682631969,1.97370755672,1.9542760849,1.96402204037,1.95420598984,1.95723080635,1.96541166306,1.96604704857,1.96388697624,1.95262765884,1.96359813213,1.95716428757,1.96052312851,1.96832311153,1.94535589218,1.96072208881,1.96654188633
1.9653441906,1.9552731514,1.95614945888,1.96103489399,1.96712589264,1.94650328159,1.96211838722,1.97551524639,1.9594810009,1.9638466835,1.95540392399,1.96944499016,1.95277774334,1.95698940754,1.96622622013,1.95996248722,1.97341060638,1.96007847786,1.95591402054,1.96330714226,1.96679735184,1.96249377727,1.98138332367,1.96946442127,1.97758984566,1.96461093426,1.96106302738,1.95138812065,1.95625066757,1.96284532547,1.97263324261,1.95850384235,1.95379424095,1.97211492062,1.95556676388,1.95726072788,1.97049701214,1.9446105957,1.96940922737,1.96524202824
1.95540308952,1.95768594742,1.95397138596,1.95466792583,1.97241306305,1.95002019405,1.96441936493,1.96646869183,1.96020543575,1.96017444134,1.95482409,1.96664953232,1.96015381813,1.97050583363,1.96778094768,1.96455776691,1.97209262848,1.9619948864,1.95212233067,1.96820664406,1.96847498417,1.96266794205,1.97418415546,1.96669983864,1.96434414387,1.96446752548,1.95456087589,1.95445525646,1.96529150009,1.96921885014,1.96837604046,1.95614290237,1.956787467,1.9669495821,1.95423340797,1.96088802815,1.96701323986,1.95270109177,1.97318828106,1.97192966938
1.95495915413,1.96479403973,1.95673441887,1.94934082031,1.97044432163,1.9503210783,1.97607111931,1.97368609905,1.96321249008,1.96013855934,1.95764434338,1.97163712978,1.96167933941,1.96789240837,1.96922719479,1.97002410889,1.97489762306,1.96284067631,1.95596218109,1.95931661129,1.97321903706,1.96411943436,1.97089600563,1.97402095795,1.96279752255,1.96585428715,1.9578949213,1.95956635475,1.96774125099,1.96136295795,1.96105408668,1.95767700672,1.96177852154,1.96751952171,1.95274353027,1.95568299293,1.97137570381,1.95497620106,1.9712896347,1.97909474373
1.95368432999,1.96926021576,1.95633351803,1.96140778065,1.96077787876,1.95367395878,1.96722209454,1.97384786606,1.96732699871,1.96539199352,1.95465397835,1.97736513615,1.96078550816,1.95976305008,1.96719396114,1.96774399281,1.97519445419,1.96342241764,1.96545016766,1.96394693851,1.97770869732,1.96707081795,1.97312831879,1.968323946,1.96158611774,1.96717560291,1.95485079289,1.96011781692,1.97388243675,1.95610034466,1.96109342575,1.96717786789,1.97226595879,1.97735869885,1.94825041294,1.95774781704,1.97235929966,1.95770096779,1.97316741943,1.96507322788
1.95315921307,1.96626126766,1.9712433815,1.95917475224,1.95848417282,1.96203815937,1.97430694103,1.96531558037,1.97502076626,1.96674799919,1.95302343369,1.96659636498,1.9548895359,1.96198129654,1.97509002686,1.96908020973,1.9760260582,1.9649951458,1.96178674698,1.9597620964,1.9834792614,1.97418665886,1.96501159668,1.96728336811,1.95635318756,1.96559345722,1.95658910274,1.96438777447,1.98295283318,1.96386408806,1.95115613937,1.9628264904,1.9721070528,1.96763753891,1.95058870316,1.96034097671,1.98202359676,1.96439313889,1.97382175922,1.97060406208
1.94986236095,1.97165119648,1.96815538406,1.95935988426,1.96276438236,1.96103358269,1.96865963936,1.95936727524,1.97953915596,1.96448552609,1.95142710209,1.96788668632,1.95514500141,1.96281290054,1.97946166992,1.96651113033,1.97259044647,1.9764046669,1.96066403389,1.9562933445,1.97412931919,1.97104215622,1.96504485607,1.96689641476,1.9566398859,1.96402037144,1.95347034931,1.96474599838,1.98292541504,1.96448457241,1.94542050362,1.95905148983,1.96586883068,1.9633795023,1.95131075382,1.9619345665,1.97839796543,1.96215748787,1.97227203846,1.96491384506
1.94851744175,1.96608519554,1.96828889847,1.96132099628,1.96096038818,1.95784592629,1.97609651089,1.96284520626,1.97596848011,1.9672665596,1.94184529781,1.96451258659,1.95531988144,1.96472775936,1.98022139072,1.95007312298,1.97555041313,1.97657728195,1.95512115955,1.95253276825,1.97295856476,1.97356176376,1.97317743301,1.95921969414,1.95856273174,1.96494114399,1.95129823685,1.96403777599,1.98254728317,1.96578323841,1.95694887638,1.9674731493,1.96659755707,1.95297145843,1.9540296793,1.95720434189,1.97768330574,1.95886600018,1.97003388405,1.97462904453
1.94364893436,1.96693146229,1.96774530411,1.96437990665,1.96021640301,1.95067214966,1.97234892845,1.97242355347,1.97068834305,1.96015501022,1.94308924675,1.96447610855,1.95410370827,1.96328294277,1.97179269791,1.94836962223,1.97162532806,1.97132146359,1.94961452484,1.95255339146,1.95774018765,1.96840393543,1.97256159782,1.96013200283,1.96144711971,1.97098577023,1.95436549187,1.95910871029,1.9809564352,1.96283864975,1.95318055153,1.9610927105,1.96782302856,1.96236729622,1.95154082775,1.95287168026,1.97693145275,1.96880376339,1.97166228294,1.9788312912
1.94087803364,1.95484507084,1.9671908617,1.95804357529,1.9621989727,1.96007013321,1.97221958637,1.97843623161,1.95788407326,1.95975399017,1.9426586628,1.96038389206,1.95782196522,1.95921635628,1.96334719658,1.94869053364,1.97539794445,1.96404719353,1.94513082504,1.95426189899,1.94789242744,1.97169482708,1.97341871262,1.95300471783,1.96137678623,1.97570955753,1.96119379997,1.95803523064,1.96495640278,1.95315647125,1.95767331123,1.95322692394,1.97055208683,1.96753644943,1.95475184917,1.94723081589,1.97053432465,1.96968662739,1.96778070927,1.97983336449
1.94446384907,1.96674025059,1.96532535553,1.95469760895,1.95431363583,1.95934391022,1.97639036179,1.97470104694,1.95985746384,1.95565783977,1.94062530994,1.95902478695,1.96032261848,1.95734941959,1.96189236641,1.94928514957,1.97116577625,1.95826029778,1.95738458633,1.95787811279,1.9463135004,1.97345733643,1.97160828114,1.95757615566,1.96281552315,1.97324132919,1.95982146263,1.96135258675,1.96417987347,1.95162808895,1.95868349075,1.95693480969,1.96706104279,1.96653842926,1.95776951313,1.94281589985,1.96470105648,1.9605743885,1.9654122591,1.96966695785
1.96358013153,1.96445155144,1.96624302864,1.95635819435,1.94730007648,1.94928312302,1.96867907047,1.96686053276,1.965955019,1.95631301403,1.94421648979,1.95982575417,1.96299684048,1.95841825008,1.96103060245,1.95367312431,1.968739748,1.9594231844,1.95830929279,1.97144877911,1.9535446167,1.97014737129,1.97514235973,1.95029449463,1.95651626587,1.96851849556,1.95445632935,1.97564327717,1.96466732025,1.95506250858,1.96104443073,1.96132493019,1.96929943562,1.96484553814,1.95914912224,1.94073390961,1.95806443691,1.95945036411,1.95946192741,1.97050249577
1.96308243275,1.96055543423,1.96434247494,1.9548869133,1.94996714592,1.94974732399,1.97479021549,1.96941304207,1.96842753887,1.95021915436,1.95167016983,1.95996141434,1.96932327747,1.96444737911,1.95615708828,1.95228886604,1.96507501602,1.95500135422,1.96583890915,1.96636199951,1.95243620873,1.97123026848,1.96110057831,1.94717776775,1.96263611317,1.97204041481,1.95281648636,1.97344768047,1.95986700058,1.96359562874,1.96365392208,1.9622143507,1.96522796154,1.96079206467,1.95775508881,1.94655513763,1.96445941925,1.96249842644,1.96040201187,1.9688757658
1.96707737446,1.96265482903,1.96745729446,1.95215702057,1.95645964146,1.95398724079,1.97398614883,1.96390271187,1.96499538422,1.94951975346,1.94818782806,1.95740354061,1.96928727627,1.95923602581,1.95681393146,1.95182478428,1.95300626755,1.95165145397,1.97153806686,1.95773112774,1.95963573456,1.97213804722,1.96722650528,1.95176422596,1.95514202118,1.96759557724,1.95535993576,1.97867822647,1.95780336857,1.96258485317,1.96531033516,1.9624876976,1.95679819584,1.97291350365,1.96333217621,1.94380307198,1.96266388893,1.96196043491,1.96053159237,1.96857738495
1.97107172012,1.9553989172,1.96435499191,1.94899380207,1.95334351063,1.95394349098,1.97332179546,1.95825719833,1.96614301205,1.95218586922,1.95026445389,1.95594799519,1.96514451504,1.96182239056,1.96493840218,1.95636129379,1.95288014412,1.9587341547,1.97181332111,1.97090566158,1.96383106709,1.96628510952,1.96856582165,1.94856822491,1.96073329449,1.96683347225,1.95282137394,1.97164463997,1.95229244232,1.96157598496,1.96084034443,1.97438716888,1.96124374867,1.96630239487,1.9753421545,1.94223940372,1.96590864658,1.95971345902,1.95786845684,1.97163665295
1.97468090057,1.96100628376,1.95945525169,1.95304811001,1.95149385929,1.95358979702,1.96958935261,1.96053528786,1.9596657753,1.95596849918,1.95561313629,1.96323347092,1.97425830364,1.95433497429,1.9638235569,1.96357631683,1.9527515173,1.95727801323,1.96469068527,1.9710906744,1.96668124199,1.95821487904,1.96855771542,1.95437669754,1.96344411373,1.96699416637,1.95504975319,1.96968114376,1.94579684734,1.95988559723,1.96589267254,1.98129415512,1.96775698662,1.96675610542,1.97862637043,1.94384777546,1.9654648304,1.96308660507,1.95953297615,1.96776378155
1.96867597103,1.94895243645,1.95680344105,1.95093905926,1.9472373724,1.94992733002,1.96962618828,1.97151184082,1.96232128143,1.95828473568,1.96793055534,1.96527373791,1.96764743328,1.95343852043,1.96084010601,1.97438931465,1.95129084587,1.95549535751,1.97165060043,1.97078752518,1.96379470825,1.95205867291,1.96989679337,1.95127046108,1.97270262241,1.955706954,1.94785916805,1.96700930595,1.94955670834,1.9601855278,1.96850657463,1.97782230377,1.96514081955,1.96919941902,1.98521852493,1.94143188,1.96835756302,1.96260905266,1.96471238136,1.96270143986
1.96443903446,1.95066010952,1.96617400646,1.95953583717,1.95307195187,1.94889867306,1.96787714958,1.97631239891,1.95878779888,1.97108602524,1.97611498833,1.96231806278,1.9632589817,1.95645356178,1.95360684395,1.96303331852,1.95523440838,1.95544421673,1.9662655592,1.96777892113,1.96133089066,1.95602047443,1.96700632572,1.95421540737,1.96852266789,1.95067155361,1.94570827484,1.96522367001,1.95081996918,1.95626831055,1.96605288982,1.98451936245,1.96795880795,1.97022199631,1.98755908012,1.94037687778,1.97096800804,1.96095395088,1.96250927448,1.96103572845
1.96882259846,1.95295381546,1.97033250332,1.9580142498,1.95942258835,1.93829417229,1.96305859089,1.98668730259,1.96123492718,1.97745037079,1.97465062141,1.96344339848,1.96082699299,1.96318972111,1.95587420464,1.96402394772,1.94895946979,1.95453810692,1.96053409576,1.96255612373,1.96368837357,1.9632447958,1.95814788341,1.95111191273,1.97403562069,1.96265745163,1.95386576653,1.96321427822,1.95268511772,1.95714783668,1.96139025688,1.99352765083,1.98052287102,1.96699869633,1.9847869873,1.94272017479,1.97123706341,1.96019375324,1.9617587328,1.95693361759
1.97166872025,1.95571565628,1.96953725815,1.96252167225,1.95789730549,1.94184172153,1.96738708019,1.97906386852,1.95759141445,1.98280060291,1.97510802746,1.96313655376,1.9595335722,1.96834743023,1.96345460415,1.9497936964,1.94792211056,1.95677471161,1.95942354202,1.96498286724,1.95939874649,1.96476960182,1.95385587215,1.94885015488,1.97384226322,1.95986509323,1.96738862991,1.96020078659,1.95561373234,1.95937502384,1.96093273163,1.98736405373,1.98084592819,1.96992528439,1.97661864758,1.94273138046,1.97201502323,1.95982575417,1.96769058704,1.9655636549
1.96841216087,1.95548951626,1.97381639481,1.96068418026,1.96009290218,1.94687712193,1.96383345127,1.97925198078,1.95182526112,1.97629344463,1.97295320034,1.96054255962,1.96422624588,1.95380473137,1.9615881443,1.95040416718,1.95234203339,1.95731937885,1.95735442638,1.95574343205,1.96485507488,1.96710312367,1.96299409866,1.94801425934,1.98049342632,1.96546626091,1.95915448666,1.9569144249,1.95649302006,1.95892262459,1.95929563045,1.9687795639,1.97633457184,1.96726262569,1.97199356556,1.94462525845,1.9744656086,1.97048151493,1.95763242245,1.97481739521
1.96900451183,1.95597028732,1.97740626335,1.96439516544,1.96133112907,1.95216965675,1.96496462822,1.97918367386,1.95491611958,1.96779859066,1.97728872299,1.95454728603,1.96533167362,1.95399439335,1.9681173563,1.95006716251,1.96032702923,1.96576857567,1.95517933369,1.96074533462,1.96037089825,1.97011017799,1.95964050293,1.94247341156,1.96572673321,1.9710611105,1.96010243893,1.95412874222,1.95175600052,1.95857667923,1.96021914482,1.9676861763,1.97592687607,1.96328246594,1.97106719017,1.94356477261,1.9672088623,1.96967816353,1.9643843174,1.97538912296
1.96738398075,1.96199893951,1.97179174423,1.9616394043,1.96710515022,1.95626103878,1.96126711369,1.98717832565,1.95214223862,1.96257686615,1.97862422466,1.95245754719,1.96552395821,1.95358157158,1.96849060059,1.95074295998,1.95798802376,1.97539675236,1.95268189907,1.9620975256,1.96430933476,1.96313655376,1.96311342716,1.94254398346,1.96283483505,1.96776640415,1.95871198177,1.95508158207,1.95009303093,1.95888960362,1.96318781376,1.96462023258,1.97032833099,1.96208953857,1.96564161778,1.95005702972,1.96801805496,1.96392178535,1.97272980213,1.96829497814
1.97008025646,1.96653461456,1.97295415401,1.96902835369,1.96616125107,1.95779728889,1.95506191254,1.98922967911,1.95337772369,1.97056210041,1.97236835957,1.95082092285,1.9527438879,1.95885145664,1.96488952637,1.95052492619,1.95729672909,1.97576570511,1.94952332974,1.96096253395,1.9619487524,1.96196532249,1.96518802643,1.95011997223,1.95699262619,1.97431337833,1.9512976408,1.95005357265,1.95078933239,1.95911502838,1.96500194073,1.96493494511,1.96318757534,1.95785486698,1.95698213577,1.96360003948,1.97619891167,1.96246898174,1.96785283089,1.96712374687
1.97014570236,1.96451032162,1.96622419357,1.9660397768,1.95511388779,1.95514333248,1.95871460438,1.98302912712,1.95310211182,1.96317899227,1.97295594215,1.95444941521,1.94879746437,1.96007251739,1.96055328846,1.9467382431,1.95749437809,1.97185516357,1.95192492008,1.95338714123,1.9592372179,1.96766781807,1.95896875858,1.95084834099,1.97364354134,1.97084164619,1.95577681065,1.94759428501,1.95069491863,1.95571506023,1.96586954594,1.96791195869,1.95604085922,1.95893096924,1.95920801163,1.96790254116,1.97747039795,1.95417141914,1.9642175436,1.96244502068
1.97341156006,1.96680891514,1.96556890011,1.96448087692,1.95003461838,1.959826231,1.95932674408,1.98365581036,1.95079600811,1.9634693861,1.97982084751,1.95558750629,1.94490671158,1.96563231945,1.95754098892,1.9454433918,1.95802152157,1.97051334381,1.94761228561,1.9519559145,1.9521856308,1.96196866035,1.96193051338,1.93773603439,1.96700465679,1.97483789921,1.96125650406,1.9508575201,1.95256841183,1.95065975189,1.96867406368,1.97439455986,1.96021580696,1.95326197147,1.96345078945,1.97093725204,1.9748442173,1.95419359207,1.96380412579,1.96516811848
1.97109043598,1.97350049019,1.96046555042,1.96726512909,1.95303022862,1.96565830708,1.96727490425,1.97772550583,1.94988632202,1.96804273128,1.97976958752,1.95382905006,1.95455062389,1.9654302597,1.95992612839,1.9469742775,1.96472501755,1.9572674036,1.94465816021,1.96118211746,1.95040309429,1.96571195126,1.95860874653,1.93693387508,1.96968448162,1.96785128117,1.95910251141,1.94628512859,1.94773411751,1.95739412308,1.96566236019,1.97450351715,1.95176076889,1.96081578732,1.9632781744,1.96801662445,1.97383666038,1.95164453983,1.96826541424,1.96696043015
1.97098016739,1.97109925747,1.96698582172,1.95895147324,1.95962584019,1.96087276936,1.9558416605,1.97409176827,1.94899964333,1.97177505493,1.97500216961,1.95308566093,1.95541000366,1.97309601307,1.96612346172,1.95876801014,1.96070218086,1.95345449448,1.95330524445,1.9627135992,1.96127438545,1.9624453783,1.97121655941,1.94355463982,1.98286318779,1.97181546688,1.96107387543,1.94159913063,1.95634305477,1.96059298515,1.96649503708,1.97822523117,1.94949054718,1.96832418442,1.96431779861,1.96883702278,1.96969234943,1.95491933823,1.96368134022,1.96577012539
1.97100627422,1.97181737423,1.9677079916,1.96301698685,1.95773255825,1.97013163567,1.95479428768,1.96840023994,1.95441758633,1.96993541718,1.98028600216,1.95485842228,1.95880079269,1.97005426884,1.97765743732,1.95844972134,1.95421910286,1.94735002518,1.95405566692,1.96196305752,1.96236944199,1.96796584129,1.97543132305,1.94481873512,1.97905516624,1.96475148201,1.97018373013,1.93398427963,1.95690274239,1.95861291885,1.96173679829,1.9762377739,1.9494869709,1.96788132191,1.96815037727,1.95954418182,1.96456515789,1.96027064323,1.96608698368,1.95889890194
1.97292399406,1.97151994705,1.97577178478,1.97091770172,1.96072351933,1.97207415104,1.95737695694,1.96887350082,1.95473849773,1.96953523159,1.98366200924,1.95411884785,1.95966720581,1.97903645039,1.97876954079,1.95409166813,1.96123600006,1.94924223423,1.95530247688,1.9601354599,1.96206843853,1.96812164784,1.97922575474,1.9425637722,1.98035669327,1.96411132812,1.97832369804,1.9305845499,1.9534548521,1.95633542538,1.95822703838,1.97435998917,1.9552230835,1.97431659699,1.97307217121,1.95747685432,1.96299684048,1.96436798573,1.96492314339,1.95643305778
1.96542584896,1.97312986851,1.96804690361,1.96479415894,1.96323609352,1.96224057674,1.97144711018,1.96537339687,1.95258772373,1.95954573154,1.96572637558,1.95723176002,1.96407258511,1.97663533688,1.97519099712,1.95742857456,1.96462035179,1.95306766033,1.96261262894,1.95680177212,1.96158993244,1.97283661365,1.99029481411,1.94347655773,1.97614228725,1.96267199516,1.98544073105,1.94263124466,1.95116388798,1.95599579811,1.95913636684,1.96674251556,1.96751403809,1.97011137009,1.9700949192,1.95419490337,1.96245121956,1.95774233341,1.96903276444,1.96351718903
1.96412777901,1.96613919735,1.9691092968,1.973788023,1.95954346657,1.96551179886,1.96977114677,1.95937108994,1.94951105118,1.95853245258,1.96872222424,1.97006464004,1.9684548378,1.97081744671,1.97455918789,1.96335482597,1.97197508812,1.95632719994,1.95912623405,1.95886564255,1.95810627937,1.96648776531,1.98462235928,1.94140470028,1.97549831867,1.95624637604,1.98856115341,1.94668543339,1.95182847977,1.96598005295,1.95852720737,1.95897066593,1.97057437897,1.97000610828,1.95639038086,1.95208978653,1.95991635323,1.95454859734,1.97051024437,1.96058940887
1.95458447933,1.97040164471,1.97026610374,1.97362303734,1.95871114731,1.96002292633,1.96788418293,1.96104645729,1.95556485653,1.95263719559,1.95843088627,1.97586786747,1.96140015125,1.96848142147,1.97240459919,1.96175551415,1.97557294369,1.9555337429,1.95783007145,1.96676468849,1.95652246475,1.96692717075,1.98473393917,1.94277358055,1.97262573242,1.95026028156,1.978905797,1.95665884018,1.95048761368,1.96601593494,1.95732724667,1.95746827126,1.9600237608,1.96488559246,1.95677947998,1.9548971653,1.9686191082,1.96309053898,1.97584879398,1.95877873898
1.95149838924,1.97733747959,1.97289609909,1.97617506981,1.95872068405,1.96746790409,1.96025454998,1.96029889584,1.95885705948,1.95883870125,1.95750904083,1.97054076195,1.96226274967,1.9638273716,1.96967387199,1.96053159237,1.9736520052,1.95880019665,1.95553898811,1.96920990944,1.96281480789,1.96617352963,1.98291134834,1.94330716133,1.97900176048,1.95509982109,1.98620438576,1.95153439045,1.95792233944,1.96277058125,1.95124471188,1.95215082169,1.96030032635,1.96063232422,1.96389186382,1.95711791515,1.96400177479,1.97205018997,1.96784877777,1.95638346672
1.95717692375,1.97634720802,1.97995603085,1.97653269768,1.95411157608,1.97558641434,1.96759557724,1.96298098564,1.96265482903,1.9587161541,1.95846354961,1.96871352196,1.96475017071,1.97010350227,1.96890497208,1.96763539314,1.97534394264,1.96766865253,1.95291471481,1.97343981266,1.96308612824,1.96876347065,1.98557317257,1.95582818985,1.979637146,1.96095430851,1.97618412972,1.96247625351,1.96389186382,1.96598124504,1.9564281702,1.94908356667,1.96055781841,1.95917451382,1.95730483532,1.95832598209,1.96309816837,1.97067093849,1.96385347843,1.94777989387
1.96089601517,1.97299802303,1.97504687309,1.97925150394,1.9638967514,1.97645664215,1.97301006317,1.96681797504,1.9600328207,1.96971857548,1.96202671528,1.96407437324,1.95925736427,1.96582305431,1.96663653851,1.97359013557,1.97237551212,1.96876978874,1.9498257637,1.96279966831,1.97476053238,1.96943616867,1.97285795212,1.96072351933,1.97572720051,1.96865808964,1.97026336193,1.96357905865,1.97255885601,1.96288573742,1.95866656303,1.95141422749,1.96451413631,1.96012210846,1.96294617653,1.95584309101,1.9574906826,1.96792006493,1.96199178696,1.95596766472
1.96127355099,1.96424150467,1.96501362324,1.97408783436,1.96658158302,1.98190450668,1.9654610157,1.97350275516,1.96384489536,1.96960687637,1.96534061432,1.96890497208,1.95655477047,1.96956789494,1.96112585068,1.97837007046,1.96816289425,1.96917581558,1.95882976055,1.965965271,1.97018754482,1.96086239815,1.97098386288,1.95710480213,1.9698035717,1.96822583675,1.97209405899,1.96415424347,1.97124934196,1.96762883663,1.95960450172,1.94374573231,1.96368741989,1.9596414566,1.95299708843,1.95894396305,1.95225644112,1.9583016634,1.96201968193,1.95839762688
1.95912373066,1.96620023251,1.95576167107,1.97221469879,1.96273958683,1.98070466518,1.9668213129,1.96644556522,1.96477997303,1.96778559685,1.95871973038,1.96462285519,1.9613108635,1.97495269775,1.96341252327,1.96954059601,1.96012675762,1.97446501255,1.96718561649,1.95451402664,1.96459245682,1.96482145786,1.96563780308,1.96049547195,1.96429860592,1.96460962296,1.97927463055,1.96420288086,1.9656431675,1.96540760994,1.95538437367,1.94318735599,1.96639752388,1.95531988144,1.9539270401,1.94816207886,1.95314741135,1.96209514141,1.95213282108,1.96138393879
1.95978558063,1.96024048328,1.95169341564,1.9678235054,1.96231901646,1.9742449522,1.96711528301,1.96729516983,1.96319508553,1.9656252861,1.95463490486,1.96127140522,1.96530795097,1.97787868977,1.97267603874,1.96177399159,1.96223735809,1.97562742233,1.9692029953,1.94720339775,1.97278165817,1.96036159992,1.96670746803,1.95541477203,1.95929563045,1.97614777088,1.98558580875,1.95901548862,1.96163761616,1.95797562599,1.95889627933,1.94285809994,1.96717524528,1.94973552227,1.96001708508,1.94243097305,1.959602952,1.9581952095,1.95095026493,1.96214616299
1.95487391949,1.95994138718,1.9527900219,1.9740768671,1.96167516708,1.96390628815,1.96864056587,1.95767986774,1.96202886105,1.96600270271,1.95663547516,1.95929348469,1.9561021328,1.97677004337,1.97613298893,1.95785462856,1.96401965618,1.97147464752,1.96694278717,1.94834256172,1.97346389294,1.96928226948,1.97303533554,1.95447778702,1.96022856235,1.97766053677,1.98792850971,1.95947909355,1.95109498501,1.96057200432,1.95454847813,1.93791210651,1.96417224407,1.97019517422,1.96229100227,1.95317137241,1.95590305328,1.9623953104,1.9477648735,1.96634304523
1.96030390263,1.96379542351,1.94998621941,1.97237086296,1.97045636177,1.96112239361,1.96832430363,1.95921754837,1.96290826798,1.96766078472,1.95994198322,1.96188938618,1.96130275726,1.97737550735,1.98136281967,1.95590543747,1.96586406231,1.97538113594,1.97630369663,1.95546221733,1.97777569294,1.97434937954,1.96948635578,1.95386064053,1.95995771885,1.96812009811,1.98299622536,1.95273733139,1.94859969616,1.96156585216,1.94915926456,1.94345152378,1.96848118305,1.95932888985,1.95838820934,1.95388972759,1.96192884445,1.95826387405,1.95200824738,1.96572601795
1.96442687511,1.95641446114,1.95421111584,1.96625304222,1.97496509552,1.95390546322,1.96035802364,1.95905518532,1.95792078972,1.95923554897,1.95584988594,1.95455503464,1.97241580486,1.9662835598,1.97721767426,1.96367609501,1.97218334675,1.97658598423,1.97177731991,1.95534336567,1.97806096077,1.97143781185,1.96286714077,1.96053957939,1.95920670032,1.96894109249,1.98321914673,1.95402216911,1.94621396065,1.96219301224,1.94941699505,1.95300936699,1.96863520145,1.95713376999,1.9540002346,1.95025515556,1.95646631718,1.95769929886,1.95825791359,1.96440088749
1.96125912666,1.95076048374,1.95752871037,1.96791517735,1.96819579601,1.95662081242,1.95834839344,1.9616818428,1.95860624313,1.95969557762,1.9558314085,1.95334088802,1.97824335098,1.96833574772,1.97731304169,1.95981049538,1.9745516777,1.97495222092,1.96034181118,1.95419895649,1.98199617863,1.96827089787,1.95945978165,1.9628084898,1.95949590206,1.97421002388,1.97346401215,1.95328485966,1.95703399181,1.96766626835,1.95335316658,1.95275318623,1.95889317989,1.95694768429,1.95652973652,1.95307004452,1.95991635323,1.95340514183,1.96900463104,1.96953999996
1.95506489277,1.95399701595,1.95882534981,1.96570646763,1.96795070171,1.96008181572,1.94935536385,1.97355806828,1.95291471481,1.96378087997,1.95627558231,1.95906662941,1.97475039959,1.97226440906,1.97506272793,1.96197998524,1.97963380814,1.9824090004,1.95572173595,1.95114028454,1.97798442841,1.96480345726,1.96498525143,1.95837545395,1.95977449417,1.96789014339,1.96879684925,1.95400822163,1.95694422722,1.96379470825,1.95990872383,1.95091462135,1.9649592638,1.96132349968,1.95102930069,1.95887494087,1.95515012741,1.95509457588,1.97716641426,1.9630792141
1.95318329334,1.95779848099,1.96078932285,1.9612852335,1.95888209343,1.95837509632,1.94359326363,1.96474063396,1.95799779892,1.9639043808,1.95745313168,1.96369540691,1.97508943081,1.96631276607,1.96042311192,1.9680339098,1.97526311874,1.9795268774,1.95700025558,1.95595240593,1.97425186634,1.96160066128,1.96532869339,1.96546244621,1.95855474472,1.9652992487,1.96696019173,1.95809793472,1.95578384399,1.95896530151,1.96613192558,1.9569106102,1.96419763565,1.96055698395,1.94748032093,1.96098995209,1.96372127533,1.95520401001,1.97575378418,1.96105098724
1.9547573328,1.96806704998,1.96519327164,1.94999074936,1.95262730122,1.95894527435,1.95878911018,1.97231900692,1.95687711239,1.95729708672,1.95774149895,1.96304011345,1.96995985508,1.96050786972,1.95900082588,1.96423995495,1.96982610226,1.97488188744,1.95573592186,1.95292341709,1.96164560318,1.9570183754,1.96632015705,1.96358120441,1.9586468935,1.97651672363,1.97096860409,1.95249438286,1.95492434502,1.96071410179,1.95914494991,1.9615893364,1.96159648895,1.95583498478,1.94246602058,1.96302366257,1.96479427815,1.95700013638,1.96944952011,1.96101605892
1.94746983051,1.97285461426,1.97114884853,1.95196211338,1.95435512066,1.95777070522,1.95998692512,1.98161137104,1.96160888672,1.96218979359,1.9518238306,1.97404170036,1.97512757778,1.971393466,1.96002781391,1.9606218338,1.96003389358,1.96741533279,1.96093380451,1.95172357559,1.95802462101,1.94837832451,1.96670973301,1.96270108223,1.95737576485,1.97657334805,1.97127628326,1.96077084541,1.94754946232,1.95632481575,1.9629509449,1.97540330887,1.95450270176,1.94653272629,1.94512605667,1.95719265938,1.95352351666,1.96243739128,1.97784638405,1.95969438553
1.94637918472,1.96629440784,1.96355342865,1.95659708977,1.9513386488,1.9520611763,1.96363139153,1.98255491257,1.9556491375,1.9614174366,1.95807743072,1.96968889236,1.97272920608,1.96413183212,1.96024334431,1.9595593214,1.96305131912,1.96447896957,1.95829677582,1.95525419712,1.96649432182,1.94583547115,1.96323156357,1.95924067497,1.95344913006,1.97351109982,1.97057080269,1.96232771873,1.94854152203,1.95358371735,1.96830320358,1.97245562077,1.95775949955,1.95229375362,1.93723022938,1.94904673099,1.95680356026,1.95426988602,1.97040903568,1.96042084694
1.9418668747,1.96144473553,1.97110080719,1.95452725887,1.95007562637,1.94900131226,1.96682429314,1.98332631588,1.95443725586,1.96471011639,1.96682286262,1.95931828022,1.96482050419,1.95862412453,1.96162807941,1.95050466061,1.95470368862,1.96448230743,1.96192514896,1.95063388348,1.95538544655,1.94744324684,1.96015930176,1.95455610752,1.94790256023,1.97182369232,1.97135746479,1.96279942989,1.94708406925,1.95196437836,1.95667695999,1.97606623173,1.96683013439,1.95863306522,1.94958949089,1.95070254803,1.94785070419,1.96197903156,1.97201502323,1.95665574074
1.94329595566,1.94788682461,1.97159302235,1.96867001057,1.9485886097,1.94887423515,1.96209812164,1.97826457024,1.95776891708,1.96335232258,1.96794199944,1.95832288265,1.9598544836,1.95026707649,1.95707547665,1.95350646973,1.95247936249,1.96665918827,1.96509134769,1.95572125912,1.94857394695,1.95081150532,1.96523594856,1.95321643352,1.95619750023,1.97250711918,1.96807765961,1.96537089348,1.94200527668,1.95309603214,1.95701503754,1.965082407,1.96344208717,1.96524369717,1.94505918026,1.94717228413,1.9511692524,1.95965075493,1.97087800503,1.96487116814
1.94362270832,1.94281005859,1.9697136879,1.96698319912,1.95157039166,1.94634974003,1.96049809456,1.97203540802,1.9566360712,1.96376645565,1.96543979645,1.95750772953,1.95289075375,1.95420598984,1.96183276176,1.95064020157,1.95266878605,1.96896266937,1.96873033047,1.95514011383,1.94800114632,1.95979380608,1.96670365334,1.95277142525,1.95595097542,1.96185624599,1.96289372444,1.9704836607,1.94427037239,1.95142519474,1.96762692928,1.95338225365,1.96336758137,1.96496140957,1.9487837553,1.94394779205,1.96069324017,1.96484255791,1.97189986706,1.96381902695
1.94686889648,1.93638348579,1.96624517441,1.9674590826,1.94760072231,1.94706845283,1.95894634724,1.96799898148,1.95441675186,1.97262144089,1.96557831764,1.95230829716,1.9525898695,1.95496976376,1.96132099628,1.94423532486,1.96541380882,1.96051311493,1.9667840004,1.95987737179,1.94865381718,1.96670007706,1.96572494507,1.9526720047,1.9556491375,1.95767641067,1.9614610672,1.97430837154,1.95046627521,1.95157134533,1.96622312069,1.94860959053,1.9645870924,1.98124790192,1.95279085636,1.95967638493,1.96977448463,1.96557986736,1.97052645683,1.96877014637
1.9503005743,1.9364284277,1.97211563587,1.96158921719,1.950740695,1.95861768723,1.95667099953,1.95739424229,1.9590061903,1.96187865734,1.96352016926,1.95656204224,1.96298146248,1.96050810814,1.95770800114,1.94958126545,1.96571516991,1.95938110352,1.9605909586,1.9614341259,1.95890808105,1.95266604423,1.96316921711,1.95011031628,1.95874238014,1.96392858028,1.95789003372,1.97077298164,1.95493555069,1.96062374115,1.96860814095,1.94576215744,1.96956300735,1.97924077511,1.94973278046,1.96430027485,1.97190189362,1.96127593517,1.96623623371,1.97093844414
1.9495806694,1.94493031502,1.96589934826,1.96402347088,1.95742702484,1.95731627941,1.94879519939,1.96602463722,1.95774662495,1.95057094097,1.9580988884,1.96325480938,1.96156585216,1.96015548706,1.95448625088,1.95353841782,1.96366155148,1.96399736404,1.95939099789,1.95866215229,1.96079754829,1.96037530899,1.96435272694,1.95386838913,1.96931517124,1.97418439388,1.95129215717,1.97557294369,1.96046864986,1.97010409832,1.96222651005,1.96132946014,1.97353029251,1.96832001209,1.94597804546,1.9673320055,1.97270166874,1.96387326717,1.97006082535,1.9699100256
1.95176815987,1.93945896625,1.95769810677,1.96347749233,1.95881581306,1.9636310339,1.94692492485,1.96453714371,1.94666957855,1.9497102499,1.97163677216,1.96682298183,1.95674026012,1.96323764324,1.95935595036,1.95174694061,1.957908988,1.95457315445,1.95424103737,1.95585238934,1.96753418446,1.96312999725,1.96014881134,1.95759797096,1.96804153919,1.97104263306,1.95303523541,1.9771490097,1.96094608307,1.96803104877,1.96285700798,1.96307253838,1.96681630611,1.96422970295,1.95318567753,1.9582798481,1.9723982811,1.9664645195,1.9663681984,1.96513223648
1.95392954349,1.94515323639,1.9599288702,1.95505023003,1.96113801002,1.96325480938,1.94678151607,1.96069645882,1.95519733429,1.94836986065,1.97064387798,1.95733332634,1.95420074463,1.97066402435,1.95592212677,1.94841420651,1.95384597778,1.95071256161,1.9575637579,1.94983637333,1.97250473499,1.96809506416,1.9605768919,1.9545185566,1.96051287651,1.96911180019,1.95609402657,1.9756411314,1.96429872513,1.96450948715,1.9605755806,1.9586660862,1.96239089966,1.96035182476,1.96285414696,1.94772863388,1.9703296423,1.97030639648,1.96475529671,1.95973646641
1.95808255672,1.96020412445,1.95358884335,1.94488763809,1.95505738258,1.96426546574,1.94227969646,1.9678055048,1.95012509823,1.94526135922,1.98436295986,1.95718550682,1.95372974873,1.97220873833,1.96399319172,1.95460879803,1.95407807827,1.94777524471,1.96423578262,1.95705556869,1.97627043724,1.96720123291,1.96539402008,1.95550858974,1.95893311501,1.95978665352,1.95178985596,1.97100794315,1.96956956387,1.9628405571,1.95966768265,1.96143102646,1.96326243877,1.96275126934,1.96523678303,1.94293701649,1.97335600853,1.96888506412,1.96709108353,1.95425629616
1.960496068,1.96098482609,1.9489159584,1.942019701,1.95587229729,1.95727705955,1.94762909412,1.97058975697,1.94849789143,1.95476984978,1.98478114605,1.95122981071,1.95870137215,1.96872258186,1.97341918945,1.9606975317,1.96060681343,1.94868862629,1.96740138531,1.95019602776,1.96993744373,1.96276700497,1.96616089344,1.95838618278,1.96194410324,1.95878922939,1.96216511726,1.97428095341,1.97018861771,1.96225035191,1.96032881737,1.96503734589,1.96191346645,1.96354031563,1.96404850483,1.94846200943,1.9770475626,1.96600174904,1.97338759899,1.95546245575
1.96772122383,1.96373748779,1.94767439365,1.94083476067,1.95937228203,1.95013153553,1.9504045248,1.96200072765,1.95485925674,1.95235717297,1.98130893707,1.95156931877,1.95886945725,1.96515321732,1.97322428226,1.96463346481,1.96107518673,1.94983017445,1.96148073673,1.95630526543,1.97182190418,1.9608989954,1.9551179409,1.96003448963,1.95847713947,1.95276403427,1.98523819447,1.96718072891,1.97331500053,1.9646089077,1.9535651207,1.96330201626,1.96188724041,1.96592998505,1.95899915695,1.94637846947,1.96935880184,1.96565020084,1.96825551987,1.95417881012
1.96815264225,1.95454084873,1.94593143463,1.9379941225,1.95224428177,1.94378948212,1.96005260944,1.96276080608,1.95461118221,1.95241868496,1.97485721111,1.94899952412,1.9586558342,1.96974909306,1.96020114422,1.96224284172,1.96616125107,1.95259273052,1.95574522018,1.95305585861,1.96524548531,1.9576138258,1.95291662216,1.9646987915,1.95960581303,1.96122419834,1.98121869564,1.96238040924,1.98023676872,1.96344327927,1.94805490971,1.95693385601,1.96558105946,1.96436345577,1.95622777939,1.95137786865,1.96542692184,1.95906829834,1.96547114849,1.95660018921
1.96935093403,1.93871963024,1.93842792511,1.9492919445,1.95075726509,1.94056606293,1.95769298077,1.97044146061,1.9530351162,1.96794748306,1.96875655651,1.94823122025,1.96025454998,1.96282148361,1.97019720077,1.95740032196,1.95924329758,1.94737243652,1.95208370686,1.9555734396,1.96475052834,1.96330153942,1.95454072952,1.95966243744,1.9643214941,1.95420527458,1.98009967804,1.96001195908,1.97423565388,1.96766936779,1.94312596321,1.95370650291,1.96218776703,1.96488988399,1.95911800861,1.95289671421,1.96537292004,1.95798802376,1.9633487463,1.96509313583
1.97022306919,1.93359279633,1.93623173237,1.95492553711,1.9485104084,1.93692350388,1.9658703804,1.95905923843,1.95346903801,1.96773076057,1.96486449242,1.95143949985,1.95462429523,1.96534395218,1.95957767963,1.95175611973,1.9645049572,1.94251489639,1.95545959473,1.95931363106,1.96033751965,1.9671266079,1.95958423614,1.95812082291,1.96195316315,1.95471203327,1.97154009342,1.9584364891,1.96571362019,1.96844267845,1.93949556351,1.9539027214,1.96209645271,1.96601867676,1.95577847958,1.95501434803,1.96570706368,1.95246398449,1.95530152321,1.97543597221
1.97298204899,1.93518292904,1.93563354015,1.96420192718,1.95017123222,1.94105839729,1.96493256092,1.95712041855,1.94949269295,1.97561585903,1.96094727516,1.94695270062,1.95819020271,1.97001087666,1.95305562019,1.95475149155,1.96615290642,1.93976593018,1.9535125494,1.95352840424,1.96220707893,1.95442187786,1.95438933373,1.95601475239,1.95772433281,1.9559429884,1.95281291008,1.96073412895,1.96209764481,1.96745300293,1.94763016701,1.95657253265,1.95265591145,1.9729206562,1.95166230202,1.95917618275,1.96108853817,1.94989657402,1.95783472061,1.96944189072
1.96416258812,1.93618059158,1.93935823441,1.96730196476,1.95229709148,1.94457697868,1.96734166145,1.95892834663,1.95930445194,1.9797283411,1.96486234665,1.93938875198,1.96501398087,1.96503400803,1.9507727623,1.96211969852,1.96193575859,1.93720674515,1.95300018787,1.95664477348,1.9625608921,1.94808971882,1.94761347771,1.95733034611,1.95196974278,1.96068131924,1.95982050896,1.95991623402,1.96022558212,1.96483397484,1.950745821,1.9756282568,1.95503759384,1.97203969955,1.9518378973,1.96437573433,1.95841062069,1.94162321091,1.95345032215,1.96488988399
1.97159409523,1.9419927597,1.94929003715,1.96739792824,1.95405852795,1.95214509964,1.96510767937,1.96213817596,1.95914292335,1.97946405411,1.9699255228,1.93760752678,1.96393144131,1.95755434036,1.95186090469,1.96021211147,1.96392297745,1.94512712955,1.96011531353,1.95366930962,1.97170102596,1.9409301281,1.94538927078,1.95778930187,1.944216609,1.95869541168,1.9620834589,1.95833063126,1.95646953583,1.96422541141,1.94950592518,1.96548557282,1.95259380341,1.96414029598,1.95167768002,1.97399139404,1.95673465729,1.94352304935,1.94560837746,1.96864163876
1.96768128872,1.95153868198,1.95742595196,1.96513295174,1.95584416389,1.95591020584,1.96953248978,1.97076356411,1.96062815189,1.9758464098,1.9701102972,1.93502521515,1.97580885887,1.96181869507,1.94933390617,1.95580172539,1.97125208378,1.94725859165,1.95594847202,1.95937108994,1.97907495499,1.94788265228,1.95518946648,1.95154666901,1.94588696957,1.95724749565,1.96121633053,1.95286011696,1.9577678442,1.96149492264,1.96309053898,1.96157109737,1.95273351669,1.95987045765,1.94828474522,1.97214388847,1.95474588871,1.94889247417,1.94371414185,1.96267485619
1.96633815765,1.94672656059,1.96240341663,1.96894657612,1.96784090996,1.95764815807,1.96727204323,1.97266018391,1.95958125591,1.97867524624,1.96165537834,1.95209789276,1.97874498367,1.96393060684,1.94180583954,1.95250821114,1.9762673378,1.9471809864,1.96078824997,1.96495997906,1.97138214111,1.9469319582,1.95360445976,1.95172560215,1.94950437546,1.96440827847,1.95692408085,1.95568645,1.96572101116,1.9603484869,1.96434116364,1.955478549,1.95623385906,1.96374857426,1.94863367081,1.97205138207,1.95720291138,1.94593381882,1.9452624321,1.96101117134
1.96299409866,1.94351017475,1.95608282089,1.95831680298,1.96289396286,1.95599400997,1.96680879593,1.97752285004,1.95597743988,1.97150623798,1.96420896053,1.95422887802,1.97749483585,1.96082830429,1.94479084015,1.95445346832,1.97479104996,1.94585752487,1.96295320988,1.95738041401,1.97371673584,1.95714199543,1.95276856422,1.94930112362,1.95382678509,1.96631419659,1.96057403088,1.95418560505,1.96338224411,1.95970880985,1.95952486992,1.95964574814,1.9561496973,1.96097195148,1.95294308662,1.9765433073,1.95861828327,1.95311796665,1.95173370838,1.96322345734
1.96373951435,1.9453753233,1.95259189606,1.95566415787,1.96015644074,1.95759809017,1.96639215946,1.97673594952,1.95640897751,1.96564853191,1.95895838738,1.95451676846,1.96184420586,1.96166408062,1.94695496559,1.95267915726,1.9772503376,1.94691097736,1.96765196323,1.95651686192,1.9714525938,1.95079350472,1.95158815384,1.95093047619,1.96387207508,1.95978093147,1.95393800735,1.96287298202,1.9599313736,1.96073186398,1.95858061314,1.95680510998,1.9558224678,1.95888364315,1.95846235752,1.97507143021,1.96151590347,1.96076416969,1.95878386498,1.97356510162
1.95251893997,1.94724225998,1.95211517811,1.95327818394,1.95782232285,1.96180486679,1.96478152275,1.9668469429,1.95997440815,1.96380496025,1.96402347088,1.95366513729,1.95878767967,1.95851039886,1.95051836967,1.95677793026,1.97203886509,1.95400714874,1.97008025646,1.96125864983,1.9641803503,1.95073330402,1.95687627792,1.95742213726,1.96679246426,1.95648884773,1.95419895649,1.96134960651,1.9537191391,1.95163822174,1.96182405949,1.96646881103,1.96500408649,1.9660089016,1.95899426937,1.96861886978,1.96472454071,1.96553969383,1.9583491087,1.9677811861
1.94613325596,1.95189571381,1.95917451382,1.95597410202,1.9584774971,1.95665585995,1.95716357231,1.96248662472,1.95124328136,1.95893192291,1.96477460861,1.95180583,1.9565051794,1.95929169655,1.9487016201,1.95672428608,1.97073948383,1.95469224453,1.95995676518,1.96380674839,1.96807682514,1.94907534122,1.96131837368,1.96080744266,1.97396087647,1.94578814507,1.9569760561,1.95710861683,1.95456361771,1.95997011662,1.96793866158,1.9603420496,1.96451473236,1.977694273,1.96703398228,1.97031164169,1.96747517586,1.96620714664,1.9689810276,1.96568787098
1.94921147823,1.94994592667,1.96728730202,1.95586383343,1.96141815186,1.94813251495,1.94841945171,1.96320903301,1.95196795464,1.95978999138,1.96978616715,1.95416593552,1.96544218063,1.96676790714,1.95685815811,1.96124088764,1.95320570469,1.95289814472,1.95652103424,1.96482479572,1.96612429619,1.94710159302,1.96068394184,1.95924854279,1.98556661606,1.94353985786,1.9670034647,1.96029055119,1.95131313801,1.9467818737,1.9712073803,1.95979344845,1.96718144417,1.97687840462,1.96288883686,1.96252918243,1.96666777134,1.96306061745,1.96239304543,1.96886396408
1.94944798946,1.95334136486,1.97499144077,1.95407307148,1.95987474918,1.94969785213,1.94298279285,1.96008419991,1.9522998333,1.95006680489,1.9711984396,1.9543441534,1.95906436443,1.96253168583,1.95821905136,1.95983493328,1.95456266403,1.95091724396,1.95543634891,1.95854079723,1.96828353405,1.9604319334,1.96447050571,1.9656317234,1.99848794937,1.93926417828,1.9619935751,1.95428669453,1.95734262466,1.94853115082,1.9684343338,1.9686062336,1.96815502644,1.96823871136,1.9596862793,1.96213531494,1.96881496906,1.96125078201,1.96321034431,1.96975541115
1.94968688488,1.95054018497,1.97839152813,1.95566999912,1.9604575634,1.95410740375,1.9516223669,1.9567193985,1.95339691639,1.94706165791,1.96269929409,1.95490634441,1.95859074593,1.96168124676,1.96453428268,1.96341443062,1.95071315765,1.95567500591,1.95642852783,1.96772396565,1.96886265278,1.96816051006,1.96852016449,1.96406447887,1.98919641972,1.94842588901,1.95629060268,1.96343874931,1.95301437378,1.94706964493,1.97228336334,1.97017848492,1.96517300606,1.95619130135,1.9610683918,1.95673584938,1.96768081188,1.97060549259,1.96331572533,1.97402536869
1.94986999035,1.94935572147,1.97220790386,1.95977175236,1.95617580414,1.95001912117,1.96350538731,1.9545031786,1.94628667831,1.94942307472,1.97070646286,1.95507204533,1.95912337303,1.96472167969,1.96883404255,1.9534676075,1.94463801384,1.9519944191,1.95509278774,1.9665967226,1.96847391129,1.97537386417,1.96338808537,1.96701478958,1.9811989069,1.95207035542,1.95296299458,1.96398317814,1.954474926,1.94826292992,1.97285830975,1.96881818771,1.97566378117,1.95674061775,1.96365499496,1.95518529415,1.95798802376,1.96986103058,1.95522737503,1.97597563267
1.94959628582,1.95436704159,1.97573673725,1.95242214203,1.9661397934,1.94768702984,1.9784424305,1.96161341667,1.9454792738,1.95965731144,1.96692383289,1.95287013054,1.96054446697,1.96286702156,1.96469497681,1.95522463322,1.95734846592,1.94956696034,1.95921421051,1.97154116631,1.96172046661,1.97037649155,1.9486913681,1.96200108528,1.97259747982,1.95603871345,1.94975459576,1.96759951115,1.95058810711,1.95054912567,1.97170650959,1.9578769207,1.96967494488,1.97467076778,1.95572173595,1.95102155209,1.95403075218,1.97182190418,1.95124852657,1.96914434433
1.95390927792,1.95610582828,1.97306668758,1.94641721249,1.96548736095,1.94855713844,1.96942937374,1.95537388325,1.94784867763,1.95734643936,1.96566534042,1.94603836536,1.96255803108,1.96219325066,1.95773136616,1.9599391222,1.95709133148,1.95167040825,1.95978868008,1.97196471691,1.95966124535,1.96152949333,1.94726717472,1.96348464489,1.95882940292,1.95493745804,1.95027124882,1.96942079067,1.95639026165,1.95465421677,1.97099614143,1.95893168449,1.96846807003,1.97774124145,1.95453679562,1.9505853653,1.95199382305,1.97088897228,1.95797681808,1.97896516323
1.95667505264,1.95457303524,1.96998310089,1.95061886311,1.97279906273,1.94899761677,1.95846068859,1.95666074753,1.95698261261,1.96373319626,1.95408630371,1.95266413689,1.96101093292,1.96171140671,1.95439291,1.96094369888,1.95241761208,1.96109080315,1.95805156231,1.97045195103,1.95105051994,1.95758271217,1.9418721199,1.97090578079,1.95266544819,1.9672062397,1.95601594448,1.96997797489,1.95490920544,1.9510166645,1.96468746662,1.96683394909,1.96588528156,1.97269499302,1.95247685909,1.95359528065,1.95394039154,1.97538113594,1.95099377632,1.96868669987
1.95677685738,1.95297694206,1.96484696865,1.95208084583,1.97365474701,1.95005404949,1.9575201273,1.95914828777,1.95818150044,1.9696675539,1.94980168343,1.95395112038,1.95517468452,1.95895183086,1.9593963623,1.96804428101,1.95487749577,1.96678888798,1.9602638483,1.9700344801,1.95270442963,1.96243953705,1.93832874298,1.96601498127,1.94585418701,1.9638916254,1.95833408833,1.97138416767,1.96821582317,1.95503544807,1.95675504208,1.96122431755,1.96004724503,1.96537899971,1.9545738697,1.94962108135,1.95630717278,1.97243392468,1.94918859005,1.96244370937
1.95430231094,1.95199918747,1.96226537228,1.95175778866,1.97011625767,1.94979405403,1.96084010601,1.95701229572,1.95531833172,1.96870303154,1.95468258858,1.9611774683,1.95783674717,1.95428264141,1.95583510399,1.96048641205,1.95356166363,1.96956706047,1.95648145676,1.96980679035,1.95768964291,1.9722121954,1.94610273838,1.96394765377,1.94627654552,1.96008718014,1.96021330357,1.96731472015,1.96407151222,1.95411515236,1.95502579212,1.9740190506,1.96241271496,1.96495425701,1.95830142498,1.94872045517,1.9656213522,1.9695379734,1.94939303398,1.96549499035
1.95750463009,1.95804035664,1.96402561665,1.95760500431,1.96899175644,1.95287740231,1.96370971203,1.96200466156,1.95485544205,1.96624970436,1.95738863945,1.96510958672,1.96526539326,1.95995330811,1.95476818085,1.96585297585,1.95485186577,1.97394514084,1.96047484875,1.96580600739,1.95366120338,1.97596132755,1.95160841942,1.95722723007,1.94799423218,1.9582682848,1.95747900009,1.96963262558,1.96139979363,1.957421422,1.95083856583,1.96860539913,1.96252536774,1.97242891789,1.95485317707,1.95540070534,1.96621501446,1.97388660908,1.94842374325,1.96115911007
1.95101344585,1.95000767708,1.96371638775,1.96046710014,1.96463537216,1.95210707188,1.97115528584,1.96364092827,1.96813237667,1.9628726244,1.95807802677,1.97028243542,1.96182346344,1.96291399002,1.96156895161,1.97076034546,1.95712769031,1.97088563442,1.95712161064,1.95242798328,1.94722676277,1.97758305073,1.94888305664,1.96648466587,1.95428609848,1.95607423782,1.96820187569,1.96649610996,1.9541580677,1.96525633335,1.94973552227,1.96842229366,1.95580625534,1.95969235897,1.95703351498,1.95395982265,1.9568105936,1.96903705597,1.95925045013,1.96561551094
1.95010828972,1.94767796993,1.96422457695,1.96309328079,1.96085810661,1.95473575592,1.97388184071,1.961327672,1.96560025215,1.95338964462,1.95295023918,1.96532607079,1.95689344406,1.96375656128,1.96298599243,1.96506607532,1.95279359817,1.97405731678,1.95579624176,1.94781005383,1.95251917839,1.97588610649,1.9541271925,1.96788060665,1.96168017387,1.96092498302,1.96454501152,1.96621012688,1.94122600555,1.97494220734,1.95531308651,1.97513246536,1.95756316185,1.96230757237,1.95751774311,1.9552628994,1.94669497013,1.96832275391,1.97619831562,1.95967662334
1.95562160015,1.96317386627,1.96505129337,1.96049952507,1.9676181078,1.95063686371,1.96057987213,1.96220898628,1.96805512905,1.95134830475,1.94960403442,1.96538817883,1.95785915852,1.96825397015,1.96128416061,1.96732437611,1.96139359474,1.96917390823,1.95446836948,1.94888842106,1.94927489758,1.97567260265,1.95836544037,1.96325564384,1.9666686058,1.95266008377,1.95863866806,1.97235059738,1.95127940178,1.97049224377,1.95682954788,1.9886059761,1.96319544315,1.9645678997,1.96029627323,1.95540821552,1.95022952557,1.96973216534,1.98072969914,1.9553450346
1.94340121746,1.96165633202,1.9636182785,1.96258759499,1.96725010872,1.95284211636,1.9587161541,1.96008312702,1.96341180801,1.94578671455,1.95600557327,1.96397006512,1.97169184685,1.97556352615,1.95674657822,1.96614730358,1.96906983852,1.96523654461,1.95055758953,1.94856321812,1.9527349472,1.97809672356,1.95692980289,1.96365308762,1.96135985851,1.95017790794,1.95827269554,1.97558689117,1.94919848442,1.98329114914,1.95384311676,1.98551344871,1.96383357048,1.96369719505,1.95666110516,1.95707857609,1.95119035244,1.97126376629,1.98165142536,1.95405483246
1.93939244747,1.95615756512,1.96800374985,1.9600481987,1.96314895153,1.94974124432,1.96062791347,1.95615041256,1.96609532833,1.94707965851,1.95597827435,1.9624683857,1.9771348238,1.97753870487,1.95935380459,1.96508264542,1.96738827229,1.96342074871,1.95031559467,1.96105837822,1.9601855278,1.9734518528,1.95351779461,1.96209049225,1.95958852768,1.94600403309,1.95584523678,1.97308576107,1.950928092,1.97837507725,1.95297622681,1.9824514389,1.96519088745,1.95244050026,1.95598649979,1.95361208916,1.94968140125,1.95920491219,1.97458791733,1.9547483921
1.93780446053,1.95516693592,1.97195971012,1.95506989956,1.95917582512,1.95086109638,1.95881795883,1.95580935478,1.9679466486,1.94896531105,1.9597299099,1.9553463459,1.97678518295,1.9823577404,1.95714724064,1.96649968624,1.96395051479,1.96043848991,1.96008205414,1.96307516098,1.95343136787,1.97490000725,1.95586931705,1.96888577938,1.95502102375,1.94918298721,1.95797383785,1.9703425169,1.95511388779,1.97361719608,1.95923578739,1.97962296009,1.95969331265,1.95436918735,1.95803594589,1.94600737095,1.95164561272,1.95196318626,1.97184252739,1.96380984783
1.93941926956,1.9477584362,1.97032821178,1.96252930164,1.95985472202,1.95451569557,1.95973706245,1.95660459995,1.96810114384,1.96057093143,1.95925354958,1.96351408958,1.97282671928,1.98092639446,1.95393335819,1.96349442005,1.96473538876,1.9584338665,1.96089828014,1.95896089077,1.95084547996,1.96957731247,1.95842862129,1.9719940424,1.94823682308,1.9410995245,1.96156919003,1.98005139828,1.95744359493,1.96818768978,1.95530092716,1.96737575531,1.96352207661,1.95048761368,1.96277236939,1.95347380638,1.95377779007,1.9534689188,1.97027635574,1.96927082539
1.94706106186,1.95199108124,1.96619594097,1.9674847126,1.95798063278,1.95270657539,1.97411000729,1.96207594871,1.95872342586,1.96808588505,1.95980036259,1.96250641346,1.96400785446,1.97432494163,1.94780611992,1.96248424053,1.96283602715,1.95454645157,1.96529209614,1.96556472778,1.94930148125,1.96722245216,1.94867253304,1.97011125088,1.96030116081,1.94628560543,1.95710754395,1.97272920608,1.95660638809,1.96363222599,1.95563650131,1.967410326,1.96260464191,1.95278072357,1.96389377117,1.96169984341,1.95360565186,1.94716870785,1.96453785896,1.96898329258
1.94869184494,1.95374536514,1.96326839924,1.96666395664,1.96024978161,1.95694315433,1.9730463028,1.95913600922,1.95332932472,1.97294819355,1.95516955852,1.9599070549,1.95886540413,1.97043371201,1.95242476463,1.95893096924,1.96612203121,1.94377696514,1.96114075184,1.96557569504,1.95003068447,1.95762205124,1.94648861885,1.96798801422,1.96163320541,1.95467233658,1.95812237263,1.96884608269,1.951197505,1.9627276659,1.94395077229,1.96323442459,1.96097016335,1.95339143276,1.9595233202,1.95464932919,1.95059263706,1.94580960274,1.96633696556,1.9734262228
1.95130383968,1.94779324532,1.96244764328,1.97867321968,1.9583799839,1.95805180073,1.96901547909,1.96083676815,1.94505214691,1.97013700008,1.94954609871,1.95931863785,1.9605256319,1.96766185761,1.94870996475,1.95167160034,1.9723533392,1.94310534,1.95116055012,1.96257078648,1.95224106312,1.95779943466,1.95459711552,1.95596206188,1.96480131149,1.95868527889,1.95903074741,1.96498775482,1.95015978813,1.953343153,1.94499206543,1.96307742596,1.95967793465,1.96090495586,1.95309233665,1.95656526089,1.94271910191,1.94682252407,1.96306979656,1.97353053093
1.95503139496,1.9478520155,1.957508564,1.98439788818,1.96041429043,1.95842313767,1.97380888462,1.96789336205,1.94617843628,1.96363079548,1.96008610725,1.95676350594,1.95506453514,1.97363042831,1.94914281368,1.95000290871,1.96828842163,1.94657409191,1.94622755051,1.9636400938,1.9468215704,1.96292078495,1.95147395134,1.95215892792,1.96579945087,1.9586032629,1.9611582756,1.96136915684,1.95662212372,1.95602977276,1.94383466244,1.95886075497,1.96649599075,1.96309781074,1.96657288075,1.94927537441,1.95027923584,1.94603967667,1.95839428902,1.97327303886
1.95632624626,1.94959807396,1.96404480934,1.98365926743,1.96010518074,1.95579493046,1.97387492657,1.97145199776,1.94411861896,1.9663207531,1.96109068394,1.95408904552,1.95536315441,1.98003935814,1.95232927799,1.95408141613,1.95753085613,1.96359741688,1.95145249367,1.95956945419,1.94256222248,1.96042466164,1.95397222042,1.95091867447,1.96815705299,1.95524179935,1.9590613842,1.96328794956,1.95686066151,1.96157193184,1.94985568523,1.96936964989,1.973980546,1.96359038353,1.96500730515,1.94820773602,1.94659423828,1.94289767742,1.9590613842,1.97382998467
1.95651829243,1.95042574406,1.96224856377,1.97406435013,1.96814882755,1.96086168289,1.9750699997,1.97541475296,1.94867372513,1.95740056038,1.9587392807,1.94682514667,1.94623804092,1.97310113907,1.96149098873,1.96397125721,1.96022844315,1.96484220028,1.94039678574,1.94591236114,1.94529378414,1.95690214634,1.95156300068,1.94645595551,1.96396398544,1.95326983929,1.95536100864,1.9616689682,1.96463823319,1.95391428471,1.9489787817,1.96442270279,1.97718906403,1.96386837959,1.96200501919,1.95759689808,1.95251524448,1.94148468971,1.96145200729,1.9762737751
1.95752394199,1.9539283514,1.95977091789,1.97314882278,1.96785497665,1.96435165405,1.97641992569,1.97400999069,1.95256376267,1.95254731178,1.95321726799,1.94438350201,1.93891894817,1.97144770622,1.96171021462,1.96452498436,1.95579302311,1.96359622479,1.9473669529,1.94485127926,1.94668209553,1.95826220512,1.95018529892,1.94612622261,1.97145700455,1.95708203316,1.95271945,1.9630613327,1.97013783455,1.9570556879,1.96801495552,1.96287751198,1.98016357422,1.95414769649,1.9630869627,1.96448969841,1.95426607132,1.94027948379,1.96198666096,1.97019529343
1.95806121826,1.95777547359,1.9603562355,1.97342252731,1.96272063255,1.96894872189,1.97091031074,1.96789729595,1.95541870594,1.95416295528,1.95008945465,1.94815158844,1.94101953506,1.96911227703,1.96280777454,1.96225070953,1.9487695694,1.96675920486,1.94528234005,1.94372022152,1.95402097702,1.96750950813,1.95648920536,1.94315814972,1.97052979469,1.95672440529,1.96446347237,1.9618704319,1.96285736561,1.96226656437,1.97189760208,1.95580089092,1.98003232479,1.96323466301,1.96839356422,1.96528565884,1.94884908199,1.94456088543,1.96168351173,1.96789348125
1.96090304852,1.96208739281,1.96446156502,1.96987879276,1.95526361465,1.9613776207,1.96699678898,1.96586370468,1.95400285721,1.94734299183,1.95215821266,1.94995176792,1.94548678398,1.97097706795,1.96122741699,1.95705032349,1.94208729267,1.96842849255,1.94874942303,1.94382238388,1.95525538921,1.96318781376,1.97097563744,1.95039892197,1.96826267242,1.95435667038,1.9649926424,1.95874905586,1.95461833477,1.95392048359,1.96617436409,1.95231628418,1.98361635208,1.96409368515,1.96353304386,1.96514499187,1.95459353924,1.94709360599,1.95336210728,1.96016383171
1.97232961655,1.96966278553,1.96670353413,1.98032200336,1.95349466801,1.9547675848,1.96511876583,1.97085118294,1.95709323883,1.94347810745,1.96996164322,1.9489556551,1.94626283646,1.96631503105,1.96445226669,1.95522129536,1.94494128227,1.96521806717,1.95048832893,1.95054197311,1.95876276493,1.96870577335,1.97342586517,1.94730579853,1.971996665,1.95497584343,1.9600622654,1.95584774017,1.95828676224,1.9526321888,1.96207094192,1.95472109318,1.97905933857,1.95252871513,1.96723031998,1.9648193121,1.95404756069,1.94596529007,1.95321702957,1.96032428741
1.96335458756,1.95879650116,1.96467959881,1.97619080543,1.95436489582,1.9474902153,1.96474003792,1.9593719244,1.96230900288,1.94635593891,1.97167861462,1.94749677181,1.95205950737,1.96341216564,1.96052265167,1.95352208614,1.94951236248,1.96353363991,1.95577633381,1.95399141312,1.96693944931,1.96626830101,1.96891009808,1.95643162727,1.9730360508,1.94864964485,1.9563986063,1.95749592781,1.95492517948,1.95193445683,1.96010005474,1.95494532585,1.97347593308,1.95660626888,1.96781694889,1.96590054035,1.951826334,1.9491969347,1.95190668106,1.95587646961
1.96807038784,1.96026778221,1.95659089088,1.97319948673,1.95655584335,1.95093381405,1.9659460783,1.9627314806,1.95972681046,1.95049071312,1.96474766731,1.94604766369,1.95421588421,1.95676362515,1.96258103847,1.95498692989,1.94921672344,1.9601931572,1.9488543272,1.96227169037,1.96457457542,1.96468448639,1.96752810478,1.95619535446,1.96692454815,1.93900024891,1.96444153786,1.96108794212,1.95527493954,1.9520868063,1.96681332588,1.9507638216,1.97401487827,1.95196259022,1.96934962273,1.95833492279,1.95658254623,1.95121240616,1.94834029675,1.95041871071
1.96780776978,1.9617767334,1.95672190189,1.96408319473,1.95546877384,1.94791889191,1.95953738689,1.95749080181,1.9581669569,1.94696700573,1.96041178703,1.95043337345,1.94721281528,1.95409107208,1.96514797211,1.95208728313,1.94790482521,1.95413577557,1.95547878742,1.96693658829,1.96907281876,1.96481609345,1.967674613,1.95210635662,1.96405124664,1.93788599968,1.97585225105,1.9683098793,1.96020793915,1.95912027359,1.969186306,1.95626890659,1.97186017036,1.95628261566,1.96730363369,1.96784174442,1.95211517811,1.9516941309,1.94500660896,1.95575726032
1.96337938309,1.96100091934,1.95865392685,1.95509672165,1.95322811604,1.9526745081,1.96666455269,1.95031559467,1.96441984177,1.95276212692,1.96821141243,1.95963132381,1.94723033905,1.94952881336,1.96477901936,1.94645297527,1.95380556583,1.94867253304,1.95555353165,1.96290898323,1.96298801899,1.96615552902,1.96748530865,1.95040583611,1.96238362789,1.94016969204,1.986130476,1.96791768074,1.96666705608,1.95702910423,1.97375202179,1.96235120297,1.97175049782,1.95725703239,1.96017765999,1.96865093708,1.94969069958,1.95143687725,1.95210504532,1.96277558804
1.96697509289,1.9691773653,1.97502148151,1.9527258873,1.95457041264,1.95852899551,1.96953642368,1.94712615013,1.95598483086,1.9610452652,1.97029697895,1.96672785282,1.94398832321,1.9501708746,1.96098542213,1.94796597958,1.95801770687,1.94754183292,1.95831298828,1.96861922741,1.96299958229,1.96396517754,1.96493756771,1.9565359354,1.96993899345,1.94611573219,1.98221492767,1.96557128429,1.97125184536,1.96143198013,1.97571980953,1.96036458015,1.97088134289,1.95780146122,1.95957708359,1.96904909611,1.95125341415,1.95459926128,1.9599224329,1.96249783039
1.96520888805,1.96174204349,1.97716915607,1.96319305897,1.95444691181,1.95406985283,1.96931517124,1.95742738247,1.95303404331,1.95795619488,1.96832537651,1.96208882332,1.94933867455,1.95843935013,1.96170985699,1.96221923828,1.95765733719,1.94651532173,1.95908463001,1.96603405476,1.95209109783,1.96021330357,1.95095872879,1.95559751987,1.97153687477,1.95573484898,1.97178852558,1.96791148186,1.97043466568,1.96735322475,1.97050571442,1.95753931999,1.97010219097,1.95230448246,1.96811914444,1.9717849493,1.94591474533,1.95528352261,1.96166884899,1.96455180645
1.9694340229,1.96739411354,1.97119939327,1.96470212936,1.95453429222,1.96172475815,1.96193253994,1.95744884014,1.94751977921,1.95215296745,1.96962213516,1.96182918549,1.94207882881,1.97336649895,1.96072423458,1.96316862106,1.96056759357,1.94864964485,1.95822584629,1.96601092815,1.94215333462,1.95619344711,1.95227313042,1.9505084753,1.97111725807,1.94679915905,1.9703091383,1.97162485123,1.96662092209,1.96607208252,1.96403050423,1.9615894556,1.96073150635,1.95822668076,1.9701499939,1.9764393568,1.94997417927,1.95929408073,1.96082723141,1.95863676071
1.96685087681,1.9678311348,1.95807099342,1.95785868168,1.95050990581,1.9671216011,1.95783758163,1.95616197586,1.94849300384,1.95506894588,1.96802175045,1.95993638039,1.93764185905,1.97646212578,1.96077489853,1.95987606049,1.95612668991,1.94817721844,1.95612001419,1.96226775646,1.93958461285,1.96521115303,1.95830249786,1.94597136974,1.97146177292,1.94680404663,1.96371889114,1.97211992741,1.95977723599,1.96566951275,1.9615676403,1.95351409912,1.95199215412,1.96530246735,1.96803176403,1.97203302383,1.9470666647,1.95869612694,1.96143484116,1.96440720558
1.95932602882,1.96461164951,1.95675694942,1.94922816753,1.95327031612,1.96966791153,1.95261657238,1.95769047737,1.95408260822,1.95544087887,1.96776795387,1.95434224606,1.94451355934,1.97288691998,1.95758485794,1.96110498905,1.95388424396,1.95335626602,1.96358335018,1.963950634,1.95507121086,1.9586199522,1.95183992386,1.94980955124,1.96275293827,1.94616520405,1.95803833008,1.96563708782,1.95700597763,1.9632525444,1.95635044575,1.95776641369,1.94758450985,1.9636220932,1.95990812778,1.96832454205,1.94457960129,1.95808470249,1.95905447006,1.95483541489
1.9569272995,1.95709562302,1.9534393549,1.94915735722,1.95836758614,1.97316133976,1.95010852814,1.95730865002,1.95825433731,1.95488452911,1.96397829056,1.95628464222,1.94937586784,1.96264278889,1.95688474178,1.95995867252,1.95512592792,1.95860815048,1.95664799213,1.95573925972,1.95630192757,1.95590913296,1.94630265236,1.95513093472,1.96664631367,1.94092381,1.95955264568,1.95858311653,1.95278048515,1.95933866501,1.95364141464,1.95313739777,1.94820773602,1.96549165249,1.9571928978,1.96066331863,1.9430642128,1.97090387344,1.95785307884,1.95491123199
1.95107889175,1.96322369575,1.95679318905,1.94936645031,1.96199095249,1.96680080891,1.9588060379,1.95379734039,1.95820772648,1.9593411684,1.95914673805,1.9580668211,1.95518219471,1.96621584892,1.96449279785,1.94755494595,1.95668959618,1.96567320824,1.95744037628,1.95797765255,1.95107722282,1.95333039761,1.9553604126,1.9587444067,1.96671414375,1.94885313511,1.95862579346,1.94889545441,1.95586192608,1.95115566254,1.94900035858,1.95726621151,1.94501233101,1.95569169521,1.95866513252,1.95975828171,1.94892215729,1.96331202984,1.9586776495,1.9566539526
1.95107758045,1.96443402767,1.96306192875,1.95832896233,1.95509922504,1.95932221413,1.94970142841,1.95062291622,1.96468317509,1.96141433716,1.95349061489,1.95252466202,1.95840358734,1.96724522114,1.95452272892,1.94446778297,1.96167719364,1.96260952949,1.9522356987,1.95588409901,1.95745265484,1.95439839363,1.95530545711,1.95515429974,1.96953642368,1.94852030277,1.95679759979,1.94915354252,1.95100188255,1.95534086227,1.95476412773,1.95714509487,1.94488430023,1.95359528065,1.96539485455,1.96958065033,1.95271790028,1.96988558769,1.95776820183,1.9567450285
1.9490852356,1.96252286434,1.95527887344,1.95572054386,1.95749390125,1.95357298851,1.96081256866,1.96332645416,1.97069823742,1.95264816284,1.96240413189,1.9491212368,1.96028780937,1.96680033207,1.971139431,1.9465341568,1.95882022381,1.9601379633,1.94755733013,1.95603978634,1.96143376827,1.9580488205,1.95027828217,1.9583261013,1.96916794777,1.95234560967,1.95225799084,1.9442101717,1.95703089237,1.96337747574,1.96008360386,1.96188569069,1.94611299038,1.95425212383,1.97076261044,1.96331739426,1.95540094376,1.96749019623,1.95904576778,1.96109235287
1.96420526504,1.95607829094,1.96396112442,1.95413136482,1.95842182636,1.9466137886,1.95640981197,1.96412205696,1.97539246082,1.95970034599,1.97007477284,1.94958269596,1.96228945255,1.96288692951,1.9763623476,1.95109450817,1.95360350609,1.95989513397,1.94715940952,1.96446228027,1.95811092854,1.94853270054,1.95031893253,1.96288716793,1.96611726284,1.9549959898,1.95182704926,1.95081913471,1.95460414886,1.97059369087,1.95712447166,1.95685970783,1.95311641693,1.95581316948,1.97215342522,1.96227443218,1.95563173294,1.96630418301,1.95231866837,1.96216583252
1.96175456047,1.95702266693,1.95663142204,1.95712387562,1.96975660324,1.94674777985,1.95989382267,1.96329081058,1.9680082798,1.95884990692,1.97611987591,1.94657623768,1.96266520023,1.95993602276,1.97550415993,1.94701349735,1.95958781242,1.95353209972,1.94787454605,1.96260774136,1.95992219448,1.95437300205,1.95324742794,1.95775818825,1.96193468571,1.9610902071,1.95402956009,1.9496243,1.95465648174,1.96440029144,1.96348285675,1.9541118145,1.95087122917,1.95647084713,1.96682524681,1.9616535902,1.94801485539,1.95578527451,1.96268522739,1.95581877232
1.9544261694,1.95748031139,1.96391248703,1.9509408474,1.964594841,1.94463348389,1.95784389973,1.96146500111,1.96070027351,1.95987439156,1.97308278084,1.95505940914,1.96602964401,1.95444941521,1.97186541557,1.94660639763,1.96210038662,1.95264863968,1.94735050201,1.96395540237,1.96654653549,1.95617008209,1.95132887363,1.9621502161,1.9562253952,1.95024907589,1.95252895355,1.94797086716,1.95696651936,1.95469486713,1.95771682262,1.96774184704,1.95697641373,1.95660567284,1.96639108658,1.95646989346,1.9534753561,1.9511963129,1.95924925804,1.95452511311
1.96032130718,1.95225894451,1.96542263031,1.95058000088,1.96274662018,1.9409250021,1.95484769344,1.95510137081,1.96389126778,1.96987974644,1.97345888615,1.96148407459,1.95819246769,1.94872760773,1.96772062778,1.94448888302,1.9608798027,1.94978058338,1.95198881626,1.96681880951,1.96147441864,1.9584530592,1.95781505108,1.96302509308,1.94688141346,1.95728361607,1.96447896957,1.95475971699,1.95710527897,1.96029233933,1.9626224041,1.97931146622,1.95398592949,1.94951784611,1.96516382694,1.95070040226,1.95628356934,1.95772767067,1.95534169674,1.95617282391
1.95344209671,1.9488363266,1.96666264534,1.95161962509,1.96036183834,1.94149291515,1.96418440342,1.94780278206,1.95191562176,1.96440708637,1.97434139252,1.9585776329,1.96490800381,1.95930826664,1.9728153944,1.94147002697,1.95942687988,1.95454835892,1.95798552036,1.97199738026,1.96442353725,1.95778107643,1.95523107052,1.96358704567,1.94151759148,1.95825684071,1.97970473766,1.95661258697,1.95589888096,1.96679139137,1.96049571037,1.98039793968,1.9518020153,1.96243011951,1.9665004015,1.94378054142,1.95801115036,1.95189988613,1.95852386951,1.96252834797
1.96192860603,1.94956040382,1.9609208107,1.95587980747,1.95638537407,1.93994998932,1.96595609188,1.94609129429,1.95102870464,1.96105098724,1.95840454102,1.95489108562,1.97165894508,1.96652948856,1.97422420979,1.93801915646,1.95650923252,1.96543455124,1.95843553543,1.96985185146,1.95967245102,1.95423924923,1.96483552456,1.96014344692,1.93384838104,1.95910537243,1.9768307209,1.96023714542,1.95282137394,1.96578860283,1.96364164352,1.98685979843,1.94841551781,1.96571242809,1.96688127518,1.95109653473,1.95313763618,1.94840359688,1.96191096306,1.96364355087
1.95665407181,1.94485509396,1.95666015148,1.955316782,1.95597600937,1.94293808937,1.96240627766,1.94775211811,1.94541561604,1.96272981167,1.95445919037,1.95185303688,1.97098386288,1.96474456787,1.97504770756,1.9463763237,1.95005071163,1.96769189835,1.96314060688,1.97251737118,1.95909273624,1.96928834915,1.96093404293,1.95844376087,1.93904328346,1.95973110199,1.96838831902,1.9601187706,1.95333826542,1.96092379093,1.96166014671,1.98162722588,1.94799482822,1.96301221848,1.97042202949,1.95622217655,1.95193755627,1.94733202457,1.96309936047,1.95900416374
1.9511526823,1.94206655026,1.96501207352,1.95683908462,1.95913100243,1.94404935837,1.96288204193,1.9470307827,1.9460709095,1.95355284214,1.95743668079,1.95504927635,1.96734619141,1.95412003994,1.97324800491,1.95990467072,1.95528566837,1.96108996868,1.96764218807,1.97080755234,1.9569991827,1.96625888348,1.95679914951,1.95646297932,1.93937897682,1.95724380016,1.96640253067,1.95569956303,1.95617711544,1.95825922489,1.96107006073,1.98447751999,1.94956636429,1.95844602585,1.96728420258,1.95168411732,1.94429469109,1.94364869595,1.95928895474,1.95665955543
1.94836962223,1.94307255745,1.96629786491,1.9580193758,1.95727038384,1.9493342638,1.95756542683,1.9503723383,1.94041013718,1.95156788826,1.96798741817,1.94701778889,1.96451711655,1.94862890244,1.98069596291,1.9570748806,1.9576048851,1.95716977119,1.96263277531,1.97391498089,1.95962679386,1.96208190918,1.95134413242,1.95588076115,1.9423905611,1.95553433895,1.95777785778,1.9503724575,1.95882356167,1.95873904228,1.96556949616,1.98043894768,1.9517788887,1.95782375336,1.96680760384,1.94908237457,1.94295716286,1.94442713261,1.95882534981,1.96960449219
1.9491288662,1.94428467751,1.96465229988,1.95563817024,1.95827543735,1.94499969482,1.95508027077,1.95535290241,1.93792200088,1.9517352581,1.96365690231,1.94771015644,1.96540927887,1.95117306709,1.97368133068,1.95485532284,1.95502793789,1.95338225365,1.95554554462,1.96524775028,1.95651578903,1.96658754349,1.95293211937,1.95967280865,1.94370639324,1.95563840866,1.9544210434,1.95228862762,1.96106183529,1.95550274849,1.96559739113,1.96792948246,1.95610284805,1.95856630802,1.97222483158,1.95507359505,1.94962513447,1.95506227016,1.96034574509,1.96804285049
1.95448338985,1.94438445568,1.96403300762,1.96246027946,1.95734739304,1.9460542202,1.96582102776,1.95735621452,1.94557356834,1.95572566986,1.96009767055,1.94680058956,1.96032059193,1.95440304279,1.96686351299,1.94950914383,1.95142424107,1.95800328255,1.94589269161,1.96484529972,1.95260822773,1.96091282368,1.9481985569,1.95318925381,1.94585239887,1.95325779915,1.95772647858,1.95633101463,1.95226407051,1.965087533,1.96004390717,1.96545994282,1.96041977406,1.9608386755,1.97354841232,1.96054089069,1.95735788345,1.96216249466,1.96044874191,1.96956920624
1.95555019379,1.94497680664,1.96265363693,1.96204924583,1.95892941952,1.94960260391,1.95271265507,1.95201265812,1.94484889507,1.9573558569,1.95463275909,1.95122587681,1.95825529098,1.95689952373,1.95947253704,1.94830358028,1.94870877266,1.9667031765,1.94420206547,1.96067798138,1.94996488094,1.9602496624,1.94725859165,1.94668781757,1.95408308506,1.95606327057,1.95367908478,1.96138596535,1.95475268364,1.97839212418,1.95738255978,1.96948552132,1.95928478241,1.95878255367,1.97808885574,1.9658343792,1.95683979988,1.95847523212,1.95582866669,1.96878290176
1.95423555374,1.94983434677,1.9599853754,1.95623159409,1.96013867855,1.95199918747,1.95889675617,1.95804655552,1.94828307629,1.9638774395,1.96114587784,1.95096588135,1.95551753044,1.95869612694,1.9608399868,1.9418232441,1.95115590095,1.96866083145,1.958365798,1.95914614201,1.94773221016,1.9576164484,1.94807469845,1.94767105579,1.95689737797,1.95335435867,1.94448518753,1.96827542782,1.95023226738,1.96976399422,1.95395565033,1.97085154057,1.95456087589,1.96228849888,1.98232102394,1.96348464489,1.95931887627,1.95880949497,1.94362974167,1.96470856667
1.95672297478,1.95957016945,1.97255480289,1.95246553421,1.95784914494,1.95543599129,1.95465362072,1.95582354069,1.95810747147,1.96371090412,1.96089780331,1.94975674152,1.96402525902,1.96082758903,1.95197880268,1.945114851,1.9575253725,1.97014939785,1.96187984943,1.9577691555,1.94250249863,1.95945310593,1.94995701313,1.95034968853,1.95807766914,1.95802378655,1.93973124027,1.96539258957,1.94932830334,1.96888673305,1.95944821835,1.96967852116,1.96170389652,1.96570730209,1.97728002071,1.9615240097,1.95602619648,1.96085035801,1.95234405994,1.96507787704
1.96008908749,1.96574115753,1.96306109428,1.95356166363,1.95134854317,1.95425379276,1.95025753975,1.95913207531,1.95239460468,1.96117734909,1.9646872282,1.95021545887,1.96010804176,1.96177494526,1.95869719982,1.95068395138,1.96215939522,1.9645075798,1.95390427113,1.9504379034,1.93943607807,1.95880448818,1.9518802166,1.96076214313,1.95478820801,1.96106958389,1.940549016,1.96255075932,1.94704699516,1.96666944027,1.96177244186,1.96941900253,1.96323466301,1.96306431294,1.97464358807,1.96415162087,1.95222318172,1.96280348301,1.96029114723,1.96603822708
1.95877575874,1.96788716316,1.96033930778,1.95788669586,1.95463705063,1.96251940727,1.95612370968,1.9622604847,1.95365178585,1.9601495266,1.96824193001,1.95223665237,1.95587980747,1.95892679691,1.95423901081,1.95307099819,1.96338558197,1.96350979805,1.95308589935,1.95862853527,1.94409739971,1.9577794075,1.95567035675,1.96022248268,1.95554685593,1.96205687523,1.94212222099,1.9571647644,1.94686067104,1.96402156353,1.96597993374,1.96283662319,1.96077394485,1.9575804472,1.96910369396,1.95732569694,1.95526731014,1.95951199532,1.95441889763,1.96170115471
1.95529389381,1.96934628487,1.9610670805,1.95697402954,1.95705676079,1.96048498154,1.95937108994,1.96359980106,1.96112275124,1.95163023472,1.97525584698,1.95830535889,1.95424473286,1.96334075928,1.95537078381,1.95393526554,1.95738840103,1.95741474628,1.95569431782,1.96405148506,1.9478815794,1.95846784115,1.95817136765,1.95593380928,1.96114945412,1.95952367783,1.93904602528,1.95026433468,1.94564914703,1.96258211136,1.96534490585,1.96116638184,1.95850431919,1.95603835583,1.96269071102,1.95713222027,1.96356630325,1.94944691658,1.96553528309,1.96143054962
1.95554363728,1.97003054619,1.95834243298,1.95602023602,1.95726549625,1.95589029789,1.96137952805,1.95770442486,1.96408855915,1.94787967205,1.96669924259,1.95823454857,1.95359921455,1.96961522102,1.94353437424,1.95573687553,1.95660734177,1.95126545429,1.95640528202,1.95914423466,1.94431197643,1.95527005196,1.96451830864,1.95503389835,1.97288501263,1.9577422142,1.9377001524,1.94682407379,1.94912326336,1.96257412434,1.96828138828,1.95136868954,1.95280563831,1.95174181461,1.96149516106,1.96160709858,1.96290409565,1.94796800613,1.96236753464,1.96050751209
1.95616543293,1.96216201782,1.9556170702,1.96500217915,1.96131312847,1.95561540127,1.95434308052,1.96277236939,1.96364319325,1.95427799225,1.96998941898,1.9579859972,1.96436917782,1.96851444244,1.95115876198,1.95751953125,1.95871007442,1.95320773125,1.95621049404,1.95329558849,1.95984661579,1.95438718796,1.96105253696,1.95519649982,1.96597981453,1.97294187546,1.94408237934,1.94621813297,1.95627391338,1.96324062347,1.96625316143,1.9488940239,1.95595026016,1.94543945789,1.95814549923,1.96733057499,1.96101987362,1.95131957531,1.95823442936,1.96247828007
1.96220731735,1.9671754837,1.95370483398,1.96859884262,1.97071313858,1.9597389698,1.95340251923,1.95411098003,1.96410870552,1.96550536156,1.96577012539,1.96232569218,1.9744528532,1.97093868256,1.94758319855,1.95882356167,1.96072053909,1.96330547333,1.9581785202,1.94926846027,1.96295773983,1.95703673363,1.95753765106,1.9584646225,1.97005581856,1.96690404415,1.9554336071,1.94124269485,1.95237517357,1.96264064312,1.96507418156,1.94867527485,1.95436477661,1.94168353081,1.94910371304,1.96921420097,1.96290528774,1.95446836948,1.95236158371,1.96430253983
1.95931518078,1.96422839165,1.95822417736,1.96498775482,1.9745298624,1.95742535591,1.96557176113,1.95657253265,1.96038913727,1.96353971958,1.96795332432,1.96160340309,1.97279858589,1.96917939186,1.94232058525,1.95117473602,1.95485627651,1.95880925655,1.95985674858,1.95337331295,1.96036088467,1.9570993185,1.96166658402,1.94806778431,1.96755671501,1.96099543571,1.95380556583,1.95478379726,1.96889126301,1.96874952316,1.96143555641,1.93521261215,1.94628417492,1.94087707996,1.94574737549,1.97164583206,1.9679684639,1.9612518549,1.9467022419,1.95784807205
1.95946776867,1.97257852554,1.95620238781,1.96909487247,1.96893811226,1.96276795864,1.96394884586,1.95857453346,1.95878148079,1.9539501667,1.95480453968,1.96606600285,1.97604954243,1.96767711639,1.93941283226,1.95272731781,1.95677006245,1.95983624458,1.96367156506,1.95402038097,1.95574462414,1.95278477669,1.9602316618,1.94718289375,1.96600449085,1.9497436285,1.95109510422,1.9660667181,1.96436858177,1.96864593029,1.9611389637,1.93091154098,1.94756054878,1.94415056705,1.95174908638,1.97449755669,1.96115374565,1.96216034889,1.95632410049,1.95283389092
1.96135342121,1.97760677338,1.95398557186,1.96617519856,1.96653807163,1.96353518963,1.96592617035,1.9603908062,1.95516681671,1.96014583111,1.95446777344,1.96589672565,1.97467958927,1.96406769752,1.94000732899,1.95184910297,1.95293223858,1.95086550713,1.95903992653,1.95708179474,1.95530331135,1.96147501469,1.95750594139,1.9509704113,1.96278965473,1.94484615326,1.95133936405,1.96715319157,1.9645318985,1.96449935436,1.96260023117,1.93792951107,1.94463181496,1.94729065895,1.95190477371,1.97482144833,1.96278369427,1.95885312557,1.96222829819,1.94991028309
1.97268116474,1.96776819229,1.95274877548,1.95940613747,1.96128284931,1.95981049538,1.97159612179,1.95999515057,1.95895290375,1.95523130894,1.95923650265,1.96533107758,1.97592747211,1.95881998539,1.94033062458,1.95205020905,1.94880712032,1.94763493538,1.9592423439,1.96290111542,1.95728826523,1.97103714943,1.95642578602,1.95639193058,1.96248865128,1.94710850716,1.95500087738,1.9699652195,1.95865750313,1.95778286457,1.96271693706,1.94060146809,1.95716190338,1.95256268978,1.94904565811,1.96686971188,1.96592128277,1.95550656319,1.95946264267,1.95357835293
1.97962284088,1.96544206142,1.94775950909,1.95199429989,1.95743513107,1.95886552334,1.97288095951,1.96109938621,1.96056485176,1.96865606308,1.95789062977,1.9757527113,1.97553622723,1.95783603191,1.9434851408,1.94864809513,1.94649446011,1.9504096508,1.9631177187,1.96214604378,1.95812547207,1.9683098793,1.95802915096,1.9612967968,1.95577514172,1.9491212368,1.9538744688,1.97549772263,1.9547277689,1.9578281641,1.96009838581,1.94492399693,1.95831632614,1.95323336124,1.95589840412,1.96426379681,1.96383488178,1.9545083046,1.96455776691,1.95567822456
1.96990907192,1.97868740559,1.95172429085,1.94450068474,1.95415914059,1.95220601559,1.97296905518,1.96269369125,1.95862162113,1.97572255135,1.95647740364,1.96735656261,1.96577620506,1.95829832554,1.9423789978,1.95028185844,1.95317006111,1.94855225086,1.96942532063,1.9584351778,1.95841121674,1.97230565548,1.95428621769,1.96370911598,1.95791316032,1.9560341835,1.95277416706,1.97836577892,1.95633161068,1.95548844337,1.96389949322,1.9510140419,1.95179128647,1.95523822308,1.96422052383,1.95824849606,1.96334016323,1.95980894566,1.9642072916,1.9546970129
1.96399021149,1.9754101038,1.94761645794,1.94509077072,1.95197987556,1.95495927334,1.97080564499,1.96199893951,1.96010768414,1.97289550304,1.95345687866,1.96667790413,1.96201813221,1.95047008991,1.94255030155,1.94994139671,1.95525157452,1.94977355003,1.97673511505,1.96257948875,1.96015131474,1.96918725967,1.95307123661,1.95885431766,1.9527695179,1.95380568504,1.95621943474,1.9703669548,1.95131886005,1.95964717865,1.96227884293,1.95885145664,1.95666658878,1.95893585682,1.96601366997,1.95115721226,1.95451033115,1.95868241787,1.96147298813,1.95790600777
1.96125805378,1.96682882309,1.94841527939,1.95429396629,1.96045529842,1.96117520332,1.9636092186,1.9610710144,1.952070117,1.96528077126,1.95489990711,1.96777117252,1.96066987515,1.94448375702,1.9478802681,1.95101451874,1.94771361351,1.95222043991,1.97014498711,1.97020483017,1.95736169815,1.96414113045,1.94848787785,1.9595553875,1.9521484375,1.96595752239,1.96067094803,1.96195459366,1.95628809929,1.9605859518,1.96233201027,1.95984196663,1.96100616455,1.95704483986,1.95819818974,1.94777786732,1.9523730278,1.95679235458,1.96157670021,1.9566924572
1.95443570614,1.96434414387,1.94783687592,1.94876861572,1.96083879471,1.9646743536,1.95808959007,1.95862078667,1.9432387352,1.9662964344,1.95535981655,1.96626710892,1.96364748478,1.93696761131,1.95493376255,1.95499813557,1.94385790825,1.94866669178,1.96332454681,1.97586262226,1.95344924927,1.95741438866,1.94934153557,1.95827686787,1.96328639984,1.9661744833,1.96614444256,1.95945191383,1.95146870613,1.96765744686,1.96592509747,1.95956420898,1.96043241024,1.94915735722,1.95694625378,1.95222806931,1.94910538197,1.95183992386,1.95651090145,1.95655167103
1.95486140251,1.96194553375,1.94255435467,1.94593214989,1.96110928059,1.96654558182,1.95041620731,1.96706295013,1.94641077518,1.96112704277,1.95756387711,1.96427989006,1.9584094286,1.93774759769,1.96921336651,1.95617187023,1.94909620285,1.93837678432,1.95272886753,1.96825253963,1.95014119148,1.95188236237,1.95041918755,1.95425367355,1.95992159843,1.96492314339,1.97461915016,1.95602762699,1.94994044304,1.96328914166,1.96010220051,1.959020257,1.96234548092,1.95273649693,1.97493743897,1.95837140083,1.94789886475,1.94814062119,1.95630323887,1.95794284344
1.958527565,1.95532381535,1.95071470737,1.9427523613,1.95733869076,1.9642572403,1.94270479679,1.96885156631,1.94730806351,1.95714128017,1.96135437489,1.95727694035,1.95601260662,1.93836796284,1.96919298172,1.95040094852,1.9474657774,1.94269573688,1.94463837147,1.97195971012,1.95563030243,1.94738817215,1.95444047451,1.95876348019,1.96081984043,1.96549499035,1.97626423836,1.95754182339,1.95496916771,1.96323788166,1.96455287933,1.9554374218,1.9678709507,1.9534637928,1.96967160702,1.96545648575,1.95305454731,1.95259082317,1.9501657486,1.95867526531
1.95224153995,1.95910990238,1.95565831661,1.94572663307,1.96303188801,1.96470081806,1.94119536877,1.964230299,1.94793045521,1.95535266399,1.96732056141,1.9581284523,1.9551987648,1.94269502163,1.97001552582,1.95182800293,1.94613885879,1.94769072533,1.9406619072,1.97606730461,1.95603275299,1.94470095634,1.95447099209,1.9649977684,1.96946752071,1.96704864502,1.97439968586,1.95576417446,1.95319247246,1.97195994854,1.96951746941,1.96254062653,1.96639895439,1.95160329342,1.96275281906,1.97328257561,1.95580947399,1.9534034729,1.94969677925,1.95495462418
1.95637559891,1.95969295502,1.96053469181,1.94350671768,1.96744418144,1.96829867363,1.95231616497,1.96705234051,1.94521284103,1.95767426491,1.96959650516,1.95571088791,1.95412230492,1.94691073894,1.9643907547,1.95247220993,1.94942688942,1.94760406017,1.94571757317,1.97622859478,1.95415055752,1.94437074661,1.95608890057,1.96937906742,1.9736880064,1.96464800835,1.96923458576,1.95813822746,1.96193540096,1.98066926002,1.96894598007,1.95963943005,1.96673858166,1.97477626801,1.95286738873,1.97615289688,1.95781803131,1.95275783539,1.94347453117,1.95214474201
1.96715557575,1.9540116787,1.95357513428,1.94506168366,1.9664208889,1.96949291229,1.95308566093,1.95566380024,1.95051240921,1.95914363861,1.96581852436,1.95036840439,1.95928537846,1.95558226109,1.95402860642,1.95506250858,1.95285892487,1.9500412941,1.94014036655,1.97745907307,1.95992982388,1.95442032814,1.95568239689,1.96798539162,1.96991729736,1.96553075314,1.96645593643,1.95745146275,1.97096467018,1.97407221794,1.96532094479,1.95869982243,1.96070861816,1.96769618988,1.94665408134,1.96870577335,1.95722901821,1.95894300938,1.94633698463,1.95733034611
1.96382188797,1.95352554321,1.96280002594,1.9458912611,1.96441709995,1.96482539177,1.95738935471,1.95768737793,1.95611357689,1.96066606045,1.96760618687,1.94955706596,1.96161043644,1.95157194138,1.95021474361,1.96071171761,1.94955217838,1.95612943172,1.94193506241,1.97826337814,1.9566411972,1.95598649979,1.95084834099,1.96694040298,1.97247469425,1.96349239349,1.96175718308,1.96172893047,1.96786773205,1.97382593155,1.96362519264,1.96141850948,1.95821976662,1.96084308624,1.94722187519,1.95986676216,1.95441997051,1.96201086044,1.94835078716,1.96015405655
1.96085941792,1.9489108324,1.96640956402,1.94529795647,1.96542429924,1.96325969696,1.95799219608,1.95801997185,1.95435345173,1.95883631706,1.96670532227,1.95291376114,1.96135771275,1.96226382256,1.95237910748,1.96157312393,1.94799351692,1.95923614502,1.94026553631,1.97189295292,1.96038985252,1.96154475212,1.94677734375,1.96550381184,1.96790516377,1.9525642395,1.96200442314,1.9589496851,1.95547270775,1.97039675713,1.95985209942,1.95511138439,1.96299481392,1.96323060989,1.96522808075,1.95261979103,1.95038843155,1.97060871124,1.95563662052,1.95501887798
1.95707011223,1.94681727886,1.96536242962,1.95470738411,1.96157383919,1.96581876278,1.95546543598,1.96197140217,1.95045900345,1.95866179466,1.96571874619,1.95307528973,1.95333862305,1.96665227413,1.95583438873,1.95576953888,1.95094418526,1.95907628536,1.9467266798,1.97447633743,1.96038019657,1.96012568474,1.96122348309,1.96804285049,1.96954548359,1.94879567623,1.96221852303,1.94859099388,1.95660078526,1.96483826637,1.95556950569,1.95150363445,1.96204304695,1.95977449417,1.97530186176,1.95449829102,1.95011365414,1.96882784367,1.95865535736,1.95773053169
1.95226073265,1.95580995083,1.96311497688,1.95491755009,1.95775449276,1.96560287476,1.94958674908,1.95706391335,1.95363378525,1.96165418625,1.96118378639,1.95840132237,1.95671844482,1.96220576763,1.95484209061,1.95095336437,1.94344830513,1.95127654076,1.94833409786,1.97297179699,1.96167099476,1.95940160751,1.9576433897,1.96281254292,1.96893239021,1.94508361816,1.96231305599,1.94769382477,1.96178042889,1.96233987808,1.95996618271,1.96128344536,1.96802461147,1.96032559872,1.97978305817,1.96137058735,1.95250916481,1.9628944397,1.95465707779,1.95215392113
1.952647686,1.95689320564,1.96227800846,1.95510101318,1.96779513359,1.97025156021,1.94925785065,1.95614290237,1.95340514183,1.96913528442,1.95600783825,1.96533167362,1.9603651762,1.96208536625,1.95906245708,1.95982909203,1.93540668488,1.95270431042,1.94766783714,1.96560060978,1.97038424015,1.95269453526,1.95193982124,1.96319890022,1.96817350388,1.94782292843,1.95890796185,1.94667506218,1.96759176254,1.95385432243,1.95421147347,1.96175587177,1.96407902241,1.96188318729,1.97342085838,1.95910799503,1.95346593857,1.96888995171,1.95546400547,1.95219421387
1.95041108131,1.95261418819,1.96629273891,1.95619761944,1.96383118629,1.97399139404,1.94688689709,1.9584748745,1.95601868629,1.96763503552,1.95045435429,1.966558218,1.95551145077,1.95995378494,1.95415115356,1.96477246285,1.9344894886,1.95281291008,1.95017302036,1.95933806896,1.96341323853,1.96797013283,1.94927060604,1.96103715897,1.9606512785,1.95305109024,1.95713460445,1.94422435761,1.96550059319,1.94314694405,1.95306789875,1.96046888828,1.96323180199,1.96052789688,1.96405529976,1.9569684267,1.94977235794,1.97138643265,1.9554425478,1.95086705685
1.95604920387,1.96826922893,1.96514034271,1.9506278038,1.95896148682,1.97455394268,1.95589983463,1.96006333828,1.95750057697,1.9658305645,1.95118999481,1.96970248222,1.95288157463,1.9595618248,1.95387578011,1.96227550507,1.93155634403,1.95069897175,1.94187271595,1.95419764519,1.96489989758,1.96559131146,1.95598983765,1.96126949787,1.94755160809,1.95208215713,1.94697797298,1.94737970829,1.97062563896,1.94273865223,1.95513820648,1.95358800888,1.95542573929,1.97111833096,1.96071445942,1.94982671738,1.95219790935,1.96922850609,1.94355320931,1.95113706589
1.95977163315,1.96429932117,1.95424997807,1.95100736618,1.95390307903,1.96852755547,1.96194720268,1.9563678503,1.95397555828,1.95642471314,1.95702159405,1.96314275265,1.95930719376,1.95795536041,1.95237088203,1.96319425106,1.9315277338,1.95127284527,1.95127141476,1.95284688473,1.96949863434,1.96002161503,1.95339691639,1.95467591286,1.94115841389,1.94674062729,1.94677960873,1.94772183895,1.97239649296,1.94001734257,1.95747542381,1.96123230457,1.95145535469,1.96765863895,1.96731352806,1.9464546442,1.9457577467,1.96294367313,1.95179641247,1.95376360416
1.96311557293,1.96356868744,1.95934021473,1.95477843285,1.95458257198,1.96602392197,1.95942783356,1.95444905758,1.95684206486,1.97491240501,1.95687103272,1.96178853512,1.96211886406,1.96074235439,1.95728123188,1.9654378891,1.93845403194,1.95329344273,1.94739472866,1.954439044,1.97187757492,1.95603609085,1.95062577724,1.95513057709,1.95254683495,1.94732141495,1.94831562042,1.95092868805,1.96974241734,1.93991589546,1.95362901688,1.95347881317,1.94376337528,1.966807127,1.96270656586,1.94095218182,1.95702302456,1.96276152134,1.95218205452,1.95103299618
1.96308505535,1.96079981327,1.95180749893,1.95560503006,1.95224261284,1.95382094383,1.95643460751,1.94929623604,1.95665454864,1.97696650028,1.95946288109,1.95742356777,1.95893895626,1.96226680279,1.95906460285,1.96212005615,1.93956553936,1.95773649216,1.94876253605,1.95389080048,1.96243596077,1.95712375641,1.95527982712,1.95473432541,1.95708429813,1.95615720749,1.96147882938,1.95120453835,1.96849727631,1.94559037685,1.95114350319,1.94592928886,1.9491430521,1.9560791254,1.95943391323,1.94898784161,1.94189739227,1.95767045021,1.9520881176,1.94498407841
0,1.96099841595,0,0,0,1.95799708366,0,0,0,0,0,0,1.96110844612,0,0,0,0,0,0,0,0,0,1.95270740986,0,1.96692621708,0,0,0,0,0,1.95325183868,0,1.95016300678,1.95653164387,0,0,0,0,0,0
0,1.96131658554,0,0,0,1.95278501511,0,0,0,0,0,0,1.96143496037,0,0,0,0,0,0,0,0,0,1.972843647,0,1.97425293922,0,0,0,0,0,1.95539736748,0,1.94975137711,1.95552766323,0,0,0,0,0,0
0,1.96032822132,0,0,0,1.95872926712,0,0,0,0,0,0,1.95975553989,0,0,0,0,0,0,0,0,0,1.97295868397,0,1.96878921986,0,0,0,0,0,1.95689082146,0,1.9454382658,1.95544528961,0,0,0,0,0,0
0,1.95684170723,0,0,0,1.95193791389,0,0,0,0,0,0,1.94956111908,0,0,0,0,0,0,0,0,0,1.97407031059,0,1.96587109566,0,0,0,0,0,1.9490352869,0,1.94546985626,1.95610809326,0,0,0,0,0,0
0,1.95594346523,0,0,0,1.94873809814,0,0,0,0,0,0,1.94645905495,0,0,0,0,0,0,0,0,0,1.97220230103,0,1.95615267754,0,0,0,0,0,1.95807862282,0,1.94738388061,1.95453703403,0,0,0,0,0,0
0,1.94636690617,0,0,0,1.94273090363,0,0,0,0,0,0,1.94546079636,0,0,0,0,0,0,0,0,0,1.96643769741,0,1.95868623257,0,0,0,0,0,1.95492827892,0,1.95372736454,1.95710206032,0,0,0,0,0,0
0,1.94957363606,0,0,0,1.93319547176,0,0,0,0,0,0,1.9450302124,0,0,0,0,0,0,0,0,0,1.95636045933,0,1.96558833122,0,0,0,0,0,1.95664525032,0,1.95015323162,1.94523882866,0,0,0,0,0,0
0,1.94375705719,0,0,0,1.93496096134,0,0,0,0,0,0,1.93817150593,0,0,0,0,0,0,0,0,0,1.95590305328,0,1.96906602383,0,0,0,0,0,1.95524454117,0,1.94490933418,1.94331943989,0,0,0,0,0,0
0,1.94706571102,0,0,0,1.93920314312,0,0,0,0,0,0,1.93775761127,0,0,0,0,0,0,0,0,0,1.95966994762,0,1.95671319962,0,0,0,0,0,1.95232117176,0,1.95426058769,1.9495575428,0,0,0,0,0,0
0,1.94830143452,0,0,0,1.94051325321,0,0,0,0,0,0,1.94124782085,0,0,0,0,0,0,0,0,0,1.96980571747,0,1.94856154919,0,0,0,0,0,1.94953680038,0,1.95446133614,1.95314514637,0,0,0,0,0,0
0,1.95179021359,0,0,0,1.94173932075,0,0,0,0,0,0,1.94770741463,0,0,0,0,0,0,0,0,0,1.9771604538,0,1.94426143169,0,0,0,0,0,1.94976961613,0,1.95291471481,1.9541374445,0,0,0,0,0,0
0,1.94845950604,0,0,0,1.95095920563,0,0,0,0,0,0,1.94857728481,0,0,0,0,0,0,0,0,0,1.96909320354,0,1.93847417831,0,0,0,0,0,1.9478020668,0,1.95301997662,1.96185255051,0,0,0,0,0,0
0,1.95035660267,0,0,0,1.94732618332,0,0,0,0,0,0,1.95735001564,0,0,0,0,0,0,0,0,0,1.96452236176,0,1.93170583248,0,0,0,0,0,1.94845736027,0,1.95647644997,1.96035373211,0,0,0,0,0,0
0,1.96086156368,0,0,0,1.95483005047,0,0,0,0,0,0,1.96168363094,0,0,0,0,0,0,0,0,0,1.95890438557,0,1.92974698544,0,0,0,0,0,1.95744967461,0,1.95992445946,1.96684503555,0,0,0,0,0,0
0,1.96350824833,0,0,0,1.95964467526,0,0,0,0,0,0,1.95278966427,0,0,0,0,0,0,0,0,0,1.95909917355,0,1.93384444714,0,0,0,0,0,1.96702957153,0,1.94904363155,1.96611344814,0,0,0,0,0,0
0,1.96216368675,0,0,0,1.96149230003,0,0,0,0,0,0,1.94833254814,0,0,0,0,0,0,0,0,0,1.95603489876,0,1.94612002373,0,0,0,0,0,1.97420954704,0,1.94668090344,1.95680570602,0,0,0,0,0,0
0,1.96581447125,0,0,0,1.9632922411,0,0,0,0,0,0,1.96047651768,0,0,0,0,0,0,0,0,0,1.95227396488,0,1.95159304142,0,0,0,0,0,1.97198271751,0,1.94220972061,1.95698320866,0,0,0,0,0,0
0,1.97132503986,0,0,0,1.96810305119,0,0,0,0,0,0,1.96073353291,0,0,0,0,0,0,0,0,0,1.95056140423,0,1.94955003262,0,0,0,0,0,1.95272827148,0,1.95243382454,1.9583542347,0,0,0,0,0,0
0,1.97170317173,0,0,0,1.96590876579,0,0,0,0,0,0,1.96170902252,0,0,0,0,0,0,0,0,0,1.94951093197,0,1.94617891312,0,0,0,0,0,1.95907926559,0,1.95549380779,1.95820653439,0,0,0,0,0,0
0,1.97113800049,0,0,0,1.97122776508,0,0,0,0,0,0,1.9599353075,0,0,0,0,0,0,0,0,0,1.95234370232,0,1.95293390751,0,0,0,0,0,1.95425903797,0,1.96083402634,1.96119534969,0,0,0,0,0,0
0,1.96076214313,0,0,0,1.96575045586,0,0,0,0,0,0,1.96346318722,0,0,0,0,0,0,0,0,0,1.94721531868,0,1.95257747173,0,0,0,0,0,1.9554296732,0,1.96096110344,1.95925521851,0,0,0,0,0,0
0,1.95995390415,0,0,0,1.96601343155,0,0,0,0,0,0,1.96860122681,0,0,0,0,0,0,0,0,0,1.94930791855,0,1.94644665718,0,0,0,0,0,1.94963562489,0,1.95957493782,1.9537166357,0,0,0,0,0,0
0,1.95797693729,0,0,0,1.95814967155,0,0,0,0,0,0,1.9820394516,0,0,0,0,0,0,0,0,0,1.95655345917,0,1.93935251236,0,0,0,0,0,1.94549679756,0,1.95728254318,1.95724976063,0,0,0,0,0,0
0,1.95811879635,0,0,0,1.95475709438,0,0,0,0,0,0,1.97936093807,0,0,0,0,0,0,0,0,0,1.95339441299,0,1.94623506069,0,0,0,0,0,1.94408595562,0,1.95449995995,1.95895051956,0,0,0,0,0,0
0,1.95929896831,0,0,0,1.95476150513,0,0,0,0,0,0,1.9695982933,0,0,0,0,0,0,0,0,0,1.95504033565,0,1.94930529594,0,0,0,0,0,1.94302105904,0,1.95563352108,1.95768237114,0,0,0,0,0,0
0,1.96388888359,0,0,0,1.95538508892,0,0,0,0,0,0,1.96160125732,0,0,0,0,0,0,0,0,0,1.95476770401,0,1.94922399521,0,0,0,0,0,1.94316339493,0,1.95833802223,1.95442128181,0,0,0,0,0,0
0,1.95946216583,0,0,0,1.95358765125,0,0,0,0,0,0,1.96017694473,0,0,0,0,0,0,0,0,0,1.95754027367,0,1.9487003088,0,0,0,0,0,1.94107365608,0,1.95742940903,1.95649170876,0,0,0,0,0,0
0,1.95744419098,0,0,0,1.95057404041,0,0,0,0,0,0,1.95731782913,0,0,0,0,0,0,0,0,0,1.96012783051,0,1.95448732376,0,0,0,0,0,1.94212496281,0,1.95682430267,1.95750117302,0,0,0,0,0,0
0,1.96198701858,0,0,0,1.94946622848,0,0,0,0,0,0,1.95556497574,0,0,0,0,0,0,0,0,0,1.95564579964,0,1.95056116581,0,0,0,0,0,1.94770812988,0,1.9575150013,1.95418703556,0,0,0,0,0,0
0,1.96544313431,0,0,0,1.94781804085,0,0,0,0,0,0,1.95752882957,0,0,0,0,0,0,0,0,0,1.95728027821,0,1.9469627142,0,0,0,0,0,1.94667673111,0,1.95688962936,1.96047246456,0,0,0,0,0,0
0,1.95972156525,0,0,0,1.94259166718,0,0,0,0,0,0,1.95844388008,0,0,0,0,0,0,0,0,0,1.96089208126,0,1.94840335846,0,0,0,0,0,1.9441601038,0,1.95951402187,1.95873427391,0,0,0,0,0,0
0,1.95514917374,0,0,0,1.94154453278,0,0,0,0,0,0,1.95287466049,0,0,0,0,0,0,0,0,0,1.96826767921,0,1.95271396637,0,0,0,0,0,1.95009815693,0,1.96145808697,1.96162736416,0,0,0,0,0,0
0,1.94972920418,0,0,0,1.95140361786,0,0,0,0,0,0,1.95791506767,0,0,0,0,0,0,0,0,0,1.96517777443,0,1.95778799057,0,0,0,0,0,1.95479524136,0,1.95560574532,1.9552372694,0,0,0,0,0,0
0,1.9532378912,0,0,0,1.94568514824,0,0,0,0,0,0,1.95423924923,0,0,0,0,0,0,0,0,0,1.9607282877,0,1.954677701,0,0,0,0,0,1.95009887219,0,1.95285189152,1.9554810524,0,0,0,0,0,0
0,1.95805454254,0,0,0,1.94317042828,0,0,0,0,0,0,1.96410822868,0,0,0,0,0,0,0,0,0,1.96020650864,0,1.95401287079,0,0,0,0,0,1.95063245297,0,1.95260381699,1.9558839798,0,0,0,0,0,0
0,1.95330667496,0,0,0,1.94328248501,0,0,0,0,0,0,1.96530759335,0,0,0,0,0,0,0,0,0,1.96355605125,0,1.9474350214,0,0,0,0,0,1.95236408711,0,1.95372498035,1.95815169811,0,0,0,0,0,0
0,1.9522203207,0,0,0,1.94412326813,0,0,0,0,0,0,1.96256709099,0,0,0,0,0,0,0,0,0,1.95908665657,0,1.95127594471,0,0,0,0,0,1.9574753046,0,1.96945607662,1.9466714859,0,0,0,0,0,0
0,1.95772790909,0,0,0,1.95480108261,0,0,0,0,0,0,1.97112154961,0,0,0,0,0,0,0,0,0,1.95684659481,0,1.95238101482,0,0,0,0,0,1.96285045147,0,1.97466719151,1.95176625252,0,0,0,0,0,0
0,1.95563137531,0,0,0,1.95449542999,0,0,0,0,0,0,1.96230173111,0,0,0,0,0,0,0,0,0,1.9593102932,0,1.95502650738,0,0,0,0,0,1.95589756966,0,1.97041761875,1.95235538483,0,0,0,0,0,0
0,1.95705020428,0,0,0,1.95341396332,0,0,0,0,0,0,1.95808374882,0,0,0,0,0,0,0,0,0,1.96266508102,0,1.96321940422,0,0,0,0,0,1.95406067371,0,1.96710312367,1.93973386288,0,0,0,0,0,0
0,1.96845853329,0,0,0,1.95530211925,0,0,0,0,0,0,1.95744264126,0,0,0,0,0,0,0,0,0,1.95578861237,0,1.95882320404,0,0,0,0,0,1.94767808914,0,1.96941161156,1.93532168865,0,0,0,0,0,0
0,1.96477687359,0,0,0,1.96087050438,0,0,0,0,0,0,1.94549071789,0,0,0,0,0,0,0,0,0,1.94616663456,0,1.95776855946,0,0,0,0,0,1.94956696034,0,1.96357011795,1.93665099144,0,0,0,0,0,0
0,1.96231663227,0,0,0,1.95986115932,0,0,0,0,0,0,1.94296765327,0,0,0,0,0,0,0,0,0,1.95202195644,0,1.9629932642,0,0,0,0,0,1.94899225235,0,1.96329021454,1.93805849552,0,0,0,0,0,0
0,1.96277523041,0,0,0,1.95889985561,0,0,0,0,0,0,1.95342218876,0,0,0,0,0,0,0,0,0,1.95332193375,0,1.9675283432,0,0,0,0,0,1.9588534832,0,1.95965182781,1.94862365723,0,0,0,0,0,0
0,1.96105408668,0,0,0,1.96540522575,0,0,0,0,0,0,1.95868039131,0,0,0,0,0,0,0,0,0,1.9535201788,0,1.96350574493,0,0,0,0,0,1.96007847786,0,1.95963811874,1.95074737072,0,0,0,0,0,0
0,1.96633732319,0,0,0,1.95735287666,0,0,0,0,0,0,1.95578885078,0,0,0,0,0,0,0,0,0,1.95887637138,0,1.96789240837,0,0,0,0,0,1.967400074,0,1.95619904995,1.9472796917,0,0,0,0,0,0
0,1.9669495821,0,0,0,1.9481600523,0,0,0,0,0,0,1.95443022251,0,0,0,0,0,0,0,0,0,1.96165645123,0,1.95773279667,0,0,0,0,0,1.96585154533,0,1.94945597649,1.94631564617,0,0,0,0,0,0
0,1.96050143242,0,0,0,1.95138394833,0,0,0,0,0,0,1.94999957085,0,0,0,0,0,0,0,0,0,1.95552325249,0,1.96051621437,0,0,0,0,0,1.96021032333,0,1.95115971565,1.94594681263,0,0,0,0,0,0
0,1.9547457695,0,0,0,1.95158731937,0,0,0,0,0,0,1.95387756825,0,0,0,0,0,0,0,0,0,1.95818376541,0,1.95979201794,0,0,0,0,0,1.96067166328,0,1.95686459541,1.94159352779,0,0,0,0,0,0
0,1.93127381802,0,0,0,1.94974184036,0,0,0,0,0,0,1.954028368,0,0,0,0,0,0,0,0,0,1.95701563358,0,1.95587468147,0,0,0,0,0,1.95730245113,0,1.94921326637,1.94569122791,0,0,0,0,0,0
0,1.93551540375,0,0,0,1.95373463631,0,0,0,0,0,0,1.95808899403,0,0,0,0,0,0,0,0,0,1.95788538456,0,1.96177446842,0,0,0,0,0,1.96444714069,0,1.9608656168,1.95505309105,0,0,0,0,0,0
0,1.93443262577,0,0,0,1.95283269882,0,0,0,0,0,0,1.95606839657,0,0,0,0,0,0,0,0,0,1.9623427391,0,1.95885407925,0,0,0,0,0,1.96188020706,0,1.96313965321,1.9599789381,0,0,0,0,0,0
0,1.93398571014,0,0,0,1.95451939106,0,0,0,0,0,0,1.95219659805,0,0,0,0,0,0,0,0,0,1.95828557014,0,1.9626506567,0,0,0,0,0,1.95762419701,0,1.95674312115,1.95332098007,0,0,0,0,0,0
0,1.93590497971,0,0,0,1.95914912224,0,0,0,0,0,0,1.95140564442,0,0,0,0,0,0,0,0,0,1.97319424152,0,1.96531283855,0,0,0,0,0,1.95035159588,0,1.95081698894,1.95744991303,0,0,0,0,0,0
0,1.94193327427,0,0,0,1.95361042023,0,0,0,0,0,0,1.95583665371,0,0,0,0,0,0,0,0,0,1.97425019741,0,1.96228027344,0,0,0,0,0,1.95384943485,0,1.95558428764,1.96198093891,0,0,0,0,0,0
0,1.93459224701,0,0,0,1.94778168201,0,0,0,0,0,0,1.95533680916,0,0,0,0,0,0,0,0,0,1.97238171101,0,1.95968019962,0,0,0,0,0,1.95189905167,0,1.95822632313,1.96264743805,0,0,0,0,0,0
0,1.9372535944,0,0,0,1.94334900379,0,0,0,0,0,0,1.9548869133,0,0,0,0,0,0,0,0,0,1.9747428894,0,1.9610543251,0,0,0,0,0,1.95520353317,0,1.95645105839,1.9631934166,0,0,0,0,0,0
0,1.94710099697,0,0,0,1.94226503372,0,0,0,0,0,0,1.95426738262,0,0,0,0,0,0,0,0,0,1.97156763077,0,1.95645809174,0,0,0,0,0,1.95745241642,0,1.96123945713,1.95746350288,0,0,0,0,0,0
0,1.95074295998,0,0,0,0,0,0,0,0,0,0,1.95341944694,0,0,0,0,0,0,0,0,0,1.96955227852,0,1.95314025879,0,0,0,0,0,1.95528507233,0,1.96410858631,1.96384608746,0,0,0,0,0,0
0,1.9539526701,0,0,0,0,0,0,0,0,0,0,1.95360565186,0,0,0,0,0,0,0,0,0,1.95925354958,0,1.95784115791,0,0,0,0,0,1.9593873024,0,1.96015274525,1.96572077274,0,0,0,0,0,0
0,1.95746302605,0,0,0,0,0,0,0,0,0,0,1.95187425613,0,0,0,0,0,0,0,0,0,1.96007823944,0,1.95734119415,0,0,0,0,0,1.95781862736,0,1.95647883415,1.9658408165,0,0,0,0,0,0
0,1.96261334419,0,0,0,0,0,0,0,0,0,0,1.95450496674,0,0,0,0,0,0,0,0,0,1.95677125454,0,1.95418703556,0,0,0,0,0,1.95287919045,0,1.95264339447,1.95915949345,0,0,0,0,0,0
0,1.95808851719,0,0,0,0,0,0,0,0,0,0,1.95354318619,0,0,0,0,0,0,0,0,0,1.9510178566,0,1.95367217064,0,0,0,0,0,1.9548946619,0,1.95611727238,1.97422909737,0,0,0,0,0,0
0,1.95076203346,0,0,0,0,0,0,0,0,0,0,1.94543004036,0,0,0,0,0,0,0,0,0,1.95241379738,0,1.95099818706,0,0,0,0,0,1.96225214004,0,1.94558215141,1.96567702293,0,0,0,0,0,0
0,1.9507266283,0,0,0,0,0,0,0,0,0,0,1.94417464733,0,0,0,0,0,0,0,0,0,1.95764386654,0,1.95103251934,0,0,0,0,0,1.96759533882,0,1.94251525402,1.96543717384,0,0,0,0,0,0
0,1.95485019684,0,0,0,0,0,0,0,0,0,0,1.94474482536,0,0,0,0,0,0,0,0,0,1.95871400833,0,1.9478290081,0,0,0,0,0,1.96322691441,0,1.94219577312,1.9696662426,0,0,0,0,0,0
0,1.95246183872,0,0,0,0,0,0,0,0,0,0,1.95304369926,0,0,0,0,0,0,0,0,0,1.95649921894,0,1.94498598576,0,0,0,0,0,1.95949554443,0,1.94019985199,1.96491098404,0,0,0,0,0,0
0,1.94864106178,0,0,0,0,0,0,0,0,0,0,1.95840001106,0,0,0,0,0,0,0,0,0,1.958766222,0,1.9442499876,0,0,0,0,0,1.94907069206,0,1.94008076191,1.96032047272,0,0,0,0,0,0
0,1.95092654228,0,0,0,0,0,0,0,0,0,0,1.95818936825,0,0,0,0,0,0,0,0,0,1.96832156181,0,1.94992518425,0,0,0,0,0,1.93999743462,0,1.93637323379,1.95879149437,0,0,0,0,0,0
0,1.94854366779,0,0,0,0,0,0,0,0,0,0,1.95314204693,0,0,0,0,0,0,0,0,0,1.96511042118,0,1.95455539227,0,0,0,0,0,1.94615006447,0,1.93923616409,1.95091044903,0,0,0,0,0,0
0,1.95254480839,0,0,0,0,0,0,0,0,0,0,1.95241475105,0,0,0,0,0,0,0,0,0,1.963940382,0,1.95800793171,0,0,0,0,0,1.94637858868,0,1.9365786314,1.95027923584,0,0,0,0,0,0
0,1.95664608479,0,0,0,0,0,0,0,0,0,0,1.95417606831,0,0,0,0,0,0,0,0,0,1.96452558041,0,1.95620036125,0,0,0,0,0,1.95165371895,0,1.94271683693,1.94482135773,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Experiments/gridworld/ADQN_k_comparison/q_val_k_10.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6,mean_q_val_7,mean_q_val_8,mean_q_val_9,mean_q_val_10,mean_q_val_11,mean_q_val_12,mean_q_val_13,mean_q_val_14,mean_q_val_15,mean_q_val_16,mean_q_val_17,mean_q_val_18,mean_q_val_19,mean_q_val_20,mean_q_val_21,mean_q_val_22,mean_q_val_23,mean_q_val_24,mean_q_val_25,mean_q_val_26,mean_q_val_27,mean_q_val_28,mean_q_val_29,mean_q_val_30,mean_q_val_31,mean_q_val_32,mean_q_val_33,mean_q_val_34,mean_q_val_35,mean_q_val_36,mean_q_val_37,mean_q_val_38
0.000576856022,-0.000245273986,0.000584325695,0.000386127445,-0.000942387269,0.00114547601,0.000394725881,-4.3356671e-05,1.125839e-06,-0.000170150306,0.000444020116,0.000439385185,0.000480976218,0.001355542685,0.001611272339,0.000734745758,0.001605099533,0.00064572657,0.000263042253,0.000636831624,0.000700397068,-0.000163255711,0.000548375421,-0.000883353059,4.0831437e-05,-0.000337156845,0.000718060066,0.001083184034,0.000285670161,0.000285801652,0.000139023687,0.000519262918,0.000323124521,0.000400218094,0.000952200615,0.000578168314,0.001116641564,0.000328745315,0.000605093024
0.002462418983,0.001255835989,0.003112133825,0.002542975359,0.002106753178,0.004479695577,0.004052313045,0.001903734752,0.00311567192,0.002572475001,0.001217957935,0.001507458976,0.002783272648,0.003366594668,0.004519892856,0.003380222013,0.00374908885,0.002907542977,0.004140032455,0.00063871115,0.004896169994,0.002549051074,0.003986341879,0.00169601175,0.003779948456,0.001469733077,0.004772727378,0.002346541965,0.005501679145,0.004552477971,0.003098852001,0.001422358211,0.002371732146,0.003421297763,0.006411061157,0.004326982424,0.00369299762,0.003277957439,0.003196868347
0.007884326391,0.008861266077,0.006828269921,0.007276786491,0.008864853531,0.011173781939,0.009356374852,0.009029190056,0.009318322875,0.008919429034,0.00491531007,0.005485653877,0.008925335482,0.006593139376,0.011456139386,0.00852193404,0.009675418958,0.00961707253,0.011274207383,0.005105801392,0.010406131856,0.011470086873,0.011329721659,0.006877841428,0.01219705306,0.005494987592,0.013271183707,0.008790330961,0.011965462938,0.010003186762,0.009658809751,0.00552094169,0.008494695649,0.009477003478,0.012651023455,0.011376618408,0.010637454689,0.012861587107,0.009850676171
0.016992324963,0.020617760718,0.016441829503,0.01764783822,0.02015824616,0.020518897101,0.020213831216,0.018467301503,0.019694896415,0.018493928015,0.015328576788,0.014634894207,0.020311357453,0.016950989142,0.020834635943,0.019239682704,0.019453916699,0.015766417608,0.024019472301,0.014469483867,0.021824838594,0.023839551955,0.021252676845,0.017806539312,0.023200616241,0.019251735881,0.024727197364,0.018681991845,0.023308632895,0.02301418595,0.018161093816,0.014550435357,0.020719841123,0.016927646473,0.02124739252,0.020212559029,0.020861906931,0.021552611142,0.021498171613
0.031723357737,0.034567546099,0.02917582728,0.032959345728,0.034920431674,0.037336807698,0.035707376897,0.034233931452,0.037564001977,0.032184779644,0.031048633158,0.028368692845,0.034959882498,0.030888106674,0.03675840795,0.03079401888,0.033724185079,0.028024816886,0.037517312914,0.029542528093,0.035307828337,0.03565050289,0.036940332502,0.031599789858,0.036708381027,0.030927950516,0.039970837533,0.034703925252,0.03402383253,0.037271533161,0.034050956368,0.028212158009,0.035775326192,0.026812100783,0.035181090236,0.032887145877,0.037033334374,0.035440444946,0.03603168577
0.050752267241,0.051177740097,0.045829586685,0.051539789885,0.053260635585,0.054359912872,0.054223060608,0.054577402771,0.059245120734,0.052660867572,0.049364704639,0.046439103782,0.054952211678,0.051188066602,0.054141253233,0.047726038843,0.052939727902,0.046800509095,0.056989315897,0.049518674612,0.054992485791,0.053171854466,0.059093046933,0.049068454653,0.057640183717,0.050726369023,0.060564488173,0.052835356444,0.051676873118,0.058489531279,0.052051879466,0.048737358302,0.053818818182,0.043665427715,0.054461415857,0.049822546542,0.054451931268,0.05561805889,0.056562259793
0.071954376996,0.074441961944,0.067333541811,0.074300073087,0.073336645961,0.076531141996,0.076985545456,0.077928468585,0.085467852652,0.07715511322,0.076544500887,0.071202009916,0.079010508955,0.075201965868,0.077114351094,0.071534588933,0.076226003468,0.068981818855,0.076946556568,0.073142804205,0.076549917459,0.075370207429,0.082802675664,0.072105690837,0.081295907497,0.078746646643,0.084175087512,0.075691998005,0.075036503375,0.080012321472,0.076618149877,0.070823326707,0.077299982309,0.066063977778,0.078892968595,0.074652969837,0.078525915742,0.0801082775,0.077645823359
0.094450771809,0.103019312024,0.093319088221,0.102640524507,0.099368289113,0.103137694299,0.104631640017,0.105479240417,0.118401348591,0.103946372867,0.100926361978,0.098157033324,0.103817984462,0.100960180163,0.103066116571,0.093519888818,0.102561533451,0.095342062414,0.10477604717,0.100803181529,0.103322595358,0.102246828377,0.113783016801,0.100420296192,0.11031755805,0.10789847374,0.113972567022,0.102313287556,0.104515463114,0.108390852809,0.104198478162,0.096865803003,0.104303121567,0.092787444592,0.10786858201,0.103457905352,0.105816155672,0.108503676951,0.106689661741
0.123440548778,0.13122279942,0.121468506753,0.134127736092,0.131855681539,0.134180143476,0.136392846704,0.136282011867,0.150083363056,0.132492944598,0.134387627244,0.129575178027,0.135668501258,0.132532596588,0.137123152614,0.124226763844,0.133891031146,0.132522433996,0.136188402772,0.133387178183,0.136343687773,0.133157745004,0.148689955473,0.128592535853,0.144417911768,0.142756804824,0.146812424064,0.132507145405,0.13415710628,0.142599999905,0.136318296194,0.131287679076,0.136360496283,0.125937178731,0.138599961996,0.137945696712,0.136031344533,0.137874498963,0.141049444675
0.160208895802,0.164084762335,0.159131020308,0.171861693263,0.166731342673,0.16944886744,0.173386514187,0.170382156968,0.185595169663,0.171088844538,0.174727514386,0.165988355875,0.173040241003,0.169714853168,0.172312110662,0.157864332199,0.169054180384,0.16885510087,0.171121686697,0.169074743986,0.171316325665,0.167534783483,0.190391197801,0.165125116706,0.184731274843,0.179166376591,0.184183955193,0.169048458338,0.170571193099,0.181853964925,0.168513715267,0.163244456053,0.173764422536,0.159654334188,0.172622397542,0.170137256384,0.174483180046,0.173573896289,0.178527787328
0.197908490896,0.205557435751,0.201261043549,0.208275020123,0.207176208496,0.210012584925,0.213944360614,0.211037904024,0.222687780857,0.212283968925,0.216391205788,0.209295019507,0.213661313057,0.208319365978,0.211472034454,0.197758346796,0.210500776768,0.210353121161,0.211490824819,0.20864649117,0.208361268044,0.207986161113,0.231484413147,0.199788108468,0.223826467991,0.216611027718,0.222623437643,0.207037657499,0.208608433604,0.223305553198,0.205177366734,0.203612744808,0.215362295508,0.196542695165,0.211930796504,0.209896981716,0.211955338717,0.214510768652,0.218887940049
0.240476489067,0.251088231802,0.246955484152,0.255542844534,0.249883502722,0.253131091595,0.253850966692,0.254454195499,0.26548948884,0.256731897593,0.262327373028,0.25146266818,0.258684933186,0.254680246115,0.253329098225,0.239635393023,0.25238019228,0.253123193979,0.254337608814,0.250502705574,0.244937360287,0.253160715103,0.273423314095,0.243471339345,0.267659425735,0.258018940687,0.264827340841,0.254321813583,0.251687437296,0.265245974064,0.247974932194,0.24476057291,0.260311633348,0.236328467727,0.258423417807,0.25250145793,0.255535155535,0.258469283581,0.262967199087
0.28719112277,0.300025582314,0.294945061207,0.303168982267,0.299997389317,0.296408087015,0.297040373087,0.298726022243,0.310128718615,0.304257273674,0.306399464607,0.29917293787,0.309624671936,0.300004571676,0.299825578928,0.284581959248,0.297760695219,0.302436262369,0.304339408875,0.294244706631,0.292800635099,0.300024062395,0.317263185978,0.288564771414,0.310116738081,0.300666987896,0.310389071703,0.302721053362,0.297708451748,0.312621504068,0.294391810894,0.294062942266,0.30616492033,0.280994027853,0.306065291166,0.299451857805,0.29961809516,0.305887669325,0.308748334646
0.340641468763,0.346939086914,0.343673974276,0.352770268917,0.351574927568,0.344564437866,0.34427189827,0.348259270191,0.359371215105,0.350582659245,0.357181429863,0.348846584558,0.360953420401,0.346148997545,0.35011729598,0.332479059696,0.347823292017,0.35121524334,0.354104697704,0.342451393604,0.336028009653,0.348257929087,0.36710101366,0.334340363741,0.360206484795,0.349338799715,0.359965711832,0.353812634945,0.344416260719,0.364866822958,0.342850953341,0.343613177538,0.353144347668,0.324925839901,0.351631462574,0.351309269667,0.347633957863,0.353090316057,0.355180054903
0.393877118826,0.395773530006,0.396634459496,0.404033958912,0.406643271446,0.395604640245,0.395087629557,0.398448824883,0.409483909607,0.40132445097,0.409489512444,0.402121186256,0.414835840464,0.395463675261,0.401985943317,0.381802290678,0.398263335228,0.402808338404,0.407118827105,0.393967777491,0.389757752419,0.400280445814,0.416021347046,0.389401614666,0.410529702902,0.399559557438,0.409938842058,0.407641977072,0.397628068924,0.419136464596,0.39465662837,0.39360588789,0.404443204403,0.37312245369,0.403459012508,0.408026814461,0.396637052298,0.408870846033,0.406686127186
0.444206625223,0.448760211468,0.449597895145,0.460135370493,0.459791094065,0.44933450222,0.4483743608,0.453196436167,0.461795657873,0.454323679209,0.464663594961,0.456188499928,0.468794167042,0.447264105082,0.456785440445,0.433084130287,0.450683683157,0.453262835741,0.458087474108,0.450488775969,0.445756345987,0.456284821033,0.469659805298,0.445383667946,0.466486155987,0.455237269402,0.464378237724,0.458393365145,0.450140267611,0.467345923185,0.448783487082,0.440631479025,0.454742461443,0.426240622997,0.459648013115,0.464080423117,0.448662221432,0.464208602905,0.45982453227
0.503008365631,0.50347161293,0.503279805183,0.514848530293,0.512895047665,0.507628917694,0.502387583256,0.508623540401,0.520637333393,0.508724629879,0.516956806183,0.513562440872,0.51544046402,0.498038381338,0.512454628944,0.487703323364,0.505922496319,0.504937410355,0.515194892883,0.505630373955,0.504404425621,0.510946750641,0.524489045143,0.497032344341,0.521593332291,0.51314085722,0.521276414394,0.512894511223,0.506044507027,0.523838162422,0.503075778484,0.496401429176,0.509600043297,0.480491280556,0.51502096653,0.523225426674,0.501067638397,0.52060008049,0.514124751091
0.5583294034,0.559417128563,0.560154557228,0.572245776653,0.572692036629,0.562973856926,0.559222102165,0.566192865372,0.57914942503,0.565014660358,0.572709023952,0.571796000004,0.572572886944,0.552344083786,0.569008409977,0.547894656658,0.563780128956,0.562428116798,0.575868189335,0.565839409828,0.559242486954,0.568943560123,0.579298079014,0.55414390564,0.57728177309,0.566824197769,0.585764706135,0.571590960026,0.565416276455,0.581935942173,0.559356212616,0.554520130157,0.565639436245,0.535929083824,0.570801794529,0.581737339497,0.555085361004,0.577277243137,0.569695413113
0.618718922138,0.61327534914,0.614939212799,0.629877388477,0.631653606892,0.621883749962,0.614289462566,0.622729361057,0.638631165028,0.623914301395,0.629768967628,0.6331782341,0.629639983177,0.611362159252,0.625718832016,0.608089923859,0.62155520916,0.619463443756,0.634201824665,0.623673975468,0.617340266705,0.629303455353,0.638729035854,0.611472249031,0.6344435215,0.624468743801,0.645330369473,0.631544351578,0.625147998333,0.637539923191,0.612871527672,0.617268800735,0.624369680882,0.591431319714,0.627746105194,0.639303982258,0.615223228931,0.634239435196,0.626607000828
0.6785556674,0.670558691025,0.671402692795,0.687349915504,0.6881929636,0.675771474838,0.673557460308,0.683932185173,0.698576569557,0.681664288044,0.690977632999,0.692589938641,0.688896536827,0.669594705105,0.683254003525,0.667075514793,0.681812882423,0.676586091518,0.690630853176,0.681180894375,0.679223299026,0.687234401703,0.697668433189,0.670703351498,0.691883862019,0.686919331551,0.705977022648,0.692658185959,0.684850990772,0.693777322769,0.670170724392,0.678787827492,0.683304131031,0.652252912521,0.688157141209,0.697171986103,0.671198368073,0.693989157677,0.681990981102
0.739497840405,0.73086810112,0.730195641518,0.744081437588,0.746214210987,0.730741143227,0.734309673309,0.744514942169,0.757006168365,0.742789149284,0.749277412891,0.750881969929,0.747185111046,0.730508625507,0.746453404427,0.724440455437,0.742545068264,0.732100844383,0.749375760555,0.741603076458,0.741428673267,0.746207356453,0.755775511265,0.729048013687,0.750779092312,0.750203728676,0.762322068214,0.751356840134,0.744220256805,0.750116109848,0.731476545334,0.741007328033,0.746114194393,0.710682272911,0.748000919819,0.753419339657,0.729376554489,0.75066202879,0.738856375217
0.796912550926,0.7908436656,0.790070712566,0.806725382805,0.803337872028,0.788612663746,0.793654382229,0.805190324783,0.81435662508,0.803720116615,0.804985642433,0.810035169125,0.806482672691,0.79034948349,0.806977033615,0.787247478962,0.798973858356,0.791192173958,0.809151887894,0.802406311035,0.800837934017,0.803657710552,0.817842543125,0.788146495819,0.810624361038,0.811089098454,0.822702765465,0.811959981918,0.804200947285,0.809287726879,0.791379213333,0.799955189228,0.804018616676,0.769926130772,0.805227041245,0.811290681362,0.794241786003,0.808640658855,0.799683451653
0.851470649242,0.851720452309,0.851245343685,0.870474040508,0.859827399254,0.845174431801,0.854471206665,0.864803314209,0.869457602501,0.863118588924,0.865026772022,0.866891503334,0.867037653923,0.853236377239,0.863665699959,0.847266077995,0.857700169086,0.848905324936,0.866347372532,0.861902177334,0.858608067036,0.864117980003,0.87389343977,0.846712648869,0.86878156662,0.869559943676,0.880217671394,0.871406078339,0.862527906895,0.87040579319,0.85315400362,0.856367647648,0.865743339062,0.829174757004,0.860490441322,0.868619024754,0.852567970753,0.864462196827,0.856754124165
0.908676445484,0.912510812283,0.908801436424,0.933640122414,0.917787790298,0.904094517231,0.913333535194,0.924061059952,0.925075471401,0.924247145653,0.922713339329,0.925946831703,0.926529228687,0.914479851723,0.922289788723,0.907082915306,0.915371656418,0.907922446728,0.926500916481,0.924523293972,0.918501138687,0.919459104538,0.927142739296,0.908480882645,0.93109369278,0.926518917084,0.938649654388,0.933119356632,0.925540566444,0.927172005177,0.917560517788,0.91467833519,0.921156466007,0.891074359417,0.922204256058,0.930273532867,0.912108004093,0.920454800129,0.914580702782
0.965234935284,0.970261216164,0.965073823929,0.993962109089,0.976935148239,0.960622549057,0.976561486721,0.982133924961,0.985238671303,0.983751833439,0.980399608612,0.979009687901,0.986534953117,0.973110973835,0.979478776455,0.963982760906,0.972532570362,0.972009956837,0.981615304947,0.984273076057,0.976763784885,0.979128241539,0.984362542629,0.968575954437,0.989486455917,0.982850670815,0.996377468109,0.990329146385,0.987115621567,0.986741960049,0.983779847622,0.973026514053,0.982795119286,0.951176583767,0.979137718678,0.993955552578,0.973101556301,0.978812634945,0.975573718548
1.0250890255,1.03259289265,1.02422177792,1.0490282774,1.03407430649,1.01731336117,1.03229153156,1.04039669037,1.04036390781,1.0427005291,1.036288023,1.03905820847,1.04809713364,1.03050041199,1.03682434559,1.01738369465,1.0281008482,1.03025341034,1.04146265984,1.0411413908,1.03118336201,1.03901135922,1.04223239422,1.02654469013,1.04651975632,1.03465139866,1.05557549,1.04773557186,1.04639470577,1.04495871067,1.04211008549,1.03304386139,1.03828001022,1.00732910633,1.03549528122,1.05195188522,1.02720713615,1.03663897514,1.03468334675
1.08313107491,1.08722651005,1.07673275471,1.10472989082,1.08796262741,1.07062959671,1.09168016911,1.09224307537,1.0966424942,1.09836339951,1.09140408039,1.09239351749,1.098777771,1.0864430666,1.09320938587,1.07172358036,1.08679032326,1.08816981316,1.10221636295,1.09824228287,1.0875095129,1.09552872181,1.09437990189,1.08267116547,1.1022028923,1.09283781052,1.11266553402,1.10144793987,1.10651016235,1.09898471832,1.09908950329,1.09270465374,1.09642517567,1.06222820282,1.0937538147,1.10864114761,1.0825111866,1.09204173088,1.09114539623
1.14092326164,1.14223277569,1.1301920414,1.15969586372,1.1426500082,1.12617015839,1.14514923096,1.14693725109,1.15047192574,1.15360867977,1.14339458942,1.148848176,1.15561330318,1.13828456402,1.14639556408,1.12553989887,1.1457862854,1.14223146439,1.15895271301,1.15123200417,1.13945126533,1.14566397667,1.1505792141,1.13779163361,1.15823078155,1.14566099644,1.16755616665,1.15556931496,1.15890097618,1.15583050251,1.1526440382,1.15211629868,1.15322506428,1.11618709564,1.15063858032,1.16061580181,1.13619303703,1.14857494831,1.1478177309
1.19359624386,1.19589495659,1.18373823166,1.21163952351,1.19276463985,1.18036663532,1.19688570499,1.19825994968,1.20348262787,1.20341980457,1.19663143158,1.20228147507,1.20186853409,1.18859434128,1.20137631893,1.17828941345,1.19788515568,1.19378900528,1.2132345438,1.20474171639,1.19458925724,1.1958489418,1.20652270317,1.18917119503,1.20411753655,1.19615674019,1.22173070908,1.20524632931,1.21072721481,1.20719480515,1.20094680786,1.2062817812,1.20302569866,1.17091357708,1.20430469513,1.21271538734,1.18824672699,1.19939947128,1.19783139229
1.24539113045,1.24625492096,1.23284769058,1.26214504242,1.24397516251,1.23257267475,1.24701797962,1.24603080749,1.25279653072,1.25593245029,1.24360132217,1.252846241,1.25096011162,1.23730075359,1.25429904461,1.22800207138,1.24840414524,1.23999989033,1.26145946979,1.25427997112,1.24279713631,1.24660277367,1.25591814518,1.24099946022,1.25951993465,1.24757790566,1.27124261856,1.25269889832,1.26121580601,1.25715792179,1.25399506092,1.26017427444,1.25585019588,1.2227178812,1.25561511517,1.26191532612,1.23396408558,1.24865663052,1.24865913391
1.29365086556,1.29660248756,1.27935624123,1.3115606308,1.29158234596,1.27999162674,1.29412043095,1.29284334183,1.3034427166,1.30038499832,1.29187989235,1.30435502529,1.29981708527,1.28671503067,1.30272340775,1.2763286829,1.29585850239,1.28768396378,1.31002247334,1.30331528187,1.29266130924,1.29468262196,1.30319941044,1.29115498066,1.30791807175,1.29503905773,1.32012248039,1.29924571514,1.30953586102,1.30798184872,1.30023181438,1.31144702435,1.30201923847,1.27275204658,1.30746877193,1.3087939024,1.28212666512,1.29672467709,1.2939555645
1.34358000755,1.3410859108,1.32648468018,1.35410273075,1.33865833282,1.32708323002,1.34229063988,1.34041440487,1.34964311123,1.34538602829,1.33820581436,1.34887814522,1.34157669544,1.33863210678,1.34744358063,1.32549870014,1.34316194057,1.33306729794,1.3537722826,1.34920299053,1.33787930012,1.33930635452,1.34851837158,1.33603835106,1.35547983646,1.33985805511,1.35950803757,1.3471621275,1.35606813431,1.35234904289,1.34856259823,1.35728037357,1.34666383266,1.31663250923,1.35483431816,1.35495150089,1.32608270645,1.3465846777,1.34226870537
1.38845288753,1.38361978531,1.37359559536,1.39923357964,1.38379740715,1.37115371227,1.38517618179,1.38583421707,1.39240705967,1.39045476913,1.38285827637,1.39372706413,1.38428020477,1.38257980347,1.39070403576,1.36809718609,1.38653385639,1.37796986103,1.39506351948,1.39245939255,1.38146543503,1.38317501545,1.39346206188,1.37908232212,1.39843130112,1.38913178444,1.40225255489,1.39056742191,1.40018367767,1.39636623859,1.39200174808,1.39745295048,1.38869297504,1.36312687397,1.4000749588,1.40065264702,1.36931788921,1.3887732029,1.3871999979
1.42905080318,1.4254181385,1.41693925858,1.44232785702,1.42645704746,1.41153240204,1.42655301094,1.42578673363,1.43562030792,1.43341755867,1.42419266701,1.43488037586,1.42534518242,1.42394685745,1.43035900593,1.40807688236,1.42673528194,1.41843867302,1.43754374981,1.43337082863,1.42320144177,1.42369556427,1.43173122406,1.4213206768,1.43554782867,1.43057692051,1.44374322891,1.43262636662,1.43954348564,1.43784940243,1.43276762962,1.43638050556,1.4302290678,1.40537679195,1.43813884258,1.44298219681,1.41389143467,1.43010258675,1.43159258366
1.46584486961,1.46354496479,1.45698857307,1.48042964935,1.46597468853,1.45438623428,1.4660602808,1.46517395973,1.47233462334,1.47439515591,1.4668264389,1.47725689411,1.46401154995,1.46459972858,1.47034800053,1.44511175156,1.46471250057,1.45887875557,1.47754788399,1.46958196163,1.46177875996,1.46380376816,1.4714949131,1.46322953701,1.47413396835,1.46657121182,1.47923564911,1.47384250164,1.47627913952,1.47452235222,1.4712677002,1.47542846203,1.46844387054,1.44345963001,1.47672963142,1.48506653309,1.4540399313,1.46561264992,1.47306644917
1.5018684864,1.50138652325,1.4968829155,1.516720891,1.50193691254,1.49105942249,1.5019402504,1.50239467621,1.51072573662,1.51038372517,1.50532841682,1.51922392845,1.50425171852,1.50042760372,1.50765562058,1.4843287468,1.50146269798,1.49434936047,1.51428675652,1.50727903843,1.49956834316,1.50083780289,1.50443029404,1.50168895721,1.51123821735,1.50285875797,1.51560795307,1.51258742809,1.51255345345,1.50951588154,1.50803554058,1.51139068603,1.50586366653,1.48210024834,1.51551830769,1.52136468887,1.48825895786,1.49918210506,1.51020383835
1.53596174717,1.53464221954,1.53687882423,1.55238986015,1.54146897793,1.52829813957,1.53671503067,1.53455197811,1.54825544357,1.54441082478,1.54341459274,1.55631196499,1.53820300102,1.53537416458,1.5472009182,1.5198289156,1.53620707989,1.53161549568,1.54742145538,1.54236805439,1.53525018692,1.53611218929,1.53733515739,1.53791105747,1.54577302933,1.53568685055,1.55181229115,1.55035555363,1.54758298397,1.54224073887,1.54723727703,1.54538846016,1.5400967598,1.51929414272,1.55254471302,1.55838489532,1.52373194694,1.53590786457,1.54568755627
1.56653702259,1.56526279449,1.5740185976,1.58115553856,1.57318150997,1.562718153,1.569693923,1.56486451626,1.57787168026,1.57254910469,1.57372438908,1.59255123138,1.57102262974,1.56937849522,1.57891476154,1.55071485043,1.56761288643,1.56701779366,1.57939565182,1.57644593716,1.56731843948,1.56945037842,1.5697671175,1.57162332535,1.57704854012,1.56723964214,1.58753633499,1.58471179009,1.58161318302,1.57449626923,1.57776963711,1.57817673683,1.57464969158,1.5547567606,1.58758378029,1.58817815781,1.555975914,1.56803011894,1.57754027844
1.59705400467,1.60119509697,1.60190761089,1.61436915398,1.60224366188,1.59460544586,1.6031781435,1.59608030319,1.60901033878,1.60570001602,1.60402560234,1.61995172501,1.60000646114,1.59955763817,1.60725462437,1.5808262825,1.59834635258,1.59710204601,1.608684659,1.60693788528,1.59925282002,1.5982812643,1.59887027741,1.59984099865,1.6076823473,1.59728765488,1.61794674396,1.61159479618,1.61306595802,1.60774278641,1.60723912716,1.60793888569,1.60528683662,1.58419191837,1.61597657204,1.61786997318,1.59158933163,1.59945058823,1.60409641266
1.62540483475,1.63193011284,1.6321438551,1.63900053501,1.63373684883,1.62263906002,1.63384461403,1.62508606911,1.63936984539,1.63508486748,1.63182294369,1.64793848991,1.62530088425,1.62604176998,1.63815259933,1.60737609863,1.62517213821,1.62398970127,1.63702178001,1.63290143013,1.62862825394,1.62871158123,1.62697970867,1.62657868862,1.63560700417,1.62577974796,1.64647090435,1.64072299004,1.63811326027,1.63668513298,1.63531374931,1.63715326786,1.63521134853,1.61483454704,1.64439129829,1.6448956728,1.62109160423,1.63142049313,1.62915420532
1.64990234375,1.65912389755,1.65669560432,1.66359364986,1.6607542038,1.64731526375,1.66164255142,1.65139341354,1.66637098789,1.66243958473,1.65611588955,1.67314708233,1.64899981022,1.64953494072,1.66597628593,1.63549757004,1.65015697479,1.65167415142,1.66112792492,1.65979278088,1.65596628189,1.65721833706,1.65136563778,1.65040802956,1.66092789173,1.64796054363,1.67409825325,1.66547214985,1.66282999516,1.66325032711,1.66106617451,1.66026139259,1.6626021862,1.637850523,1.66868555546,1.67313051224,1.64575469494,1.66090548039,1.6530957222
1.6695663929,1.68185818195,1.68239796162,1.68521010876,1.68114840984,1.66978847981,1.68757236004,1.67627191544,1.68927836418,1.68761944771,1.67758417129,1.69416308403,1.67206478119,1.67434191704,1.68833005428,1.6598855257,1.67528140545,1.67988038063,1.68497920036,1.68411636353,1.68056726456,1.67962682247,1.67387449741,1.67505025864,1.68676233292,1.67381823063,1.69746088982,1.68671572208,1.6862231493,1.68618810177,1.68631982803,1.68211507797,1.68670129776,1.66673600674,1.69309711456,1.69758665562,1.66958677769,1.6852183342,1.67468369007
1.69727218151,1.7055990696,1.70874738693,1.70270872116,1.70139074326,1.69273221493,1.71123564243,1.69498598576,1.71475398541,1.70700776577,1.69885957241,1.71346724033,1.69180893898,1.69904887676,1.70761907101,1.6833949089,1.70217823982,1.70264828205,1.70856320858,1.70434117317,1.70381879806,1.70315384865,1.69699132442,1.6975594759,1.70850896835,1.69565093517,1.71865081787,1.71018922329,1.70782327652,1.70739591122,1.7117562294,1.70494496822,1.70972299576,1.68802273273,1.71420717239,1.71511077881,1.69315624237,1.70612490177,1.69816434383
1.71715474129,1.72436833382,1.72704768181,1.72050714493,1.71977519989,1.71550953388,1.73126494885,1.71871244907,1.73370087147,1.72770380974,1.71956813335,1.73303210735,1.71613037586,1.71925973892,1.72794282436,1.7099930048,1.72172307968,1.72165095806,1.73427057266,1.72317266464,1.72435390949,1.72453975678,1.71638035774,1.7172627449,1.7316775322,1.71604216099,1.7390576601,1.72982239723,1.72828018665,1.7284424305,1.72696900368,1.72421336174,1.72942447662,1.70912837982,1.73116505146,1.73456645012,1.71586430073,1.72212779522,1.7202552557
1.73600316048,1.74062252045,1.74486684799,1.73852205277,1.73698163033,1.73241972923,1.75116991997,1.73456227779,1.75315845013,1.74500322342,1.74056720734,1.75000095367,1.73453676701,1.73591732979,1.74512553215,1.73387598991,1.7432103157,1.73844814301,1.75502216816,1.74183928966,1.74008572102,1.74455296993,1.73402452469,1.73631513119,1.74979388714,1.73919987679,1.7593588829,1.74939513207,1.74526941776,1.74897003174,1.74523890018,1.74186253548,1.74622499943,1.73214757442,1.7514282465,1.75288534164,1.73461580277,1.74117708206,1.73949372768
1.75335049629,1.75851404667,1.75906896591,1.75771188736,1.75482165813,1.74847352505,1.7714663744,1.75352823734,1.76990878582,1.7670904398,1.75850069523,1.76654231548,1.7528026104,1.75402545929,1.76317811012,1.75210750103,1.76566314697,1.75729608536,1.77263355255,1.75727808476,1.75445008278,1.7622975111,1.75355899334,1.75561738014,1.76818752289,1.75763905048,1.77578890324,1.76784098148,1.76462566853,1.76613891125,1.76142644882,1.75772154331,1.75791752338,1.74908232689,1.77194035053,1.76897764206,1.75080561638,1.75821340084,1.75852918625
1.77060484886,1.77023768425,1.77470123768,1.77559387684,1.77061676979,1.76547205448,1.79504776001,1.76943480969,1.78729999065,1.78247618675,1.77317202091,1.77722561359,1.76923644543,1.76883244514,1.77784693241,1.76876330376,1.78263902664,1.77336072922,1.79000246525,1.7744038105,1.77167057991,1.7764185667,1.77155148983,1.77207458019,1.78480494022,1.77607131004,1.79115343094,1.78562927246,1.77838516235,1.78084731102,1.77982389927,1.77674138546,1.77359437942,1.76591730118,1.78877103329,1.78765714169,1.76891481876,1.77592015266,1.77602922916
1.78299808502,1.78280544281,1.7905933857,1.78751969337,1.78687429428,1.78421354294,1.81241083145,1.7856310606,1.80208742619,1.80031955242,1.78673613071,1.79268705845,1.78546178341,1.78442013264,1.79346370697,1.78584742546,1.79873883724,1.7880756855,1.80461001396,1.78678226471,1.78738641739,1.78897166252,1.78499484062,1.78642606735,1.80315184593,1.79312634468,1.80293941498,1.79945707321,1.79174900055,1.79370701313,1.79695856571,1.79389464855,1.78973507881,1.78147542477,1.79846715927,1.80295491219,1.78212428093,1.79192686081,1.7921923399
1.79498410225,1.79628658295,1.80302011967,1.80317378044,1.80050075054,1.80100893974,1.82502377033,1.79942595959,1.81758081913,1.8130710125,1.80020856857,1.8041446209,1.79970729351,1.79723477364,1.81013035774,1.79867243767,1.81360685825,1.80213165283,1.81648862362,1.79948854446,1.80047667026,1.79987335205,1.7979336977,1.80183887482,1.81774556637,1.80679690838,1.81827270985,1.81118452549,1.80719161034,1.80912661552,1.81140637398,1.80660402775,1.80145311356,1.79622101784,1.81108486652,1.81853723526,1.79928135872,1.80343902111,1.80712842941
1.80741882324,1.80897259712,1.81467175484,1.81447970867,1.81565749645,1.81391358376,1.83387207985,1.8174880743,1.83135676384,1.82602202892,1.81199932098,1.81409060955,1.8119802475,1.80975222588,1.82306432724,1.80978918076,1.82623457909,1.81526553631,1.83186614513,1.81292164326,1.8130389452,1.81354427338,1.81050717831,1.81408727169,1.83114778995,1.82437610626,1.82846033573,1.82183349133,1.82028591633,1.82047653198,1.82340633869,1.81768655777,1.81430923939,1.80770349503,1.82421171665,1.82940220833,1.81246399879,1.81670963764,1.81973302364
1.81917512417,1.81952929497,1.82516634464,1.82973790169,1.82900607586,1.82565271854,1.84467601776,1.83094286919,1.8415762186,1.83547818661,1.82334935665,1.82344293594,1.82512629032,1.8208720684,1.83610010147,1.81942367554,1.835760355,1.82661128044,1.84182810783,1.82566559315,1.82435393333,1.82545351982,1.82465517521,1.82596158981,1.84502089024,1.83759129047,1.84386432171,1.83490788937,1.82996678352,1.83512210846,1.83461487293,1.82740581036,1.82556903362,1.81977641583,1.83282649517,1.83865809441,1.82593297958,1.82757139206,1.83258998394
1.83214426041,1.82996547222,1.83827269077,1.83931040764,1.83910691738,1.83650362492,1.85684514046,1.84082996845,1.8500534296,1.84293675423,1.838078022,1.83423089981,1.83583056927,1.83359146118,1.84614872932,1.82779967785,1.84505403042,1.83839154243,1.85249757767,1.83742034435,1.83588397503,1.83873808384,1.83372426033,1.83757185936,1.85647690296,1.84906923771,1.85242831707,1.84928393364,1.83962523937,1.8444314003,1.84478485584,1.83954191208,1.83666563034,1.8297662735,1.83935058117,1.84401369095,1.83912205696,1.83828401566,1.84651768208
1.84030497074,1.84057474136,1.84901380539,1.85128068924,1.84836125374,1.84803318977,1.87016201019,1.84648251533,1.85807430744,1.85071730614,1.85041165352,1.84604644775,1.84705042839,1.84397578239,1.85798108578,1.83960723877,1.85519373417,1.84747648239,1.86234951019,1.84569001198,1.84540343285,1.84622454643,1.84300518036,1.84700727463,1.86550199985,1.85405826569,1.86201441288,1.85848331451,1.85141265392,1.85337567329,1.85682058334,1.85098648071,1.8470454216,1.83948028088,1.84859991074,1.84997177124,1.85011899471,1.84673655033,1.85548579693
1.85108304024,1.85207223892,1.85661220551,1.86053740978,1.85418462753,1.85800790787,1.87916779518,1.85204589367,1.86402249336,1.85894572735,1.85895574093,1.8529074192,1.85711944103,1.8561848402,1.86724615097,1.85048913956,1.86638379097,1.8554931879,1.86856794357,1.85370397568,1.85281085968,1.85564386845,1.85109400749,1.85656940937,1.87407648563,1.8626229763,1.87031078339,1.87176465988,1.86008775234,1.85911595821,1.86468410492,1.85734796524,1.85730707645,1.84654510021,1.85629308224,1.85507321358,1.85754787922,1.85590982437,1.86538743973
1.85898625851,1.86398208141,1.86636936665,1.87106847763,1.86272108555,1.86934423447,1.88747370243,1.85975253582,1.87029099464,1.86624598503,1.86701536179,1.86376714706,1.86327946186,1.86547780037,1.87359690666,1.85941851139,1.87346744537,1.86435985565,1.87685120106,1.85996043682,1.85979580879,1.86340391636,1.86231994629,1.86368656158,1.88192152977,1.87239682674,1.87745726109,1.88036298752,1.86898958683,1.86475741863,1.87240231037,1.86643719673,1.86615693569,1.85453975201,1.86274600029,1.8642001152,1.86503660679,1.86120057106,1.87472474575
1.87110507488,1.87350142002,1.87445616722,1.87813675404,1.87128484249,1.87486720085,1.89307308197,1.86904525757,1.87862062454,1.87555551529,1.8722319603,1.87174403667,1.87044072151,1.8723949194,1.88263773918,1.86815690994,1.87720525265,1.87076711655,1.88162267208,1.86678695679,1.86727786064,1.86889505386,1.8705303669,1.87194621563,1.88799226284,1.87719786167,1.88411545754,1.89051878452,1.87906169891,1.87197542191,1.87778306007,1.87184476852,1.87166750431,1.86127483845,1.86950564384,1.87036204338,1.87396907806,1.86959350109,1.87787294388
1.87684810162,1.87823987007,1.88124644756,1.88487362862,1.88044285774,1.88125574589,1.89989948273,1.87879705429,1.88287556171,1.88222849369,1.87918424606,1.88016009331,1.87827515602,1.87818944454,1.88862812519,1.87329626083,1.8819886446,1.87721860409,1.88788676262,1.87704467773,1.87649548054,1.87406861782,1.87752056122,1.87775945663,1.89498865604,1.88380980492,1.8861784935,1.89749670029,1.88520145416,1.87829530239,1.88355493546,1.87490689755,1.87593019009,1.87031495571,1.87443852425,1.87609577179,1.88248920441,1.87874913216,1.88585603237
1.88405072689,1.88749539852,1.8852698803,1.89289534092,1.88610839844,1.89058697224,1.90503704548,1.88345444202,1.88772583008,1.88772249222,1.88605487347,1.88500607014,1.88591146469,1.88845980167,1.89301848412,1.87971532345,1.88914120197,1.88429415226,1.89208555222,1.88291454315,1.88527143002,1.88102161884,1.8817409277,1.88431107998,1.89823913574,1.8916990757,1.89295649528,1.90538549423,1.89164805412,1.88428986073,1.89070987701,1.87812185288,1.87846708298,1.87641561031,1.88335072994,1.88231110573,1.88775157928,1.88780009747,1.89120006561
1.88700652123,1.89185881615,1.88946866989,1.89847171307,1.88922178745,1.89323735237,1.90527451038,1.88983643055,1.89062702656,1.89274990559,1.893014431,1.89035999775,1.89384174347,1.89409351349,1.89971888065,1.88585293293,1.8940680027,1.88943755627,1.89461088181,1.89052867889,1.89198076725,1.88486623764,1.88692259788,1.89099180698,1.90264749527,1.89599573612,1.89850521088,1.91008496285,1.89515352249,1.88877534866,1.89547967911,1.88208055496,1.88180983067,1.88284361362,1.88906681538,1.89198124409,1.89121794701,1.89411818981,1.89798688889
1.89285802841,1.89938974381,1.89184510708,1.90218198299,1.89178729057,1.89712619782,1.91077542305,1.89715337753,1.8983591795,1.89654326439,1.9006319046,1.89452695847,1.89844417572,1.90050733089,1.90538525581,1.89105403423,1.90062642097,1.8930362463,1.90297794342,1.89445829392,1.89686739445,1.8893225193,1.89210236073,1.89559447765,1.90710353851,1.90193593502,1.9018239975,1.91473948956,1.89961361885,1.89378750324,1.90193498135,1.8850505352,1.88584506512,1.88595581055,1.89172458649,1.89947831631,1.89596998692,1.89729356766,1.90196275711
1.89382696152,1.90151309967,1.89737689495,1.9073343277,1.8962225914,1.89797520637,1.91476297379,1.90339434147,1.90307450295,1.90202641487,1.90473544598,1.89947032928,1.90164399147,1.90192377567,1.9109556675,1.89581620693,1.90455412865,1.89886415005,1.90357732773,1.89970576763,1.90262746811,1.89339768887,1.89912903309,1.90053164959,1.91308450699,1.90880060196,1.90754306316,1.91729450226,1.90308856964,1.89550471306,1.90688872337,1.88822877407,1.89121186733,1.89120686054,1.89707958698,1.90493953228,1.8983399868,1.90330708027,1.90685427189
1.90035617352,1.90685641766,1.90170526504,1.91030085087,1.90070343018,1.89686405659,1.91782987118,1.90786206722,1.91184711456,1.90371179581,1.90998637676,1.90131652355,1.90598833561,1.90809297562,1.91429030895,1.89802968502,1.90852618217,1.90369868278,1.90681576729,1.90436697006,1.90891003609,1.89555966854,1.9048999548,1.90374815464,1.91730260849,1.91356623173,1.91203534603,1.9201785326,1.90571260452,1.89792776108,1.91273891926,1.89214813709,1.89246821403,1.89620375633,1.89871799946,1.90961575508,1.89955866337,1.90653920174,1.91566884518
1.90375363827,1.91212463379,1.90664124489,1.91512084007,1.90631258488,1.90015029907,1.91805577278,1.91179418564,1.91618061066,1.90874934196,1.91313755512,1.90189146996,1.90896272659,1.91172122955,1.91594898701,1.90158176422,1.91273868084,1.9086073637,1.90820837021,1.91006684303,1.91634368897,1.9008461237,1.90881967545,1.90869522095,1.9211742878,1.91785371304,1.91594314575,1.92520976067,1.91117489338,1.90364992619,1.91539216042,1.89536702633,1.894515872,1.89936971664,1.90207600594,1.91191411018,1.90315020084,1.91285336018,1.92069971561
1.90720951557,1.91604411602,1.91250872612,1.91798126698,1.9093760252,1.90448689461,1.92203807831,1.91558837891,1.91923832893,1.91071248054,1.91707026958,1.90498197079,1.91462373733,1.91517579555,1.91677761078,1.90374445915,1.91824817657,1.91331803799,1.91233825684,1.91162550449,1.91833400726,1.9047973156,1.91023528576,1.91367566586,1.92456054688,1.92210447788,1.92024290562,1.92836904526,1.91379213333,1.90799593926,1.91814041138,1.90019774437,1.89582502842,1.90433192253,1.9043135643,1.91676568985,1.90678358078,1.91495966911,1.92248797417
1.9094479084,1.9190454483,1.91407680511,1.92021346092,1.91320598125,1.90987467766,1.92242002487,1.91932463646,1.92329227924,1.9150788784,1.92067599297,1.90646362305,1.9165186882,1.9159001112,1.91938745976,1.9065079689,1.92179048061,1.91746759415,1.91568911076,1.91726589203,1.92363429069,1.90776073933,1.91223573685,1.91797852516,1.92915034294,1.92415332794,1.92273485661,1.9329791069,1.91910541058,1.91236805916,1.92120885849,1.90091586113,1.89913570881,1.90735673904,1.91012525558,1.921184659,1.91071224213,1.91626477241,1.926658988
1.91275691986,1.92162632942,1.91642451286,1.9231055975,1.9188195467,1.91296756268,1.92632198334,1.92368865013,1.92795085907,1.91509521008,1.92517888546,1.90868496895,1.92086482048,1.92100346088,1.92034196854,1.9105424881,1.92510223389,1.91952037811,1.92215192318,1.91946029663,1.92770397663,1.91115939617,1.9157333374,1.92491185665,1.93171489239,1.92552304268,1.92509675026,1.93400847912,1.92066717148,1.91683232784,1.92589569092,1.90062654018,1.90196990967,1.91270232201,1.91379308701,1.9250036478,1.90895664692,1.91665041447,1.92907953262
1.91384112835,1.92522716522,1.92039549351,1.92498338222,1.92383801937,1.91477048397,1.92859363556,1.92391204834,1.92828524113,1.91785991192,1.92995667458,1.90985774994,1.91964626312,1.92519140244,1.92167234421,1.914306283,1.92602813244,1.92172908783,1.924675107,1.92014598846,1.92965817452,1.91558074951,1.91933059692,1.92655742168,1.93507289886,1.92796385288,1.92870593071,1.93547606468,1.92265856266,1.92169260979,1.92826509476,1.90410494804,1.9024130106,1.91436183453,1.91831469536,1.9285235405,1.90834867954,1.91551303864,1.93057429791
1.91430664062,1.92494630814,1.92389893532,1.9261111021,1.92715847492,1.91810703278,1.93171370029,1.92638707161,1.93102693558,1.9218558073,1.93076372147,1.91233241558,1.92068874836,1.92826747894,1.92267882824,1.91542172432,1.92772984505,1.92666625977,1.92672491074,1.92064833641,1.93302333355,1.91799473762,1.92176175118,1.92880344391,1.937890172,1.92733609676,1.93214583397,1.93434202671,1.92494022846,1.92368471622,1.93194139004,1.90770483017,1.90574228764,1.91703891754,1.92439258099,1.93323397636,1.91338849068,1.91893291473,1.93232667446
1.91656732559,1.92704105377,1.92730534077,1.92839419842,1.92919647694,1.92200434208,1.93267941475,1.92698121071,1.93094563484,1.92561769485,1.9314699173,1.91586780548,1.92267119885,1.92928218842,1.92359721661,1.91866135597,1.92965602875,1.93033337593,1.92881655693,1.91922724247,1.9378798008,1.9202517271,1.92547512054,1.93360579014,1.94097352028,1.92910861969,1.93539714813,1.93615925312,1.92654204369,1.92513763905,1.93327128887,1.91445374489,1.90644347668,1.91949522495,1.92516124248,1.93468356132,1.9148440361,1.91794097424,1.93420958519
1.91892552376,1.92978107929,1.92882204056,1.93031978607,1.92994868755,1.92157292366,1.93741452694,1.93106305599,1.93163585663,1.9268591404,1.93001520634,1.91937673092,1.9226347208,1.92964541912,1.92603313923,1.92354857922,1.92772579193,1.93580186367,1.9304882288,1.9201464653,1.93907511234,1.92080807686,1.9272121191,1.93274593353,1.94204437733,1.93111646175,1.93687403202,1.93407285213,1.92980730534,1.92867839336,1.9363348484,1.91925036907,1.91074299812,1.92191743851,1.92955768108,1.93691456318,1.9164557457,1.91984403133,1.93678116798
1.92035067081,1.93305265903,1.93203008175,1.93472528458,1.93175435066,1.92506241798,1.93847811222,1.9333075285,1.93232083321,1.92520642281,1.93348932266,1.9228156805,1.92531526089,1.93145751953,1.93042612076,1.92635285854,1.92782151699,1.93520617485,1.93289136887,1.92134106159,1.94215726852,1.92337799072,1.92687571049,1.9323348999,1.94663631916,1.93489134312,1.939489007,1.93660974503,1.93032455444,1.93434381485,1.939494133,1.92295777798,1.91484904289,1.9269784689,1.9327300787,1.93774199486,1.91622340679,1.92014193535,1.93921840191
1.92242491245,1.93444371223,1.9338157177,1.93547677994,1.93162035942,1.92673754692,1.93808317184,1.93473613262,1.93674898148,1.92679452896,1.93577885628,1.92620146275,1.92549371719,1.93178105354,1.93072068691,1.92711544037,1.9311208725,1.9385522604,1.93317449093,1.92375338078,1.94567883015,1.92455017567,1.92381393909,1.92943811417,1.94245302677,1.9381070137,1.94399797916,1.93527817726,1.92903590202,1.9340711832,1.93848276138,1.92923140526,1.91797041893,1.92725086212,1.93195414543,1.93713259697,1.91712069511,1.92202425003,1.94019687176
1.92343592644,1.93418681622,1.93793213367,1.93881380558,1.93087100983,1.92733371258,1.93989765644,1.93441045284,1.93636000156,1.92869949341,1.93861997128,1.92708146572,1.92720782757,1.93435764313,1.93529117107,1.92895877361,1.93328821659,1.93920993805,1.93353331089,1.92592132091,1.94438874722,1.92820429802,1.9243915081,1.93092119694,1.94375824928,1.93859803677,1.94539368153,1.93978321552,1.93120956421,1.93531489372,1.94029784203,1.92745149136,1.92163789272,1.93095993996,1.93386018276,1.93622088432,1.91647684574,1.92350280285,1.93889188767
1.92320096493,1.93857944012,1.93890011311,1.93924832344,1.93212008476,1.92904424667,1.93859410286,1.93617284298,1.93511629105,1.92973816395,1.94291961193,1.92490172386,1.92999196053,1.93629598618,1.93759846687,1.93069112301,1.93493068218,1.94022130966,1.9336578846,1.93092894554,1.94531488419,1.93046081066,1.92575502396,1.93106782436,1.94554102421,1.93871676922,1.942481637,1.93854832649,1.93383121491,1.93417787552,1.94174265861,1.92939829826,1.92401492596,1.93242919445,1.93609941006,1.93996882439,1.91900241375,1.92642521858,1.93845713139
1.92426502705,1.94053089619,1.94165253639,1.93962788582,1.93281102181,1.93039643765,1.93894720077,1.9376540184,1.93428313732,1.92866909504,1.94466304779,1.92737460136,1.93118929863,1.94087922573,1.94256854057,1.93219912052,1.9384137392,1.94132173061,1.9329996109,1.93217253685,1.9444411993,1.93107485771,1.92851603031,1.93234622479,1.94484555721,1.94080519676,1.94412994385,1.94340181351,1.93517410755,1.93501400948,1.9416308403,1.92844212055,1.92832398415,1.93484354019,1.93551754952,1.93979156017,1.92059099674,1.9257311821,1.9374371767
1.92755579948,1.94293487072,1.94381392002,1.94081807137,1.93419253826,1.93080079555,1.93991696835,1.93795490265,1.93655216694,1.93147277832,1.94666945934,1.92838990688,1.92966318131,1.94219732285,1.94350147247,1.93230998516,1.94005000591,1.9410918951,1.93424105644,1.93309509754,1.94388794899,1.93190038204,1.93228578567,1.93236505985,1.94683349133,1.9423930645,1.94387483597,1.94244074821,1.93837451935,1.93512690067,1.94213724136,1.93082201481,1.93129110336,1.93506419659,1.93456053734,1.94092452526,1.92178225517,1.92459344864,1.93918299675
1.93011319637,1.94034850597,1.94461226463,1.94279205799,1.932320714,1.93045306206,1.93951451778,1.93747377396,1.93508112431,1.93192887306,1.94738602638,1.92757236958,1.92850923538,1.94266557694,1.94590723515,1.93359231949,1.9406516552,1.94089353085,1.93503808975,1.93569684029,1.94805192947,1.93649220467,1.93672001362,1.93366169929,1.94697415829,1.94344127178,1.94526088238,1.93976318836,1.93938016892,1.93913912773,1.94418513775,1.93043744564,1.93347537518,1.93491542339,1.93673539162,1.93939852715,1.92408871651,1.9244748354,1.93956363201
1.93434643745,1.94113314152,1.94461202621,1.94231247902,1.931448102,1.93303644657,1.94125270843,1.93649446964,1.93664491177,1.93227541447,1.94905185699,1.92655420303,1.92924845219,1.94381952286,1.94496428966,1.93473005295,1.93857800961,1.94177031517,1.93589937687,1.93635988235,1.94999265671,1.93634486198,1.93766522408,1.93349838257,1.94632196426,1.94374358654,1.94450879097,1.93740510941,1.94166219234,1.94187784195,1.94519734383,1.93127560616,1.93704283237,1.93571686745,1.93985307217,1.93926882744,1.92559492588,1.9258133173,1.93828034401
1.93510270119,1.94360172749,1.9449532032,1.94416546822,1.93473637104,1.93378484249,1.94205355644,1.9332357645,1.93542575836,1.93178701401,1.94718050957,1.92796111107,1.93037629127,1.9440997839,1.94473147392,1.93686854839,1.94107830524,1.93771982193,1.9361385107,1.9382122755,1.95284199715,1.9376783371,1.93849599361,1.93387103081,1.94675755501,1.94411706924,1.94392323494,1.93856883049,1.94245815277,1.94458210468,1.94509220123,1.93314623833,1.93939447403,1.93470752239,1.94113779068,1.93914270401,1.92897248268,1.92822659016,1.94089353085
1.93743288517,1.94253504276,1.94704067707,1.94467639923,1.93413603306,1.9366992712,1.94223880768,1.93169772625,1.94070088863,1.93375253677,1.94880914688,1.92986989021,1.93165099621,1.94561719894,1.94619429112,1.93648183346,1.94047725201,1.93665659428,1.93854951858,1.94110631943,1.95031583309,1.93720149994,1.94245481491,1.93405330181,1.94695162773,1.94581270218,1.94323384762,1.93938207626,1.94289886951,1.94487226009,1.94752883911,1.93553864956,1.94092226028,1.93434751034,1.9417924881,1.93886995316,1.93076276779,1.92811787128,1.94046390057
1.93653225899,1.94220459461,1.94653487205,1.94680333137,1.93316471577,1.93585729599,1.94204556942,1.9296284914,1.93988645077,1.93730831146,1.94896113873,1.93426275253,1.93411254883,1.94634020328,1.94860184193,1.93638849258,1.94100642204,1.93506741524,1.9391272068,1.94098722935,1.94909024239,1.93763005734,1.9409044981,1.93492841721,1.94914186001,1.94875097275,1.94342160225,1.9411355257,1.94345378876,1.94465851784,1.94485592842,1.93850445747,1.94338452816,1.93501722813,1.93917238712,1.93870580196,1.93281757832,1.92969202995,1.9405785799
1.9360383749,1.93881177902,1.94502925873,1.95016109943,1.93110322952,1.93765187264,1.9419696331,1.93091309071,1.93997836113,1.94000279903,1.94984996319,1.93528354168,1.93460631371,1.94444096088,1.9487349987,1.93448090553,1.94182705879,1.93549025059,1.94178712368,1.94189572334,1.94852995873,1.93634939194,1.94030928612,1.93426299095,1.94995331764,1.94927632809,1.94543027878,1.94335818291,1.94581925869,1.94375026226,1.94474864006,1.93963301182,1.94492781162,1.93366289139,1.93974733353,1.94169378281,1.9331767559,1.9314841032,1.94028997421
1.93709945679,1.93943965435,1.9450044632,1.95104765892,1.93077683449,1.93855345249,1.94152951241,1.93075489998,1.94250810146,1.94173586369,1.94928312302,1.9357714653,1.93616759777,1.94137561321,1.94924890995,1.93525874615,1.94289851189,1.93529117107,1.94284999371,1.94529414177,1.94730257988,1.93701660633,1.93968272209,1.93411374092,1.95023941994,1.95028138161,1.94510579109,1.94406247139,1.94531702995,1.94325077534,1.9449609518,1.94098842144,1.94818329811,1.93396449089,1.94029569626,1.94093930721,1.93696427345,1.93106353283,1.94219052792
1.9373550415,1.93700134754,1.94337368011,1.95303285122,1.93070697784,1.93939578533,1.94329488277,1.93133962154,1.94442260265,1.94208097458,1.95053851604,1.93585896492,1.93854176998,1.94307482243,1.95260667801,1.93495452404,1.94268298149,1.9353954792,1.94169926643,1.94842982292,1.94909238815,1.93793439865,1.93759679794,1.93389332294,1.9487555027,1.9478867054,1.94705688953,1.94560861587,1.94533777237,1.94365870953,1.94781398773,1.94027376175,1.94878923893,1.93359768391,1.94069886208,1.94072723389,1.93717885017,1.93186020851,1.94136309624
1.93689060211,1.93566119671,1.94301056862,1.9502133131,1.93091523647,1.93921232223,1.94224989414,1.92769098282,1.94204044342,1.94166445732,1.95234251022,1.93658649921,1.9392952919,1.94366776943,1.95335507393,1.93545472622,1.94146668911,1.93461608887,1.94226443768,1.94872653484,1.94967699051,1.94001972675,1.93722605705,1.93742585182,1.94732940197,1.94672250748,1.94614195824,1.94350469112,1.94584560394,1.94478976727,1.94997620583,1.94173574448,1.9482281208,1.93506407738,1.94195461273,1.9417681694,1.93940734863,1.93204498291,1.94283056259
1.93759381771,1.9335757494,1.94647753239,1.95260071754,1.93179142475,1.93978059292,1.9406055212,1.928399086,1.94332575798,1.94205164909,1.95367002487,1.93704295158,1.93870997429,1.94526255131,1.95472896099,1.93660628796,1.93981540203,1.93341124058,1.94404149056,1.94933116436,1.95092463493,1.94265043735,1.93647837639,1.93980753422,1.94739532471,1.94575870037,1.94853484631,1.94351696968,1.94684159756,1.94540834427,1.95220994949,1.94073200226,1.94678008556,1.93506407738,1.94365596771,1.94200527668,1.94156825542,1.92962801456,1.94355678558
1.94052398205,1.93679916859,1.94984483719,1.95311129093,1.93090701103,1.93924999237,1.93941700459,1.9283336401,1.94646012783,1.94079768658,1.95537126064,1.94053375721,1.93879246712,1.94293308258,1.9545904398,1.93737971783,1.94034540653,1.93411111832,1.94424808025,1.94719576836,1.95075595379,1.94209444523,1.93739771843,1.9404361248,1.94832241535,1.94716107845,1.95075774193,1.94303548336,1.94734525681,1.94858121872,1.95536363125,1.94192492962,1.94467389584,1.93634426594,1.94629514217,1.94181120396,1.94316279888,1.92938292026,1.94545269012
1.94193530083,1.93852233887,1.94722485542,1.95269429684,1.93044877052,1.93861150742,1.93982803822,1.92838251591,1.94901323319,1.93964540958,1.95677983761,1.93612122536,1.93764221668,1.9440690279,1.95369541645,1.93743741512,1.93824017048,1.93607604504,1.94256961346,1.94676208496,1.94935464859,1.94391787052,1.93626141548,1.94204366207,1.95047616959,1.94674026966,1.95159423351,1.94008052349,1.94573640823,1.95114505291,1.95478546619,1.94149291515,1.94578826427,1.93738186359,1.94663178921,1.94395184517,1.94311153889,1.92974841595,1.94741725922
1.94603490829,1.9407055378,1.94833040237,1.95254504681,1.93040263653,1.93790221214,1.93693602085,1.9280204773,1.94890201092,1.94043147564,1.9579269886,1.93883371353,1.93618535996,1.94580197334,1.95548152924,1.9378349781,1.9391746521,1.93758487701,1.94160175324,1.9485104084,1.94750058651,1.94261753559,1.9390951395,1.94353938103,1.95100677013,1.94673395157,1.9512360096,1.93806004524,1.94601964951,1.95084416866,1.95318615437,1.94042003155,1.94613468647,1.93903386593,1.94663846493,1.94439840317,1.94404160976,1.9312902689,1.9490237236
1.94481551647,1.94093930721,1.94915378094,1.95162892342,1.93193662167,1.93972456455,1.93762969971,1.92748498917,1.94874095917,1.9400677681,1.95796751976,1.93889653683,1.93749451637,1.94932663441,1.9526065588,1.93685686588,1.94057476521,1.9377579689,1.94372940064,1.94954741001,1.94605433941,1.94171631336,1.93942260742,1.94574999809,1.94894623756,1.94664645195,1.95297777653,1.93754029274,1.94715774059,1.94726383686,1.94987821579,1.9419696331,1.94751250744,1.94104099274,1.94687986374,1.94355285168,1.94406688213,1.93301022053,1.94785106182
1.9446028471,1.94130158424,1.9484474659,1.95166003704,1.93082630634,1.93976867199,1.93690168858,1.9295065403,1.94890165329,1.94549620151,1.95565795898,1.93737637997,1.9371920824,1.94964993,1.95363664627,1.93806827068,1.94344913959,1.93543970585,1.94589281082,1.94997239113,1.94570124149,1.94102811813,1.94153428078,1.94382631779,1.94834566116,1.9479162693,1.95479977131,1.93883860111,1.94663965702,1.94555211067,1.95166170597,1.94180619717,1.94924986362,1.94366192818,1.9476275444,1.94515991211,1.94318830967,1.93359065056,1.94784748554
1.94426500797,1.9414627552,1.95047450066,1.94971728325,1.93029665947,1.94131565094,1.93612325192,1.92869281769,1.9492431879,1.94550311565,1.95423281193,1.93486368656,1.93806993961,1.94660770893,1.95111048222,1.9383327961,1.94288098812,1.93653380871,1.94559824467,1.95079708099,1.9442230463,1.94173669815,1.94473934174,1.94326841831,1.94704043865,1.94767034054,1.95370650291,1.93937683105,1.94678926468,1.94628536701,1.95441043377,1.94033575058,1.95078980923,1.94454348087,1.94841396809,1.9468678236,1.94421923161,1.93270456791,1.94750499725
1.94553101063,1.94121050835,1.9498411417,1.94842743874,1.9307103157,1.94178426266,1.93455934525,1.92935931683,1.94819378853,1.94797444344,1.95342576504,1.93525910377,1.9371920824,1.94573605061,1.95328891277,1.93938791752,1.94401919842,1.93817842007,1.94633543491,1.94856262207,1.94539880753,1.94109869003,1.94180941582,1.94106674194,1.94670772553,1.94798457623,1.95579493046,1.94038820267,1.94851303101,1.94551157951,1.95660221577,1.94199025631,1.95238924027,1.94377684593,1.94975340366,1.94843780994,1.9454677105,1.93520319462,1.94706463814
1.94461548328,1.94031667709,1.95022583008,1.94945025444,1.93167459965,1.94306027889,1.93385708332,1.92773401737,1.94931018352,1.94896543026,1.95355594158,1.93500185013,1.93676519394,1.94446229935,1.95324611664,1.93867778778,1.94494080543,1.93741023541,1.94685423374,1.94722759724,1.9458013773,1.94074642658,1.94116032124,1.94271790981,1.94608867168,1.94688308239,1.95381987095,1.94070363045,1.94901514053,1.94588375092,1.95638036728,1.94204390049,1.95145463944,1.94127643108,1.94922947884,1.94958806038,1.94430911541,1.93874144554,1.95037293434
1.94459569454,1.93886685371,1.94826686382,1.94834697247,1.93077969551,1.94509124756,1.93359649181,1.92877304554,1.95050883293,1.94929563999,1.95336675644,1.93488895893,1.93362927437,1.9434235096,1.95223939419,1.93825244904,1.94550561905,1.93787932396,1.9458360672,1.94744753838,1.94321620464,1.94262874126,1.94077074528,1.94107222557,1.94725584984,1.94762921333,1.95386385918,1.94259142876,1.95011126995,1.94745874405,1.95667421818,1.94162523747,1.94980239868,1.94136857986,1.95248937607,1.94928836822,1.94405019283,1.93773281574,1.94907474518
1.94554233551,1.93928873539,1.94726550579,1.94713830948,1.93174886704,1.94548535347,1.93366670608,1.92764675617,1.94982111454,1.9495190382,1.95604121685,1.93505167961,1.93487334251,1.94425237179,1.95228612423,1.93776154518,1.94807314873,1.93910980225,1.9449108839,1.94768691063,1.94370746613,1.94395983219,1.94192457199,1.94056880474,1.94844913483,1.94773066044,1.95379328728,1.94320607185,1.95029735565,1.94550585747,1.95617198944,1.94123256206,1.948366642,1.94021749496,1.95060825348,1.95131313801,1.9422814846,1.93800461292,1.95010650158
1.94538128376,1.93767976761,1.94560337067,1.94859218597,1.93245851994,1.94598650932,1.93387389183,1.92801785469,1.95035398006,1.95048201084,1.95412731171,1.93717944622,1.93621397018,1.94407260418,1.95414614677,1.93680238724,1.94966554642,1.93912446499,1.94428920746,1.94875347614,1.94193792343,1.94311666489,1.94061887264,1.94139170647,1.94902086258,1.94672179222,1.95668911934,1.94164371491,1.95340359211,1.94387972355,1.95606434345,1.94153320789,1.94751644134,1.9407633543,1.95175504684,1.9514247179,1.94426560402,1.93826830387,1.94841504097
1.94545078278,1.93629693985,1.94626688957,1.9481562376,1.93337357044,1.94357669354,1.9334154129,1.92893362045,1.95031940937,1.94989955425,1.95547378063,1.9370919466,1.93779659271,1.94248723984,1.9541567564,1.93718898296,1.94901001453,1.93808317184,1.94595623016,1.95092737675,1.9434902668,1.94469130039,1.94344985485,1.93934178352,1.94857501984,1.94657719135,1.9572314024,1.94087183476,1.95478606224,1.94294965267,1.95599985123,1.94345653057,1.94757449627,1.93870818615,1.95214235783,1.95200634003,1.9426971674,1.93894898891,1.95086276531
1.94553542137,1.94062972069,1.9447697401,1.94977879524,1.93513154983,1.94412720203,1.93454134464,1.9319537878,1.94920504093,1.95056915283,1.952485919,1.93698465824,1.94120419025,1.94221973419,1.95426845551,1.93725764751,1.95108759403,1.93792116642,1.94291782379,1.95010137558,1.94304013252,1.94317030907,1.94571340084,1.94112455845,1.95072674751,1.94675564766,1.95606780052,1.94080507755,1.95467615128,1.94331789017,1.95561695099,1.94292449951,1.94891297817,1.93643558025,1.95366299152,1.94936096668,1.94234621525,1.9410712719,1.9526848793
1.94426119328,1.94078624248,1.9438611269,1.95140111446,1.93560945988,1.94471585751,1.93676424027,1.93492293358,1.94871211052,1.95023345947,1.95306241512,1.93575286865,1.94298410416,1.94219195843,1.95402574539,1.93639421463,1.95032775402,1.93624150753,1.94149839878,1.94669771194,1.94393324852,1.94062805176,1.94467103481,1.9399818182,1.9511590004,1.94691050053,1.95580887795,1.93985712528,1.95541203022,1.94355607033,1.95557284355,1.94398188591,1.94850957394,1.937286973,1.95441865921,1.9492058754,1.94350337982,1.94243121147,1.95447862148
1.94518709183,1.94076144695,1.94324982166,1.9481112957,1.93896722794,1.94370269775,1.93717503548,1.93703615665,1.94632506371,1.95027709007,1.9513708353,1.93587803841,1.94257795811,1.94286894798,1.95490956306,1.93755733967,1.95136988163,1.93893754482,1.94110822678,1.94606602192,1.94480466843,1.94009447098,1.93675899506,1.94191837311,1.94998407364,1.94725465775,1.95433843136,1.94107437134,1.95451998711,1.94266080856,1.95565903187,1.94429886341,1.94882428646,1.93914139271,1.95690715313,1.95056056976,1.94270145893,1.94104671478,1.95404720306
1.9449839592,1.9405785799,1.94372701645,1.94674897194,1.93923723698,1.94516694546,1.93523311615,1.93728542328,1.94637358189,1.95112812519,1.95014834404,1.93752253056,1.94312405586,1.94351994991,1.95467531681,1.938611269,1.95229673386,1.939027071,1.93897366524,1.94496047497,1.94534361362,1.93994939327,1.9365170002,1.93974101543,1.95032811165,1.94922852516,1.95391261578,1.94352340698,1.95543289185,1.9430296421,1.95403730869,1.94494390488,1.9466958046,1.93869256973,1.95558834076,1.94897937775,1.94171106815,1.94049954414,1.9547457695
1.94707143307,1.94314515591,1.94452512264,1.94400548935,1.94082331657,1.94490492344,1.93612849712,1.93696534634,1.94801807404,1.94986271858,1.9475120306,1.93602156639,1.94309902191,1.9434876442,1.95270931721,1.93886232376,1.95330750942,1.9410765171,1.93858647347,1.9467151165,1.94513034821,1.94060587883,1.93790555,1.94061136246,1.94989955425,1.94700419903,1.95189666748,1.94237947464,1.95394015312,1.94391036034,1.9506881237,1.94344484806,1.94810092449,1.93839907646,1.95416367054,1.94751405716,1.94050312042,1.94180464745,1.95525479317
1.94557011127,1.9438521862,1.94449651241,1.94590389729,1.94254148006,1.94524347782,1.93528437614,1.93904173374,1.94667041302,1.94886887073,1.94675385952,1.93615543842,1.943349123,1.94428253174,1.95151662827,1.93788540363,1.95464551449,1.94290161133,1.93922948837,1.94629251957,1.94476532936,1.93924105167,1.94035005569,1.94293153286,1.94762599468,1.94627261162,1.95038664341,1.94219267368,1.95354449749,1.94567751884,1.94987499714,1.94409608841,1.94740533829,1.94055998325,1.95402908325,1.94823241234,1.93818664551,1.94286465645,1.95567655563
1.9470345974,1.94293093681,1.94479894638,1.94566249847,1.94381475449,1.94455945492,1.93508708477,1.93877243996,1.94501805306,1.9502093792,1.946434021,1.93692350388,1.94234406948,1.94607210159,1.9508395195,1.93877089024,1.95403933525,1.94342267513,1.93983256817,1.94649326801,1.94310617447,1.94015228748,1.9413330555,1.94394159317,1.95039057732,1.94559025764,1.95060658455,1.94151759148,1.95215725899,1.94490695,1.94972121716,1.94530451298,1.94468927383,1.94122219086,1.95257472992,1.94676852226,1.93952763081,1.94343793392,1.95464503765
1.94724011421,1.94377338886,1.9457526207,1.94315350056,1.94251894951,1.94363558292,1.9363925457,1.9393928051,1.94316160679,1.94987809658,1.94398069382,1.93776369095,1.94183206558,1.94964599609,1.95051121712,1.93929195404,1.95689427853,1.94561004639,1.94046723843,1.9460901022,1.94324123859,1.94183468819,1.94047558308,1.94313597679,1.95177400112,1.94497776032,1.95001280308,1.94220137596,1.95286118984,1.94408965111,1.95027780533,1.94477570057,1.94442987442,1.94287919998,1.95276546478,1.94675028324,1.94079470634,1.94339954853,1.95537018776
1.94873583317,1.94407916069,1.94504320622,1.9423532486,1.94447982311,1.94200098515,1.93636226654,1.94023311138,1.94352829456,1.95111942291,1.94132471085,1.93740463257,1.94232678413,1.94777739048,1.95082485676,1.93956649303,1.95704615116,1.94616472721,1.93941891193,1.94395184517,1.94516146183,1.94122159481,1.9422929287,1.94395411015,1.94876039028,1.94659638405,1.95230138302,1.94421482086,1.95199155808,1.94321107864,1.95184230804,1.94485318661,1.9449877739,1.94428026676,1.95276916027,1.94420838356,1.93927276135,1.9438136816,1.95462024212
1.94763553143,1.94385480881,1.94602262974,1.94193637371,1.94793581963,1.94444799423,1.9383174181,1.94225478172,1.94256162643,1.95027172565,1.94099915028,1.9396378994,1.9422814846,1.94624054432,1.95129704475,1.94146513939,1.95651042461,1.94780492783,1.93990373611,1.94337558746,1.94427490234,1.94146466255,1.94259738922,1.9423507452,1.94803726673,1.94704818726,1.95092558861,1.94319367409,1.951572299,1.94417691231,1.95388269424,1.94781529903,1.94487524033,1.94492650032,1.95061719418,1.94452011585,1.93807268143,1.94314050674,1.9529197216
1.94834566116,1.94407439232,1.94552624226,1.94080996513,1.94951450825,1.94436061382,1.93925035,1.94334065914,1.94754946232,1.94917392731,1.94078505039,1.94022250176,1.94284486771,1.94630384445,1.94953155518,1.94074034691,1.95907628536,1.95051121712,1.94043087959,1.94331359863,1.94538724422,1.9409686327,1.94270634651,1.94184350967,1.94866871834,1.94517064095,1.95249164104,1.94270658493,1.95166122913,1.94583725929,1.95312786102,1.95086824894,1.94382250309,1.9467331171,1.95034527779,1.94435024261,1.93928515911,1.94557178021,1.95203089714
1.94770908356,1.94228696823,1.94790816307,1.93838870525,1.94978535175,1.9431926012,1.94012248516,1.94731867313,1.94663834572,1.94991064072,1.94038069248,1.94199442863,1.94377672672,1.94800031185,1.95190489292,1.94054210186,1.95783448219,1.94942510128,1.94230532646,1.94544017315,1.94671905041,1.94064927101,1.94410550594,1.94314301014,1.94761931896,1.94520664215,1.95291936398,1.94699585438,1.95119893551,1.94677686691,1.95369076729,1.95021927357,1.94154083729,1.94687700272,1.94912278652,1.94442927837,1.93989408016,1.94419753552,1.9498796463
1.9507843256,1.94293582439,1.9480547905,1.93820774555,1.94707715511,1.94150447845,1.94033253193,1.94833254814,1.94626820087,1.9500336647,1.94077920914,1.93992495537,1.94465756416,1.9469076395,1.95148646831,1.93958806992,1.95762515068,1.950096488,1.94284999371,1.94512283802,1.94488704205,1.94107615948,1.94460523128,1.94331181049,1.94813084602,1.94544315338,1.95449125767,1.94724607468,1.95100307465,1.9494856596,1.95225691795,1.95012128353,1.94070422649,1.9471899271,1.94852817059,1.94385647774,1.9406055212,1.94278156757,1.9497256279
1.9526181221,1.94197416306,1.9466085434,1.93796801567,1.94649887085,1.94303739071,1.94015455246,1.94754183292,1.94357514381,1.94796597958,1.93927395344,1.93863713741,1.94442570209,1.94752132893,1.95196962357,1.93976867199,1.95955455303,1.94922924042,1.94324755669,1.94513976574,1.94443500042,1.94080114365,1.94562876224,1.94540548325,1.94635593891,1.94500589371,1.95696949959,1.94874632359,1.95054197311,1.95150363445,1.95292210579,1.94916474819,1.94163930416,1.94754779339,1.94785249233,1.9430205822,1.9429141283,1.94302356243,1.94907200336
1.95335698128,1.9408031702,1.94611692429,1.93941831589,1.94642710686,1.94240236282,1.93871212006,1.94615018368,1.94500553608,1.94781887531,1.9370765686,1.9386357069,1.94470119476,1.94546031952,1.95551502705,1.93921709061,1.95907282829,1.95008647442,1.94458401203,1.94439840317,1.94698727131,1.93708217144,1.94500422478,1.94474184513,1.94422769546,1.94280791283,1.95672488213,1.94834721088,1.95183742046,1.94956302643,1.95286798477,1.95007610321,1.94165790081,1.94873535633,1.94781434536,1.94094264507,1.9440934658,1.94243991375,1.94881439209
1.95332336426,1.93965816498,1.94651412964,1.93989360333,1.945551157,1.94367933273,1.93944489956,1.94537115097,1.94670140743,1.94923341274,1.93452250958,1.93959629536,1.943988204,1.94458734989,1.95581698418,1.93967711925,1.95819294453,1.94950759411,1.94202566147,1.94484770298,1.94657635689,1.93595433235,1.9444051981,1.94560205936,1.94434189796,1.94325351715,1.95771145821,1.9491969347,1.95224058628,1.94879424572,1.95494699478,1.94767928123,1.94193339348,1.95021915436,1.94663882256,1.94164812565,1.94427490234,1.94306254387,1.94878280163
1.9546829462,1.94096529484,1.94817590713,1.94437408447,1.94575226307,1.94406688213,1.94199979305,1.94540190697,1.94758725166,1.94854032993,1.93419492245,1.93957400322,1.94549000263,1.94522678852,1.95603728294,1.94080579281,1.95597231388,1.94823670387,1.94167780876,1.9445785284,1.94744777679,1.93752193451,1.94595277309,1.94499623776,1.94311916828,1.94353532791,1.95712757111,1.95175564289,1.95197021961,1.94671952724,1.95714843273,1.94722247124,1.94188320637,1.95250117779,1.94332921505,1.94224941731,1.94258761406,1.94232487679,1.94921731949
1.95231842995,1.94034302235,1.9466933012,1.94487917423,1.9446502924,1.9453766346,1.9444668293,1.94667100906,1.94780671597,1.94951808453,1.93422472477,1.93820953369,1.94565701485,1.94631791115,1.95474028587,1.9400742054,1.95509028435,1.94786977768,1.94388961792,1.94289600849,1.95119917393,1.93836534023,1.95048522949,1.94454467297,1.94174861908,1.94390869141,1.95632326603,1.95269346237,1.95168614387,1.94781327248,1.95857787132,1.94679570198,1.94334292412,1.95236241817,1.94301557541,1.94260966778,1.94341313839,1.940092206,1.9499065876
1.95385682583,1.94075393677,1.94612360001,1.94477558136,1.94458127022,1.9441729784,1.94555568695,1.94522702694,1.94958043098,1.95101201534,1.93416905403,1.93729197979,1.94656741619,1.94748091698,1.95312345028,1.93861973286,1.95386433601,1.94562733173,1.94669520855,1.94363164902,1.9526809454,1.93853330612,1.9518481493,1.944627285,1.94108092785,1.94423568249,1.95689976215,1.95414972305,1.9520637989,1.94703435898,1.95770573616,1.94555723667,1.94456148148,1.95257401466,1.94188785553,1.94439053535,1.94490766525,1.93922054768,1.94910764694
1.95292246342,1.93975675106,1.94560623169,1.9443782568,1.94315826893,1.94414913654,1.94539570808,1.94619846344,1.94892430306,1.95052278042,1.93449437618,1.93987059593,1.94517636299,1.94903326035,1.95075976849,1.9383007288,1.95249545574,1.94583833218,1.94804871082,1.94407582283,1.95414125919,1.93913805485,1.95252895355,1.9469397068,1.94059860706,1.9439817667,1.95856034756,1.95491933823,1.95117628574,1.94841098785,1.95493650436,1.94515991211,1.94219875336,1.95318281651,1.9439445734,1.94575405121,1.94699406624,1.93857359886,1.94569468498
1.95292723179,1.94055938721,1.94338130951,1.94208288193,1.94285976887,1.94659483433,1.9453766346,1.94670069218,1.95055425167,1.94982647896,1.9347370863,1.94052028656,1.94606602192,1.94932758808,1.94777238369,1.93860399723,1.95227444172,1.94798207283,1.94811141491,1.94327151775,1.95156037807,1.93857336044,1.95344531536,1.94914746285,1.94010651112,1.94256806374,1.95681941509,1.95348131657,1.95348417759,1.95151185989,1.95598399639,1.94362020493,1.94218170643,1.95077300072,1.94471156597,1.94361841679,1.94731855392,1.94000697136,1.94647860527
1.95152950287,1.94086658955,1.94117951393,1.94199359417,1.94028866291,1.94596683979,1.94581747055,1.94721949101,1.94890737534,1.94832277298,1.93677401543,1.9409121275,1.94678282738,1.94789409637,1.94497013092,1.93838131428,1.95378351212,1.9500733614,1.94662868977,1.94233942032,1.94984126091,1.93736875057,1.95203232765,1.95185303688,1.93858683109,1.94340503216,1.95670413971,1.9515850544,1.95343852043,1.9537332058,1.95403146744,1.94119679928,1.94203329086,1.95184779167,1.9456744194,1.94308197498,1.9486477375,1.94017732143,1.94545781612
1.951654315,1.94276225567,1.94071042538,1.94287908077,1.93845129013,1.94726336002,1.94628357887,1.94731581211,1.95134699345,1.95032870769,1.93793213367,1.93984866142,1.94631683826,1.94683897495,1.94406092167,1.93879938126,1.95167005062,1.94810879231,1.94530427456,1.94216501713,1.9489480257,1.93722856045,1.95114254952,1.95291531086,1.93844914436,1.94454407692,1.95452070236,1.95110595226,1.95374441147,1.95509135723,1.95561206341,1.94019198418,1.94233703613,1.95223510265,1.94613528252,1.94245111942,1.95517671108,1.94256329536,1.94657373428
1.95108127594,1.94090390205,1.93891048431,1.94313013554,1.94009840488,1.94480884075,1.9452278614,1.9473528862,1.95011520386,1.94916188717,1.93995881081,1.9383392334,1.94685268402,1.94803440571,1.94365870953,1.93782269955,1.95136487484,1.94669103622,1.94356715679,1.94228649139,1.94974589348,1.93988955021,1.94751703739,1.95451045036,1.93807065487,1.94549190998,1.95463192463,1.95010900497,1.95343136787,1.95358872414,1.95571506023,1.94091796875,1.94157457352,1.95398330689,1.94720256329,1.94197297096,1.95573866367,1.94244062901,1.94531309605
1.95150792599,1.93990933895,1.93907833099,1.94275295734,1.9398598671,1.94613409042,1.94548034668,1.94516539574,1.95025146008,1.94711637497,1.94223451614,1.93621718883,1.94766330719,1.95018339157,1.94268250465,1.93608534336,1.95120716095,1.94623196125,1.94051086903,1.94242572784,1.94985198975,1.9398701191,1.94677460194,1.95384216309,1.93797588348,1.94692826271,1.95324599743,1.95204401016,1.95220768452,1.95335483551,1.95483112335,1.93974268436,1.94077348709,1.9531069994,1.94845890999,1.94015812874,1.95561492443,1.9436712265,1.94362294674
1.94908320904,1.9367480278,1.93997645378,1.94217121601,1.94222021103,1.94533753395,1.94664800167,1.94415509701,1.94819223881,1.94477498531,1.94368708134,1.93651139736,1.94927048683,1.94998455048,1.94288897514,1.93734788895,1.94879078865,1.94495296478,1.94089746475,1.9427331686,1.95126652718,1.94146180153,1.94611239433,1.95212459564,1.93897008896,1.94798886776,1.95294249058,1.95420718193,1.95207417011,1.9541131258,1.95245790482,1.93817126751,1.94000458717,1.95187175274,1.95073115826,1.94077289104,1.95448148251,1.94262349606,1.94399750233
1.94854593277,1.93792819977,1.93933928013,1.94241011143,1.94336533546,1.94385433197,1.94743907452,1.94144153595,1.9481780529,1.9458322525,1.94451260567,1.93991482258,1.95014679432,1.94766175747,1.94422698021,1.9362796545,1.94951307774,1.94449067116,1.94126462936,1.94402551651,1.95080137253,1.93824839592,1.94626009464,1.9498487711,1.9408364296,1.9471706152,1.95044445991,1.95516264439,1.95223450661,1.95498692989,1.95283722877,1.93725252152,1.9386869669,1.95168149471,1.95156335831,1.93711185455,1.95363605022,1.94188892841,1.94472002983
1.94855713844,1.93712007999,1.94000124931,1.94299757481,1.94594633579,1.94297897816,1.9463442564,1.94038629532,1.94757294655,1.94427978992,1.94681823254,1.94109225273,1.95149815083,1.94676661491,1.94622373581,1.9376168251,1.9483590126,1.94478678703,1.94079864025,1.94540953636,1.95013213158,1.93830370903,1.94573092461,1.94840335846,1.94197642803,1.94663417339,1.95134341717,1.95452821255,1.95343840122,1.95663511753,1.95007717609,1.93969774246,1.9384881258,1.95191526413,1.9519122839,1.93582248688,1.95204377174,1.94213271141,1.94352519512
1.94938719273,1.9374628067,1.94007480144,1.94415402412,1.94453883171,1.94121861458,1.94617414475,1.93879377842,1.94524562359,1.94411349297,1.94881606102,1.94181668758,1.94877851009,1.94655275345,1.94797337055,1.93771743774,1.94864857197,1.94361698627,1.94288480282,1.94667446613,1.94762635231,1.93766367435,1.94693160057,1.94816601276,1.94195067883,1.94576585293,1.95244657993,1.95535540581,1.95292627811,1.9576048851,1.94977355003,1.93810176849,1.9372061491,1.95009827614,1.95575976372,1.93456280232,1.95038056374,1.94360303879,1.94136869907
1.94907104969,1.93887364864,1.94159150124,1.94698488712,1.94470691681,1.94230830669,1.94391596317,1.93842792511,1.94677901268,1.94292712212,1.94951248169,1.94098174572,1.94977736473,1.94557034969,1.94870364666,1.9400396347,1.94868195057,1.94082045555,1.94401204586,1.94556283951,1.94641399384,1.93992340565,1.94684672356,1.94752025604,1.94208753109,1.94707202911,1.95520019531,1.95430541038,1.95305740833,1.95812594891,1.94999301434,1.93736028671,1.9356341362,1.94965350628,1.95586657524,1.93323993683,1.94936800003,1.94193100929,1.94167268276
1.95079433918,1.94040691853,1.94123744965,1.94756770134,1.94566714764,1.94187653065,1.9436198473,1.93717741966,1.9463326931,1.939848423,1.94760084152,1.93905878067,1.95024824142,1.94596099853,1.9502017498,1.94194483757,1.94831502438,1.94031381607,1.94180560112,1.94602704048,1.94500994682,1.93830215931,1.94891119003,1.94913876057,1.94122540951,1.94491517544,1.95649671555,1.95373630524,1.95131397247,1.95775365829,1.95125341415,1.93588757515,1.93658709526,1.94921660423,1.95769000053,1.93035650253,1.9473849535,1.94150388241,1.93936312199
1.95382595062,1.94091355801,1.94021427631,1.94559371471,1.94492900372,1.94104647636,1.94392549992,1.93944346905,1.94516026974,1.93945705891,1.94524598122,1.93766498566,1.95013952255,1.94632232189,1.94940876961,1.94089066982,1.94899594784,1.94171369076,1.94106078148,1.94221162796,1.94211232662,1.93522369862,1.94841885567,1.95010089874,1.94274628162,1.94358789921,1.95557713509,1.95361566544,1.94954991341,1.95849132538,1.95131468773,1.93633151054,1.93737339973,1.94879484177,1.95840418339,1.93015944958,1.94643342495,1.94045364857,1.93974339962
1.95350635052,1.94413518906,1.94003176689,1.94594728947,1.9448543787,1.9407556057,1.94376540184,1.94053471088,1.9451392889,1.94028973579,1.94599819183,1.93681943417,1.94908463955,1.94602382183,1.95058584213,1.94065892696,1.95049870014,1.94181060791,1.94159245491,1.94281589985,1.94202327728,1.93528676033,1.94890224934,1.95162963867,1.94294667244,1.9412292242,1.95340573788,1.95487987995,1.94729185104,1.95815932751,1.95198869705,1.93521392345,1.93655955791,1.94638502598,1.95725011826,1.9288879633,1.94595229626,1.94108903408,1.937743783
1.95270037651,1.94603419304,1.93910598755,1.94512975216,1.94475615025,1.94222319126,1.94477748871,1.93978917599,1.94471347332,1.94004642963,1.94771540165,1.93880093098,1.94795680046,1.94584965706,1.9509062767,1.93845593929,1.94901478291,1.94053721428,1.94056391716,1.94275724888,1.94271433353,1.93705368042,1.94804537296,1.95111632347,1.93996667862,1.94065272808,1.95323240757,1.95432984829,1.94633448124,1.95823395252,1.9488928318,1.93498063087,1.93681013584,1.94575405121,1.95517277718,1.92881929874,1.94614720345,1.9400485754,1.93669497967
1.95060944557,1.94677972794,1.93726229668,1.94430327415,1.94485044479,1.94162356854,1.94534504414,1.93961727619,1.94501698017,1.94056844711,1.94691193104,1.93966555595,1.9485783577,1.94802868366,1.95137667656,1.93977046013,1.94739210606,1.94063019752,1.94088566303,1.9426432848,1.94210541248,1.93893611431,1.94791507721,1.95044863224,1.93943822384,1.94187009335,1.9544608593,1.95635890961,1.9449942112,1.95562505722,1.94834792614,1.934207201,1.93438053131,1.94696211815,1.95514440537,1.92889094353,1.94516766071,1.94109988213,1.93692708015
1.95069825649,1.94760894775,1.93810260296,1.94419598579,1.94617319107,1.94172763824,1.94662415981,1.94010269642,1.94637334347,1.94008672237,1.94717502594,1.93831074238,1.94890749455,1.94744968414,1.95212602615,1.93749725819,1.94801294804,1.94137918949,1.94213283062,1.94383823872,1.94355165958,1.93854808807,1.94544863701,1.94901418686,1.94023132324,1.94201695919,1.95349657536,1.95546352863,1.94389677048,1.95324528217,1.94876408577,1.93546628952,1.93519592285,1.94750583172,1.954611063,1.92802119255,1.9432990551,1.94068264961,1.93663561344
1.95081233978,1.9468588829,1.93544280529,1.94501650333,1.9454716444,1.94187223911,1.94470739365,1.93882381916,1.94901156426,1.93973422051,1.94626224041,1.93677461147,1.94916427135,1.9487786293,1.95207750797,1.93840026855,1.95115375519,1.94290935993,1.94212377071,1.94611811638,1.94572663307,1.93823635578,1.9439573288,1.9492316246,1.9412112236,1.94359350204,1.95278406143,1.95585954189,1.94360744953,1.95164692402,1.94717621803,1.9334410429,1.93474698067,1.94755113125,1.95311129093,1.9272030592,1.94137513638,1.94049715996,1.9357881546
1.95176458359,1.94745242596,1.93636631966,1.94545865059,1.94632565975,1.94301235676,1.94759190083,1.93904399872,1.94971013069,1.94017016888,1.94591379166,1.93647372723,1.94747149944,1.94700527191,1.94999933243,1.93813538551,1.951577425,1.94031047821,1.9432041645,1.94624328613,1.94682765007,1.93790066242,1.9422570467,1.94753444195,1.94130933285,1.94471561909,1.95084440708,1.95589387417,1.94470560551,1.94892060757,1.94659090042,1.93514358997,1.93523097038,1.94797670841,1.95113217831,1.92709136009,1.94072282314,1.93889904022,1.93425416946
1.95091581345,1.9483653307,1.93961012363,1.94524872303,1.94484221935,1.94408810139,1.94571232796,1.93752253056,1.95015263557,1.93932569027,1.94640254974,1.93480753899,1.95047092438,1.94551122189,1.94859743118,1.93776702881,1.94875657558,1.94008433819,1.94187152386,1.9483397007,1.94787609577,1.93692564964,1.94253480434,1.94684386253,1.94149446487,1.94384264946,1.95134627819,1.95604586601,1.94497990608,1.94774615765,1.94638001919,1.93459105492,1.93612003326,1.94805419445,1.95167934895,1.92736721039,1.94193649292,1.9397790432,1.9353723526
1.95182836056,1.9479265213,1.94240963459,1.94561040401,1.94680964947,1.94579541683,1.94813358784,1.93791913986,1.95017182827,1.93906366825,1.94660246372,1.93391096592,1.95145142078,1.9464584589,1.94587767124,1.9389218092,1.9498770237,1.93943023682,1.94005155563,1.94736206531,1.94869494438,1.93577885628,1.94378054142,1.94752132893,1.9408851862,1.94493329525,1.94954562187,1.95505559444,1.94330143929,1.94702577591,1.9462569952,1.93464899063,1.93761456013,1.9498398304,1.95132935047,1.92657589912,1.94172883034,1.93897366524,1.93777287006
1.95178449154,1.94786798954,1.9426292181,1.94575285912,1.94641315937,1.94619083405,1.94812405109,1.93706583977,1.95167505741,1.93987727165,1.9519649744,1.93369174004,1.95046937466,1.94660282135,1.94345521927,1.93841338158,1.94973528385,1.93966841698,1.94099628925,1.94719743729,1.94675993919,1.93548035622,1.93983578682,1.94748544693,1.93882250786,1.94448268414,1.94709956646,1.95451235771,1.94317281246,1.94838047028,1.94689106941,1.93531095982,1.93604803085,1.94792211056,1.94914257526,1.92592096329,1.94091594219,1.93734896183,1.93708586693
1.95324325561,1.949406147,1.94267868996,1.94622910023,1.94771420956,1.94683778286,1.94812130928,1.93775570393,1.95207715035,1.9418617487,1.94920730591,1.93243348599,1.94945800304,1.94751799107,1.94284665585,1.93846035004,1.94835948944,1.93840551376,1.93939471245,1.94791269302,1.94633722305,1.93618547916,1.94011127949,1.94794034958,1.93845975399,1.94553256035,1.94569003582,1.95727694035,1.94449174404,1.94810318947,1.94883143902,1.93620729446,1.93530166149,1.94760096073,1.94820821285,1.92557573319,1.94220852852,1.93589615822,1.93921136856
1.95193791389,1.94789767265,1.94267034531,1.94642317295,1.94623196125,1.94360423088,1.94902849197,1.94053769112,1.95500636101,1.94150698185,1.94878268242,1.93042325973,1.94976818562,1.94610762596,1.94345891476,1.93876981735,1.9466830492,1.93952608108,1.93702483177,1.94927096367,1.94638371468,1.93634176254,1.9372600317,1.94658446312,1.93873715401,1.94365632534,1.9463711977,1.95654714107,1.94430851936,1.94682073593,1.94722247124,1.93875539303,1.93627774715,1.94615125656,1.94581234455,1.92612147331,1.94207835197,1.93533873558,1.93847930431
1.95387113094,1.95034229755,1.94244992733,1.94700729847,1.94656920433,1.94379425049,1.94972515106,1.94150853157,1.95277261734,1.94244277477,1.94843709469,1.92996716499,1.94950699806,1.94507503509,1.94316518307,1.9408236742,1.94687283039,1.9387191534,1.93780910969,1.94880402088,1.94478952885,1.9369571209,1.93947148323,1.9460824728,1.9401845932,1.94412469864,1.94601094723,1.95701313019,1.94646179676,1.94735395908,1.94715881348,1.94048547745,1.93668031692,1.94565582275,1.94545650482,1.92640423775,1.94458830357,1.93456602097,1.93858397007
1.95157551765,1.95135891438,1.94404053688,1.94739377499,1.9476224184,1.94149363041,1.94985616207,1.94074642658,1.95214390755,1.9439201355,1.94725131989,1.93015229702,1.94941818714,1.94465148449,1.94401061535,1.94021165371,1.94578433037,1.94016420841,1.94057798386,1.94960510731,1.94639766216,1.93656158447,1.93969488144,1.94470918179,1.94093179703,1.94561445713,1.94669997692,1.95478343964,1.94369518757,1.94943714142,1.9457526207,1.94209897518,1.93616497517,1.94409179688,1.94572377205,1.92444348335,1.94488811493,1.93453204632,1.93906056881
1.95129787922,1.95180618763,1.94477415085,1.94798183441,1.94546568394,1.94398891926,1.95093989372,1.9409301281,1.95104110241,1.94321715832,1.94931864738,1.93315303326,1.94895780086,1.94239103794,1.94591522217,1.94058537483,1.9442769289,1.93933558464,1.94089508057,1.95132279396,1.94645571709,1.9378169775,1.93697357178,1.94520151615,1.9427844286,1.94809281826,1.94503748417,1.95387375355,1.94368469715,1.94843029976,1.94674372673,1.94317412376,1.9357790947,1.94304060936,1.9428434372,1.92300033569,1.94634211063,1.93485271931,1.94031357765
1.95215833187,1.94911038876,1.9463429451,1.94705760479,1.944683671,1.94477617741,1.95018613338,1.94054532051,1.95164489746,1.94318330288,1.95034456253,1.93385350704,1.94861018658,1.94020962715,1.94504129887,1.93864011765,1.94232273102,1.94255459309,1.94176089764,1.95105648041,1.94770109653,1.93852841854,1.93828129768,1.94306981564,1.94299805164,1.94825053215,1.94494140148,1.9525244236,1.9425317049,1.94687998295,1.94486510754,1.94505429268,1.93451201916,1.94505655766,1.94145965576,1.92257404327,1.94614899159,1.93246722221,1.93983614445
1.95213592052,1.94955658913,1.94678533077,1.94463765621,1.94338464737,1.9467895031,1.9508305788,1.9423956871,1.9499450922,1.94452905655,1.9502145052,1.93317270279,1.94879817963,1.93874299526,1.94514620304,1.93786394596,1.94195008278,1.94328641892,1.94126832485,1.95079541206,1.94534063339,1.94031250477,1.93806695938,1.9409583807,1.94530880451,1.94890856743,1.94382786751,1.95065248013,1.94258189201,1.94513964653,1.94196844101,1.94522035122,1.93669497967,1.94474554062,1.94226002693,1.92237365246,1.94641876221,1.93289399147,1.93811702728
1.95172333717,1.95024645328,1.94553852081,1.94318270683,1.94255673885,1.94802641869,1.95093166828,1.94365930557,1.95243251324,1.94456553459,1.9495319128,1.93286478519,1.94761753082,1.93772125244,1.94088304043,1.93988072872,1.9423058033,1.94398343563,1.94373965263,1.9523768425,1.94510269165,1.940554142,1.93700635433,1.94071018696,1.94533753395,1.94957017899,1.94500041008,1.94926738739,1.94212019443,1.94428789616,1.94127547741,1.94363284111,1.93526887894,1.94529485702,1.94214463234,1.92543244362,1.94471240044,1.93360722065,1.93820631504
1.95178699493,1.95033955574,1.944455266,1.94429826736,1.94368624687,1.94866573811,1.95090329647,1.94577741623,1.95286512375,1.94440901279,1.95036256313,1.93373095989,1.94748580456,1.93377315998,1.94203078747,1.94012069702,1.94369280338,1.94394314289,1.94473254681,1.95162653923,1.94310986996,1.94269800186,1.94213223457,1.93953549862,1.94638299942,1.94938731194,1.94262731075,1.94833338261,1.94229435921,1.9437892437,1.94275999069,1.94361937046,1.93528437614,1.94617247582,1.94310212135,1.92661559582,1.94429898262,1.93273282051,1.93920087814
1.9515786171,1.95097589493,1.94630157948,1.94405162334,1.94390702248,1.94888913631,1.94907772541,1.94730651379,1.95339202881,1.94470560551,1.9491404295,1.93310284615,1.94794690609,1.93107819557,1.94121980667,1.94017791748,1.94275510311,1.94549131393,1.94424831867,1.95093929768,1.94176578522,1.94714808464,1.9429860115,1.93917560577,1.94752192497,1.95136201382,1.94184482098,1.94915950298,1.94269907474,1.9444797039,1.94363796711,1.94471466541,1.93517696857,1.9457565546,1.9415115118,1.92879033089,1.94406020641,1.93228876591,1.9386023283
1.95123124123,1.9508202076,1.94588899612,1.94535923004,1.94584870338,1.94727540016,1.94858717918,1.94911050796,1.95266401768,1.94553792477,1.94962739944,1.93377959728,1.9487388134,1.93022549152,1.94157290459,1.93955624104,1.94116318226,1.94634950161,1.94263362884,1.95160222054,1.94082331657,1.94506442547,1.94387435913,1.93999683857,1.94811582565,1.95073902607,1.9410302639,1.94834840298,1.94477283955,1.94504129887,1.94314920902,1.94563984871,1.93423402309,1.94183528423,1.9415627718,1.92853713036,1.9453510046,1.9322193861,1.94076144695
1.95198440552,1.95109760761,1.9452573061,1.94525945187,1.94535124302,1.94644999504,1.94943881035,1.95177829266,1.94972598553,1.9451212883,1.94801437855,1.93372011185,1.94994020462,1.92987787724,1.94090545177,1.94069004059,1.93975770474,1.94754564762,1.94208264351,1.9516646862,1.93961322308,1.94462382793,1.94507968426,1.94209253788,1.94904315472,1.95081448555,1.94170832634,1.94774281979,1.94385921955,1.94281816483,1.94022214413,1.94534146786,1.93350124359,1.94242703915,1.94343066215,1.9294564724,1.94582819939,1.9330239296,1.94122087955
1.9533905983,1.95186161995,1.94188380241,1.94682252407,1.94351124764,1.94468414784,1.94940567017,1.9524949789,1.94993472099,1.94528841972,1.94794797897,1.93352878094,1.94765079021,1.92968630791,1.94105195999,1.93927979469,1.93901097774,1.94727015495,1.94241571426,1.95330381393,1.94043719768,1.94527435303,1.94581925869,1.94274699688,1.9496165514,1.94963252544,1.94221460819,1.94719803333,1.9419271946,1.94214069843,1.93904447556,1.94526457787,1.93070447445,1.94231724739,1.94417893887,1.93199396133,1.94210600853,1.93287169933,1.94204711914
1.95295476913,1.95247530937,1.93921291828,1.94764494896,1.94408082962,1.94336855412,1.94796693325,1.95455133915,1.95146882534,1.94473600388,1.94519090652,1.93475353718,1.9472527504,1.92916631699,1.9422955513,1.93857860565,1.93814694881,1.94660711288,1.94208133221,1.9506534338,1.94145810604,1.94692838192,1.94588780403,1.94200468063,1.95039606094,1.94725978375,1.94150471687,1.94689846039,1.94067430496,1.94205749035,1.93815410137,1.94516718388,1.93040502071,1.94093906879,1.94333815575,1.93301284313,1.94237351418,1.9316753149,1.940325737
1.95535552502,1.95214831829,1.93724882603,1.94699418545,1.94465136528,1.9437918663,1.94583690166,1.95622622967,1.95053243637,1.94601809979,1.94472110271,1.9356713295,1.94539821148,1.9303611517,1.94297206402,1.93750059605,1.93784332275,1.94634902477,1.94166457653,1.94914913178,1.94267618656,1.94755232334,1.94574892521,1.94161725044,1.95202350616,1.94663405418,1.94272494316,1.94429779053,1.93946897984,1.94105291367,1.93808376789,1.94529664516,1.93084895611,1.94112432003,1.94427871704,1.93382263184,1.94299864769,1.93194949627,1.93958210945
1.95459091663,1.94991886616,1.93906521797,1.9462788105,1.94444978237,1.94510316849,1.94394409656,1.95642673969,1.9510062933,1.9480278492,1.94537675381,1.93843770027,1.94552981854,1.92916226387,1.94350147247,1.93714404106,1.93784368038,1.94545900822,1.9409276247,1.94953465462,1.94388055801,1.9482742548,1.94732391834,1.94211292267,1.95042312145,1.94503641129,1.94050562382,1.94208693504,1.93570113182,1.93992030621,1.93686413765,1.94383502007,1.93182957172,1.93937838078,1.94445705414,1.93589448929,1.94409573078,1.9306230545,1.93902862072
1.95522129536,1.94850337505,1.94020366669,1.9460619688,1.94445180893,1.94558477402,1.94537425041,1.95646119118,1.95242583752,1.94555997848,1.9440652132,1.94129276276,1.94699585438,1.92997980118,1.9431385994,1.93663525581,1.93772721291,1.94423246384,1.94111859798,1.94850754738,1.94363343716,1.94649875164,1.94444596767,1.94275450707,1.95078933239,1.94290661812,1.94078493118,1.94263827801,1.93510103226,1.93870747089,1.93650019169,1.94308209419,1.93163514137,1.93845367432,1.94507455826,1.93752527237,1.9444167614,1.92872560024,1.94056463242
1.95463073254,1.9484950304,1.94168257713,1.94694256783,1.94233667851,1.94737362862,1.94478297234,1.95487976074,1.94979000092,1.94446253777,1.9449712038,1.94245755672,1.94592046738,1.9309078455,1.940549016,1.93723285198,1.93905758858,1.94552576542,1.94123494625,1.94671404362,1.94279754162,1.94659519196,1.94366419315,1.94361174107,1.95024049282,1.94247114658,1.94301080704,1.94099593163,1.93424606323,1.93842351437,1.93552923202,1.94124639034,1.93309235573,1.93823695183,1.94535791874,1.93963897228,1.9449006319,1.92864382267,1.93840241432
1.95405888557,1.94795703888,1.94101262093,1.94663786888,1.94066131115,1.94714522362,1.94466245174,1.95590221882,1.94783508778,1.94425106049,1.94531524181,1.94352507591,1.94475519657,1.93296742439,1.93875169754,1.93650722504,1.93608915806,1.94509017468,1.93944561482,1.94598829746,1.94263672829,1.94766664505,1.94380426407,1.94493174553,1.95050442219,1.94233000278,1.94141829014,1.9409866333,1.93601894379,1.93911349773,1.93597912788,1.94234228134,1.93293201923,1.94086611271,1.94532954693,1.93905746937,1.94615757465,1.92924928665,1.93731582165
1.95254230499,1.94731509685,1.94104647636,1.94615840912,1.93905925751,1.94606995583,1.94483673573,1.95609295368,1.94466221333,1.94269931316,1.94452905655,1.94468021393,1.94477641583,1.93436086178,1.93927717209,1.93635737896,1.93704676628,1.94706654549,1.94011080265,1.946413517,1.94006502628,1.94826388359,1.94494318962,1.9458347559,1.95189428329,1.94272947311,1.94256007671,1.94059228897,1.93810892105,1.93838620186,1.93565917015,1.94311869144,1.93227005005,1.94028747082,1.94609570503,1.94018483162,1.945977211,1.93076503277,1.93479883671
1.95125472546,1.94903624058,1.939412117,1.94487273693,1.93716216087,1.94637346268,1.94340085983,1.95353806019,1.94350087643,1.94282376766,1.94441366196,1.94580984116,1.9453741312,1.9340313673,1.93934810162,1.93617033958,1.93796050549,1.94683039188,1.93879973888,1.9464148283,1.94122385979,1.94903838635,1.94461297989,1.94526851177,1.95309650898,1.94144868851,1.94396471977,1.94065153599,1.93795597553,1.94011628628,1.93547558785,1.94230818748,1.92987763882,1.94112789631,1.94445264339,1.94206786156,1.94486880302,1.93297851086,1.93740224838
1.95226573944,1.94920825958,1.93859875202,1.94447469711,1.93774044514,1.94729566574,1.94166350365,1.95311295986,1.93731296062,1.94288742542,1.94396519661,1.9462044239,1.94494247436,1.93414247036,1.93873810768,1.93683969974,1.94044280052,1.94918394089,1.93849849701,1.94475674629,1.94105315208,1.95088469982,1.94425630569,1.94632661343,1.95472455025,1.94083297253,1.94471371174,1.9397739172,1.93945145607,1.94038927555,1.93659389019,1.94203829765,1.92944610119,1.93901264667,1.94405651093,1.94198083878,1.94374704361,1.93222415447,1.93887925148
1.9494137764,1.94894349575,1.93779575825,1.94298279285,1.939001441,1.94776391983,1.94327580929,1.95304453373,1.93537664413,1.94346284866,1.94445836544,1.9437173605,1.94190120697,1.93284058571,1.94076085091,1.93470096588,1.94040477276,1.95024943352,1.93968749046,1.94362485409,1.94246399403,1.95206451416,1.94372296333,1.94599878788,1.95733678341,1.93910384178,1.94541442394,1.93918073177,1.94080805778,1.9396007061,1.93622279167,1.94237339497,1.93108212948,1.94101190567,1.94382786751,1.94126093388,1.94157612324,1.93532896042,1.9403128624
1.94859755039,1.94945955277,1.93747377396,1.94324803352,1.94243311882,1.94821286202,1.94513916969,1.95503008366,1.93556308746,1.94343841076,1.94444644451,1.9438034296,1.94213938713,1.93384671211,1.94155931473,1.9330303669,1.93997633457,1.94807493687,1.93856155872,1.94163906574,1.94385409355,1.9519495964,1.94418609142,1.94701993465,1.95513522625,1.93925631046,1.94622468948,1.93812322617,1.94249629974,1.94099116325,1.93725800514,1.94224786758,1.93284130096,1.94167017937,1.94550323486,1.9421582222,1.94020473957,1.93698775768,1.94104933739
1.94742703438,1.94862163067,1.93788099289,1.94284331799,1.94414067268,1.94741344452,1.94541621208,1.9555991888,1.93593490124,1.94271206856,1.94561219215,1.94265460968,1.94254100323,1.93402206898,1.94359219074,1.93236374855,1.9369904995,1.94743204117,1.93929255009,1.94161188602,1.94487905502,1.94965183735,1.94388520718,1.94730591774,1.95446681976,1.94081878662,1.94725084305,1.93827545643,1.94406712055,1.94059872627,1.93916594982,1.94304394722,1.93339776993,1.94165253639,1.94848453999,1.94252920151,1.94124543667,1.9382840395,1.94256424904
1.94559025764,1.94748795032,1.93780064583,1.94228053093,1.94543027878,1.94813203812,1.94774079323,1.95559632778,1.93826079369,1.94333338738,1.94651126862,1.9420800209,1.94314408302,1.93626284599,1.94269621372,1.93522655964,1.93549132347,1.94896876812,1.94080555439,1.94155848026,1.94579684734,1.94734585285,1.94393503666,1.94800686836,1.95429944992,1.94247996807,1.94704425335,1.93719959259,1.94133520126,1.9388153553,1.93926239014,1.94138169289,1.93480801582,1.94317567349,1.95018005371,1.94452488422,1.93966519833,1.93836390972,1.943577528
1.94631624222,1.94717204571,1.93782138824,1.94269025326,1.94441914558,1.94863462448,1.94714772701,1.9577037096,1.93838465214,1.94337809086,1.94600188732,1.94085049629,1.94394898415,1.9369713068,1.94385254383,1.93829512596,1.9367429018,1.94903326035,1.94077122211,1.9418668747,1.94769084454,1.94830262661,1.94385516643,1.94814157486,1.95311737061,1.9438034296,1.94791674614,1.93863534927,1.94217538834,1.93838942051,1.93862962723,1.94322907925,1.93589937687,1.94323456287,1.94779038429,1.9454613924,1.94135701656,1.9390873909,1.94357609749
1.9438778162,1.94881761074,1.93675279617,1.94232785702,1.94555938244,1.94914698601,1.94556808472,1.95790362358,1.93891465664,1.94221591949,1.94648706913,1.94145953655,1.94194865227,1.93805170059,1.9447375536,1.9393324852,1.93547832966,1.94973361492,1.93952286243,1.9407504797,1.94697725773,1.9487837553,1.94206941128,1.9494291544,1.95392680168,1.94323277473,1.94562363625,1.93856799602,1.94169282913,1.93903660774,1.93883526325,1.94375991821,1.93682789803,1.94211924076,1.94836914539,1.94881010056,1.94143748283,1.9405169487,1.94363093376
1.94355225563,1.9488401413,1.93585062027,1.93999278545,1.94765782356,1.9485347271,1.94387745857,1.95766544342,1.93777287006,1.94332110882,1.94810795784,1.94197535515,1.94021940231,1.93909609318,1.94372224808,1.94031369686,1.93522155285,1.95055735111,1.93695867062,1.94086825848,1.94412028789,1.94820582867,1.94253706932,1.94886946678,1.95214295387,1.94491648674,1.94463467598,1.93842101097,1.94165587425,1.93909347057,1.93968045711,1.9461632967,1.93937575817,1.94284856319,1.94720613956,1.95091533661,1.94209074974,1.93984162807,1.94268536568
1.9455549717,1.94790863991,1.93540716171,1.93944585323,1.95053112507,1.94748044014,1.94275176525,1.95628786087,1.93735778332,1.94311368465,1.9473348856,1.94163370132,1.93939423561,1.93937015533,1.94269108772,1.93930912018,1.93338048458,1.95104122162,1.93478882313,1.94238674641,1.94268035889,1.9465637207,1.94339108467,1.94664442539,1.95312380791,1.94632029533,1.94334077835,1.93682873249,1.94314575195,1.93984806538,1.94035005569,1.94706058502,1.9418900013,1.94310426712,1.94644165039,1.94983553886,1.94308912754,1.94092071056,1.94359588623
1.945956707,1.94572114944,1.93510401249,1.93760371208,1.95342135429,1.94703555107,1.9420440197,1.95440328121,1.93639314175,1.94363570213,1.94901180267,1.94113826752,1.93818223476,1.94108617306,1.94272959232,1.9401870966,1.93380796909,1.95032215118,1.93542063236,1.94403064251,1.94210040569,1.94648849964,1.94158017635,1.94445466995,1.9542491436,1.9479804039,1.94348871708,1.9373114109,1.94280898571,1.94046783447,1.94263446331,1.94798767567,1.94488739967,1.94363343716,1.9471539259,1.95101714134,1.94475650787,1.94074559212,1.94552218914
1.94680786133,1.94443559647,1.93627214432,1.93516921997,1.95476591587,1.94425368309,1.94592010975,1.95384156704,1.93331241608,1.94202697277,1.94791734219,1.94074523449,1.93824160099,1.94127714634,1.94369626045,1.9408018589,1.9340056181,1.95140874386,1.93522429466,1.94581460953,1.94184184074,1.94683086872,1.94206762314,1.94347882271,1.95426881313,1.94945895672,1.94248354435,1.93907690048,1.94081008434,1.94056308269,1.94239842892,1.94798457623,1.94360172749,1.94287824631,1.94688034058,1.95137989521,1.94374024868,1.94260168076,1.94725704193
1.94750642777,1.94353818893,1.93703615665,1.93370938301,1.95347702503,1.94404554367,1.94600641727,1.95455658436,1.93322169781,1.94307661056,1.94744825363,1.94053685665,1.9363656044,1.94128084183,1.94440984726,1.93956542015,1.93328213692,1.95127809048,1.93448090553,1.94796848297,1.94189059734,1.94813644886,1.94176065922,1.94364690781,1.95347905159,1.95178747177,1.94268763065,1.94025361538,1.94025087357,1.9411919117,1.94424104691,1.94881331921,1.94410479069,1.9432721138,1.94697606564,1.95271396637,1.94400560856,1.94251072407,1.9504442215
1.94811856747,1.94405472279,1.93610274792,1.93145143986,1.95407068729,1.94320130348,1.94480097294,1.95577502251,1.93269741535,1.94232594967,1.94495427609,1.94224452972,1.93499231338,1.94067597389,1.94374513626,1.93935167789,1.93390345573,1.95292174816,1.93381130695,1.95110750198,1.94229066372,1.94860446453,1.94402837753,1.94056546688,1.95405244827,1.95235323906,1.94185900688,1.94175195694,1.94126796722,1.94188213348,1.94512891769,1.94827222824,1.94341540337,1.94341337681,1.9477981329,1.95212006569,1.9438534975,1.94211363792,1.94883847237
1.94855356216,1.94353818893,1.93515598774,1.92960679531,1.9516813755,1.9441369772,1.94488024712,1.95379495621,1.93279600143,1.94261562824,1.9472053051,1.94285404682,1.93461751938,1.93943119049,1.94480931759,1.93900203705,1.93419635296,1.95185697079,1.93359303474,1.95235276222,1.94118106365,1.94917333126,1.9446041584,1.93782150745,1.95231664181,1.95273625851,1.94368422031,1.94210112095,1.94239544868,1.94340753555,1.9460619688,1.94860029221,1.94321489334,1.94441878796,1.94578754902,1.9524191618,1.94381439686,1.94173419476,1.94885408878
1.94656574726,1.94275653362,1.93548619747,1.931158185,1.95217740536,1.9455871582,1.94617128372,1.95377552509,1.93261194229,1.94223713875,1.94663691521,1.9439920187,1.93392634392,1.93925654888,1.9464905262,1.93834996223,1.93486690521,1.94902324676,1.93442881107,1.95297515392,1.94039094448,1.94924008846,1.94534921646,1.93724000454,1.95494902134,1.95316529274,1.94338274002,1.94134521484,1.94227695465,1.94307184219,1.94649386406,1.9481357336,1.94442331791,1.94493973255,1.9442974329,1.95363557339,1.94372570515,1.94297885895,1.94898223877
1.94710326195,1.9412471056,1.93645238876,1.93284487724,1.95134150982,1.94390904903,1.94609165192,1.95277190208,1.93242824078,1.94333159924,1.94647216797,1.9441947937,1.93386936188,1.93993663788,1.94560623169,1.93892788887,1.93281674385,1.94750976562,1.93521010876,1.9511538744,1.94074976444,1.94903230667,1.94421768189,1.93771755695,1.95458710194,1.95165586472,1.9443603754,1.94254398346,1.94207799435,1.94360697269,1.94508564472,1.94764590263,1.94453954697,1.9442306757,1.94337999821,1.9540258646,1.94437718391,1.94271731377,1.94949066639
1.94812774658,1.94241762161,1.93713319302,1.93195164204,1.95028030872,1.94383788109,1.94584560394,1.95071136951,1.93121612072,1.9446554184,1.94570362568,1.9446502924,1.93321716785,1.94006824493,1.94622278213,1.93956911564,1.93540370464,1.94629728794,1.93598937988,1.95400738716,1.94124996662,1.95061838627,1.94490611553,1.93931257725,1.95376932621,1.9523537159,1.94183194637,1.94070494175,1.9419195652,1.94346022606,1.94607782364,1.94542205334,1.9456666708,1.94350147247,1.94276702404,1.95482838154,1.94602978229,1.94235193729,1.94977509975
1.94911897182,1.94096648693,1.9379298687,1.93173277378,1.95003008842,1.94205927849,1.94433736801,1.94875109196,1.93128240109,1.9448890686,1.94517064095,1.94435560703,1.93282043934,1.93897366524,1.94507455826,1.9389153719,1.93689608574,1.94646334648,1.93872463703,1.95478641987,1.94152975082,1.95013189316,1.94443333149,1.9395005703,1.95073533058,1.95128667355,1.94054615498,1.9404168129,1.94324398041,1.94097471237,1.94774568081,1.94449067116,1.94685709476,1.94312131405,1.94151127338,1.95426881313,1.9465085268,1.94210171699,1.94998109341
1.9497256279,1.94309782982,1.93735456467,1.9274777174,1.94908940792,1.94191813469,1.94387578964,1.94930386543,1.93310642242,1.9437725544,1.94663238525,1.94640409946,1.93394374847,1.93869829178,1.94660520554,1.93923425674,1.93801546097,1.9459605217,1.93878340721,1.95545291901,1.94125330448,1.94774568081,1.94511806965,1.94050014019,1.94751083851,1.95237076282,1.94302606583,1.93988907337,1.9442896843,1.93948817253,1.94872450829,1.94369232655,1.94507324696,1.94177258015,1.9405785799,1.95496368408,1.94692409039,1.94150400162,1.95019757748
1.94848871231,1.94295454025,1.93866693974,1.92700469494,1.9512835741,1.94129514694,1.94265961647,1.94802057743,1.93390583992,1.94412219524,1.94676935673,1.94618558884,1.93394076824,1.93557012081,1.94757986069,1.93958044052,1.93957483768,1.94621431828,1.93925476074,1.95509266853,1.94025576115,1.94615328312,1.9459939003,1.94163298607,1.94714033604,1.9509935379,1.94313907623,1.93950259685,1.94403028488,1.94064068794,1.94776523113,1.9447003603,1.9455987215,1.93949246407,1.93910312653,1.95450532436,1.94625818729,1.94132232666,1.9499284029
1.9476211071,1.94455516338,1.93997836113,1.92686748505,1.9487888813,1.94104492664,1.94389343262,1.94548642635,1.93545353413,1.94550526142,1.94790101051,1.94705033302,1.93527066708,1.93652904034,1.94654858112,1.94148135185,1.94049930572,1.94514727592,1.937104702,1.9560842514,1.94009077549,1.94385421276,1.9466753006,1.94177591801,1.94660604,1.94998443127,1.94264173508,1.93929290772,1.94234311581,1.93898713589,1.94950985908,1.94597017765,1.9440830946,1.93572938442,1.93848693371,1.95267522335,1.94673252106,1.94000685215,1.95012009144
1.94769632816,1.94578671455,1.94087076187,1.92581868172,1.94775390625,1.94042599201,1.94219040871,1.94262003899,1.93669891357,1.94672453403,1.9478007555,1.94628679752,1.93641352653,1.93815004826,1.94892287254,1.94261705875,1.94049239159,1.94337832928,1.93567872047,1.95511043072,1.94107615948,1.9429898262,1.94649839401,1.94267034531,1.94637799263,1.94957149029,1.94402050972,1.94022798538,1.94178056717,1.93740010262,1.94817531109,1.94715929031,1.94246995449,1.93514680862,1.93952906132,1.95239782333,1.94819331169,1.94098079205,1.94929230213
1.94728946686,1.94443202019,1.94228434563,1.93043363094,1.94600713253,1.94345235825,1.94412875176,1.94118618965,1.93706607819,1.94497311115,1.94741177559,1.94728899002,1.93615829945,1.93829226494,1.94797337055,1.94080662727,1.94111144543,1.94274282455,1.93456172943,1.95641863346,1.94435024261,1.94235134125,1.94723510742,1.942024827,1.9476391077,1.95162022114,1.94475078583,1.9402487278,1.93969035149,1.93568301201,1.94958400726,1.94841182232,1.94216692448,1.93563735485,1.93948101997,1.95135760307,1.94618713856,1.94004893303,1.94783508778
1.94803833962,1.94496333599,1.94248104095,1.9322977066,1.94733548164,1.94488584995,1.94491267204,1.93818187714,1.93761479855,1.94500744343,1.94777846336,1.94805037975,1.93614673614,1.93791413307,1.94860446453,1.94117283821,1.93933665752,1.9424829483,1.93502032757,1.95452427864,1.94388246536,1.94306731224,1.94713628292,1.94355332851,1.94891941547,1.95009160042,1.94665622711,1.94107091427,1.93938350678,1.93695676327,1.94831132889,1.94942486286,1.9406286478,1.93608260155,1.93880772591,1.95112574101,1.94582796097,1.93943524361,1.94640779495
1.94970107079,1.9464455843,1.94339084625,1.93238925934,1.94998598099,1.94544398785,1.94399785996,1.93548202515,1.93995070457,1.94517087936,1.94922208786,1.94684123993,1.93825852871,1.93788218498,1.95023679733,1.94060945511,1.93952560425,1.94291186333,1.93528532982,1.95456027985,1.94514620304,1.94152891636,1.94794917107,1.94477939606,1.94723343849,1.94835174084,1.94749009609,1.94110381603,1.93796539307,1.9374229908,1.9475594759,1.94529056549,1.94122219086,1.93538057804,1.93731796742,1.95197200775,1.94554972649,1.93917393684,1.94804537296
1.94947111607,1.94644069672,1.94412708282,1.93371248245,1.94960403442,1.94592654705,1.94301998615,1.93572723865,1.94158494472,1.94760727882,1.94881367683,1.94583058357,1.9389218092,1.93518435955,1.9496011734,1.94076752663,1.93956768513,1.9420415163,1.93576288223,1.95303225517,1.94310176373,1.94180238247,1.94814693928,1.94412505627,1.94600129127,1.94599950314,1.94700360298,1.93787324429,1.9386254549,1.93731343746,1.94736933708,1.94370794296,1.94005644321,1.93533265591,1.93709516525,1.95328855515,1.94424617291,1.94000148773,1.94663190842
1.95071101189,1.94615292549,1.94486308098,1.93617463112,1.95000243187,1.94697499275,1.94189178944,1.93757784367,1.94028246403,1.9478085041,1.94601941109,1.94654667377,1.94097471237,1.9361538887,1.94916808605,1.9398086071,1.93998813629,1.94301593304,1.93481707573,1.95275878906,1.94413340092,1.9411162138,1.94483733177,1.94364607334,1.94225919247,1.94624495506,1.94939386845,1.93642604351,1.93690752983,1.93705046177,1.94752776623,1.9457218647,1.94124257565,1.93592774868,1.93651819229,1.95460176468,1.94444441795,1.94093108177,1.94604074955
1.95181918144,1.94568908215,1.94454729557,1.93652462959,1.94934046268,1.94569134712,1.94143259525,1.9371740818,1.93922185898,1.94759917259,1.9459015131,1.94744861126,1.93971419334,1.93732726574,1.94833493233,1.94080507755,1.94138765335,1.94182515144,1.93552565575,1.95252466202,1.9447876215,1.94114649296,1.94433498383,1.94503998756,1.94051408768,1.94489872456,1.9507381916,1.9370983839,1.93379735947,1.9365401268,1.94630253315,1.94547069073,1.94060754776,1.93750071526,1.935567379,1.95307958126,1.94492769241,1.94174528122,1.9448466301
1.95214724541,1.94543635845,1.9427369833,1.93783032894,1.94914090633,1.94469106197,1.93934512138,1.93765020371,1.93946826458,1.94690036774,1.94479572773,1.94591915607,1.93953037262,1.93582773209,1.94714045525,1.94106686115,1.94038283825,1.93972814083,1.93546497822,1.95434045792,1.94349062443,1.93904709816,1.94368457794,1.94543612003,1.94078159332,1.94595992565,1.95040953159,1.9381775856,1.9325479269,1.93697583675,1.94616758823,1.94590175152,1.9412907362,1.93917179108,1.93542575836,1.95151412487,1.94623684883,1.94219148159,1.94554412365
1.95321106911,1.94543981552,1.94227612019,1.93904542923,1.94810664654,1.94343948364,1.93971705437,1.93704044819,1.9408454895,1.94594454765,1.94485640526,1.94579362869,1.93871796131,1.93520617485,1.94777464867,1.94132518768,1.94032561779,1.93892300129,1.93829929829,1.9532186985,1.94366419315,1.93968737125,1.94320225716,1.94499695301,1.93976962566,1.94490158558,1.94862508774,1.93910002708,1.93294429779,1.9372831583,1.9445489645,1.94501566887,1.94181394577,1.93922257423,1.93640732765,1.95097839832,1.94491398334,1.94225740433,1.94585764408
1.952911973,1.94508600235,1.9417167902,1.93825626373,1.94770109653,1.94457912445,1.93984639645,1.93736040592,1.94190394878,1.94666016102,1.94462049007,1.94599795342,1.93754398823,1.93492650986,1.94715666771,1.94195020199,1.94079828262,1.93791306019,1.94036543369,1.95281863213,1.94417858124,1.94010913372,1.94290065765,1.94532012939,1.93908512592,1.94304156303,1.94860005379,1.93768811226,1.93418157101,1.93738985062,1.94508779049,1.94400823116,1.94166469574,1.94002878666,1.93676364422,1.95005643368,1.9427959919,1.94143533707,1.94349682331
1.95296537876,1.94523942471,1.94224214554,1.94002008438,1.94911468029,1.94634449482,1.94123625755,1.93785965443,1.9435249567,1.94518041611,1.94466435909,1.9451469183,1.93695282936,1.93710637093,1.9484552145,1.94062364101,1.93992066383,1.93698084354,1.93994104862,1.95295488834,1.9460682869,1.94130289555,1.94302856922,1.94672572613,1.93885743618,1.94121861458,1.9461619854,1.93716192246,1.93497312069,1.93631017208,1.9452688694,1.94069433212,1.94268155098,1.93861150742,1.93774294853,1.95124638081,1.94327151775,1.94263851643,1.9431630373
1.95418059826,1.94648218155,1.94366252422,1.93947565556,1.9470590353,1.94818925858,1.9423443079,1.93833041191,1.94476222992,1.94808042049,1.9427639246,1.94555234909,1.93660795689,1.93710422516,1.94814479351,1.94173848629,1.94019627571,1.93702208996,1.94081866741,1.95198214054,1.94805669785,1.94338214397,1.94410276413,1.94874966145,1.93761515617,1.94184780121,1.94539928436,1.93838620186,1.93545651436,1.93729412556,1.94582188129,1.94118738174,1.94255280495,1.93794250488,1.94139480591,1.94947481155,1.94200253487,1.94273102284,1.94149410725
1.95488774776,1.94715726376,1.94393992424,1.93945491314,1.94703137875,1.94724988937,1.94382059574,1.93832600117,1.94424116612,1.94782018662,1.94269037247,1.94627928734,1.93778085709,1.93804383278,1.9495446682,1.94176471233,1.93997085094,1.9364682436,1.93968486786,1.95164835453,1.94836103916,1.9411213398,1.94352543354,1.94916439056,1.93626642227,1.94317364693,1.94744563103,1.93904209137,1.93890964985,1.93704211712,1.94501614571,1.94081103802,1.9410957098,1.93871736527,1.94221007824,1.95008695126,1.94121789932,1.94301235676,1.94067645073
1.9521317482,1.94876372814,1.94639933109,1.93842923641,1.94569182396,1.94777286053,1.94321727753,1.93850529194,1.94317901135,1.94830596447,1.94321513176,1.94344317913,1.93846035004,1.93797755241,1.95004224777,1.94109249115,1.93959605694,1.93678987026,1.9376693964,1.94982814789,1.94788730144,1.94078075886,1.94313216209,1.94904208183,1.93556857109,1.94567215443,1.94801568985,1.93957901001,1.93898499012,1.9381942749,1.94540452957,1.94107091427,1.94091069698,1.93966531754,1.94210088253,1.9487991333,1.94181275368,1.94107270241,1.9399074316
1.95082485676,1.94717013836,1.94451141357,1.93913602829,1.94600713253,1.94894909859,1.94412684441,1.93852448463,1.9404412508,1.94639956951,1.94313538075,1.94265699387,1.93807423115,1.93822717667,1.95087313652,1.94038331509,1.93926513195,1.93648576736,1.93592882156,1.94917178154,1.9454536438,1.93924164772,1.94529283047,1.94875407219,1.93524813652,1.94618225098,1.9488325119,1.93776488304,1.93724608421,1.93994688988,1.94586455822,1.93981003761,1.94020938873,1.93924212456,1.94233667851,1.94866394997,1.94214129448,1.94090878963,1.94046890736
1.95153963566,1.94686508179,1.94317138195,1.93975222111,1.94568049908,1.94896423817,1.94464766979,1.93861246109,1.94071900845,1.94794368744,1.94131958485,1.9430565834,1.93780481815,1.94154524803,1.95108103752,1.93984508514,1.94089829922,1.93632900715,1.93567812443,1.9484410286,1.94488811493,1.939935565,1.94724583626,1.94886934757,1.93701994419,1.94507992268,1.95015215874,1.93667507172,1.9384149313,1.94189178944,1.94645690918,1.94312977791,1.94022297859,1.93968653679,1.94076645374,1.94868469238,1.94284403324,1.94009280205,1.94064807892
1.95110714436,1.94637358189,1.94142246246,1.94126927853,1.94656431675,1.95019984245,1.94490087032,1.93945169449,1.94184100628,1.9480189085,1.94167435169,1.94268131256,1.935079813,1.94101715088,1.95096421242,1.94018065929,1.94055068493,1.93672144413,1.93467545509,1.947748065,1.94350647926,1.93892300129,1.94806838036,1.95013582706,1.93918931484,1.94431090355,1.95153808594,1.93514847755,1.93753170967,1.94225859642,1.94624018669,1.9433914423,1.94033205509,1.94060337544,1.94027554989,1.94908320904,1.94194698334,1.94137787819,1.94114208221
1.94931232929,1.9460426569,1.94095778465,1.94221496582,1.9434274435,1.9511295557,1.94577884674,1.94051027298,1.94133150578,1.9495370388,1.9418900013,1.94298970699,1.93752324581,1.93947339058,1.95353627205,1.94071400166,1.94086241722,1.93941378593,1.93477261066,1.9471975565,1.94363462925,1.94046545029,1.94667482376,1.94967865944,1.93909227848,1.94467532635,1.95083558559,1.93592870235,1.93816268444,1.94284760952,1.94780993462,1.94331216812,1.93910861015,1.9395314455,1.93976378441,1.94816958904,1.9425393343,1.94149053097,1.94043910503
1.94797444344,1.94627046585,1.94167399406,1.94263577461,1.9427267313,1.94856035709,1.94643521309,1.9397854805,1.94326388836,1.94902801514,1.94250094891,1.94518947601,1.93678593636,1.93903529644,1.95142459869,1.94000005722,1.94080960751,1.94091784954,1.93315434456,1.94888973236,1.94476282597,1.94159197807,1.94589841366,1.94916689396,1.94035923481,1.94394397736,1.94920396805,1.9350451231,1.9378515482,1.94396936893,1.94869840145,1.94153773785,1.94036698341,1.94043552875,1.93701076508,1.94575810432,1.94188272953,1.94165623188,1.94093883038
1.94722473621,1.94599294663,1.94175505638,1.94212937355,1.94233250618,1.94743204117,1.94650232792,1.94058394432,1.94040298462,1.95006191731,1.94324100018,1.94587182999,1.9382314682,1.93759906292,1.95148527622,1.94050455093,1.94041872025,1.94060361385,1.93330287933,1.94859707356,1.94409763813,1.94283342361,1.94447588921,1.94864988327,1.93968105316,1.94475495815,1.94739866257,1.93377649784,1.93681371212,1.94435298443,1.94765162468,1.9403488636,1.93995904923,1.93949365616,1.93767213821,1.945119977,1.94118046761,1.93915891647,1.94129216671
1.94585478306,1.94638097286,1.94159114361,1.94199383259,1.94156062603,1.94801998138,1.94536590576,1.93830394745,1.94329178333,1.94977796078,1.94373011589,1.94621837139,1.94014286995,1.93990063667,1.95269083977,1.93892598152,1.94034039974,1.94108211994,1.93284726143,1.94857823849,1.94525849819,1.94212782383,1.94502055645,1.94784164429,1.93843567371,1.94432222843,1.94612002373,1.93273985386,1.93562054634,1.9460477829,1.94758594036,1.93889677525,1.93984985352,1.93979823589,1.93875920773,1.94525921345,1.94247162342,1.93837952614,1.94162046909
1.94567286968,1.94441008568,1.94037735462,1.94244384766,1.940502882,1.94863069057,1.94590878487,1.93712580204,1.94309163094,1.95062410831,1.94465303421,1.94633305073,1.94085752964,1.94129347801,1.95558285713,1.94000399113,1.94071161747,1.94268345833,1.93355989456,1.94623684883,1.94649815559,1.94307267666,1.94309055805,1.94734716415,1.93698382378,1.94394862652,1.94581115246,1.93284642696,1.93547713757,1.94553387165,1.94721281528,1.93928539753,1.94186139107,1.93836545944,1.94052743912,1.94370770454,1.94340062141,1.93836581707,1.94148159027
1.94599866867,1.94245874882,1.94087827206,1.94238674641,1.93983113766,1.94902801514,1.94553136826,1.93717432022,1.94381713867,1.95245087147,1.94577264786,1.94694793224,1.94068670273,1.94166195393,1.9566245079,1.9413766861,1.94192111492,1.93976438045,1.93359494209,1.94724977016,1.94938898087,1.94213163853,1.94297063351,1.94725835323,1.93707513809,1.94500851631,1.94411838055,1.9305639267,1.93638110161,1.9479342699,1.94718456268,1.93938207626,1.94273376465,1.94048857689,1.94371914864,1.94349789619,1.94378566742,1.9388358593,1.94404816627
1.94702291489,1.94162297249,1.93993854523,1.94198298454,1.94071745873,1.94959199429,1.94547331333,1.93779420853,1.9419567585,1.95396816731,1.94639194012,1.94692015648,1.94201123714,1.94284176827,1.95605421066,1.94240474701,1.94073820114,1.93667459488,1.9354711771,1.94811952114,1.94986784458,1.94362854958,1.94230747223,1.9466176033,1.93787384033,1.94502592087,1.94550335407,1.93299329281,1.93685376644,1.94828367233,1.94553911686,1.94155132771,1.94341289997,1.94124114513,1.94553256035,1.94368803501,1.94465517998,1.93960428238,1.94394743443
1.94667851925,1.94062113762,1.93983888626,1.94166231155,1.94089221954,1.9500374794,1.94457781315,1.93670964241,1.94203138351,1.95410335064,1.94544994831,1.94424986839,1.94159114361,1.94218838215,1.95599484444,1.94257962704,1.93990278244,1.93791139126,1.93542170525,1.94841587544,1.95065355301,1.94452142715,1.94030272961,1.94479632378,1.9384585619,1.9439034462,1.94444096088,1.93291199207,1.93488073349,1.94992542267,1.94595110416,1.94127047062,1.94393587112,1.9405425787,1.9445605278,1.94327700138,1.94329953194,1.93937194347,1.94552123547
1.94398880005,1.94237732887,1.93846988678,1.94134128094,1.94014120102,1.95003414154,1.9437712431,1.93731451035,1.94264316559,1.95542800427,1.94685304165,1.94385945797,1.94025182724,1.94197690487,1.9545031786,1.94367420673,1.93959486485,1.93750119209,1.93654561043,1.94876897335,1.9495588541,1.94493329525,1.93777537346,1.94287657738,1.93803858757,1.94360530376,1.94371199608,1.93378138542,1.93573796749,1.95070540905,1.94558060169,1.94019472599,1.94286906719,1.94032621384,1.94471585751,1.94329738617,1.94356632233,1.93985569477,1.94627225399
1.94364202023,1.94013428688,1.93829405308,1.94229161739,1.93975877762,1.94848752022,1.94148921967,1.9377194643,1.94397830963,1.95500028133,1.94699370861,1.94285821915,1.93982458115,1.94405865669,1.95410490036,1.94230771065,1.93873810768,1.93774735928,1.93700957298,1.94713485241,1.94888806343,1.94578826427,1.93649089336,1.94054353237,1.93690693378,1.94367599487,1.9419747591,1.93498408794,1.93516206741,1.95091176033,1.94487798214,1.93844926357,1.94252252579,1.93969392777,1.94416034222,1.9425163269,1.94506084919,1.93833208084,1.94603192806
1.9430770874,1.94006943703,1.93975460529,1.94264769554,1.93958127499,1.94758832455,1.94276762009,1.94027554989,1.94480633736,1.95607113838,1.94679117203,1.94431889057,1.93894970417,1.94650113583,1.95272767544,1.941806674,1.93895602226,1.93799054623,1.93885278702,1.94928562641,1.94860112667,1.94658517837,1.93735778332,1.94109225273,1.93810582161,1.94505000114,1.94211232662,1.93611872196,1.93669605255,1.95040273666,1.94557797909,1.93629336357,1.94268357754,1.93876373768,1.9451687336,1.94502544403,1.9464840889,1.93906366825,1.94682478905
1.94293797016,1.93806016445,1.93975448608,1.94234621525,1.94103610516,1.9457141161,1.94125247002,1.93914735317,1.94439208508,1.9551025629,1.94689404964,1.94607484341,1.93730223179,1.94567096233,1.95215368271,1.94117677212,1.93835139275,1.93689930439,1.94004583359,1.94890379906,1.94793093205,1.94581115246,1.93937087059,1.94159734249,1.93762135506,1.94523847103,1.94244039059,1.9357419014,1.93529272079,1.95006525516,1.94464635849,1.93632078171,1.94271922111,1.93915617466,1.94433033466,1.94533479214,1.94743776321,1.93869841099,1.94693267345
1.94451081753,1.93761110306,1.93968474865,1.94345581531,1.94160795212,1.94509220123,1.94045603275,1.93777430058,1.94167006016,1.95491170883,1.94719815254,1.9462852478,1.93960297108,1.94659483433,1.95130324364,1.94254744053,1.93890964985,1.93767881393,1.94089746475,1.9482666254,1.94552576542,1.94497621059,1.94036793709,1.94157290459,1.93737697601,1.94537508488,1.94067490101,1.93590784073,1.93302643299,1.94913625717,1.94362401962,1.93611586094,1.94364714623,1.94019520283,1.94399678707,1.94464933872,1.94756305218,1.93930053711,1.94807708263
1.94650363922,1.93681490421,1.93964147568,1.94299030304,1.94111430645,1.94564855099,1.94191861153,1.93716490269,1.94002366066,1.95473659039,1.94975316524,1.94410324097,1.93826556206,1.94667994976,1.95174252987,1.94325113296,1.93912136555,1.93852567673,1.94142365456,1.94730103016,1.94503390789,1.94338572025,1.94039952755,1.94217061996,1.93700134754,1.94652175903,1.94065999985,1.93568646908,1.93410670757,1.94729828835,1.9430295229,1.93474090099,1.94432067871,1.94147491455,1.94395768642,1.94538080692,1.94675064087,1.94013667107,1.94726729393
1.94557988644,1.93716096878,1.93863534927,1.94280576706,1.94106721878,1.9448018074,1.94341397285,1.93719422817,1.94033813477,1.955504179,1.95077860355,1.94218492508,1.94000864029,1.94645249844,1.95106494427,1.94215917587,1.93810331821,1.93853116035,1.94073343277,1.94864833355,1.94230127335,1.9425958395,1.94066226482,1.94171726704,1.9391669035,1.94669282436,1.93860626221,1.93567240238,1.9348552227,1.94627809525,1.9434787035,1.93571138382,1.94499218464,1.94067692757,1.9453933239,1.94653987884,1.94598972797,1.94131839275,1.94646108151
1.94478225708,1.93659138679,1.94007217884,1.94150340557,1.93858814239,1.94536209106,1.94359099865,1.93657898903,1.93905711174,1.95340240002,1.95175874233,1.94110381603,1.94035863876,1.94762194157,1.95057952404,1.94266176224,1.9375641346,1.9374409914,1.9393504858,1.95058512688,1.94092786312,1.94219577312,1.94121325016,1.94267225265,1.94173705578,1.94717669487,1.93860173225,1.93716228008,1.93543612957,1.94584584236,1.94332778454,1.93688046932,1.94648206234,1.93959975243,1.9453690052,1.94806456566,1.94627654552,1.94191896915,1.94858884811
1.94499731064,1.93649435043,1.94125425816,1.93980669975,1.93911266327,1.94504535198,1.94374394417,1.93464553356,1.93940615654,1.95504140854,1.95047426224,1.94166088104,1.94115567207,1.9474145174,1.95108127594,1.94294536114,1.93862187862,1.93922245502,1.93892669678,1.95281922817,1.94284749031,1.94190561771,1.94159424305,1.9423391819,1.9418002367,1.94585859776,1.93846523762,1.93862986565,1.93683826923,1.94508814812,1.94317781925,1.93801486492,1.94349634647,1.93907165527,1.94651758671,1.94616007805,1.94648289681,1.94131708145,1.94589734077
1.94496428966,1.93508589268,1.94134891033,1.93900191784,1.93930602074,1.94423151016,1.94282495976,1.93593227863,1.93723011017,1.95620071888,1.95087814331,1.94474864006,1.94201862812,1.94805300236,1.95106744766,1.94169998169,1.93852818012,1.93970811367,1.93840348721,1.95340240002,1.9421210289,1.94154214859,1.94300615787,1.94303834438,1.94150066376,1.94639253616,1.9379554987,1.9395352602,1.9355584383,1.94419252872,1.94328403473,1.9380890131,1.94361257553,1.93604779243,1.94533061981,1.94619691372,1.94781708717,1.9433016777,1.94561934471
1.94554173946,1.93500995636,1.94210767746,1.93855071068,1.93983304501,1.94336390495,1.94180500507,1.93621373177,1.9404541254,1.95605707169,1.95194125176,1.94701099396,1.9414921999,1.94948029518,1.94984006882,1.93888306618,1.93905436993,1.93855881691,1.9371008873,1.95240139961,1.942450881,1.94002592564,1.94345748425,1.94409453869,1.94168257713,1.945738554,1.93653535843,1.9391670227,1.93792200088,1.94321119785,1.94473659992,1.93899536133,1.94317722321,1.93591046333,1.94384992123,1.94399499893,1.94582545757,1.94312119484,1.94552576542
1.94621920586,1.93410038948,1.94341814518,1.93866825104,1.940787673,1.94326543808,1.93978023529,1.93758893013,1.94043505192,1.95734250545,1.95296168327,1.94525969028,1.94287610054,1.94979643822,1.94979798794,1.93860411644,1.93701457977,1.9381570816,1.93733251095,1.95183253288,1.94016110897,1.93980288506,1.94219636917,1.94438111782,1.94065356255,1.94680118561,1.93762099743,1.93679654598,1.93867731094,1.94287502766,1.94512569904,1.93862259388,1.94384157658,1.93516910076,1.94381916523,1.94569087028,1.9464943409,1.94213962555,1.94485080242
1.94649410248,1.93354892731,1.94429564476,1.93961954117,1.94220888615,1.94135820866,1.94013273716,1.93856930733,1.94083356857,1.95623958111,1.95104885101,1.94496977329,1.94151210785,1.95067632198,1.94770359993,1.93842077255,1.93592679501,1.93699157238,1.93761384487,1.95154511929,1.93937945366,1.93904054165,1.94183790684,1.94525849819,1.9434710741,1.94598293304,1.93765544891,1.93685364723,1.93959391117,1.94002044201,1.94412565231,1.93867981434,1.94210386276,1.9352850914,1.94417071342,1.94679868221,1.94635164738,1.94151031971,1.94476413727
1.94661927223,1.93395006657,1.94545269012,1.93920373917,1.94254124165,1.94096136093,1.94018137455,1.94040346146,1.93907749653,1.95594668388,1.94947874546,1.94464075565,1.94052886963,1.94915783405,1.94699764252,1.94067728519,1.93666064739,1.93517541885,1.93720364571,1.95231151581,1.93914556503,1.9367505312,1.94071722031,1.94613957405,1.94566082954,1.94628739357,1.93932926655,1.93773043156,1.9389462471,1.93899476528,1.94454538822,1.93882739544,1.94369268417,1.93583250046,1.94722902775,1.94696116447,1.94621813297,1.94227480888,1.945753932
1.94472050667,1.93466711044,1.94538283348,1.94007110596,1.94460332394,1.93983030319,1.94022059441,1.94076871872,1.93963861465,1.95359587669,1.95113658905,1.9434762001,1.94164061546,1.94974243641,1.94712400436,1.94111692905,1.93686127663,1.9348679781,1.93781876564,1.95240712166,1.93902826309,1.93705844879,1.93912267685,1.94792103767,1.94678926468,1.9478853941,1.94007980823,1.93744969368,1.93912124634,1.9373292923,1.94455075264,1.93966710567,1.94348859787,1.93463718891,1.94603490829,1.94544947147,1.94729459286,1.94273066521,1.94661128521
1.9430770874,1.93517804146,1.9452072382,1.9400421381,1.94471073151,1.93933010101,1.93930912018,1.94027042389,1.94189298153,1.95199751854,1.95084035397,1.94350230694,1.94195437431,1.9512976408,1.94580459595,1.94222247601,1.93556535244,1.93412387371,1.9378387928,1.95150697231,1.93975460529,1.93627345562,1.93830275536,1.94802761078,1.94612646103,1.95013201237,1.9407491684,1.93717837334,1.93899583817,1.93943083286,1.94569849968,1.9414126873,1.94389557838,1.93489027023,1.944480896,1.9473631382,1.94577097893,1.94237554073,1.94474482536
1.94331347942,1.93478953838,1.94530558586,1.93909990787,1.94419825077,1.93954360485,1.93915247917,1.94281065464,1.94055604935,1.95246458054,1.94946360588,1.94641208649,1.94107782841,1.95114350319,1.94583749771,1.94313037396,1.93448364735,1.93487274647,1.93975484371,1.9491328001,1.94148087502,1.93751037121,1.93870711327,1.94782793522,1.94399917126,1.95035552978,1.9397392273,1.93867146969,1.93857908249,1.93806767464,1.9456268549,1.94266998768,1.9405554533,1.93506014347,1.94368135929,1.94690537453,1.94846987724,1.94327819347,1.94443655014
1.94411075115,1.9338876009,1.94528746605,1.94021511078,1.94192671776,1.93800258636,1.93717229366,1.94299411774,1.94032430649,1.95172703266,1.94850611687,1.94742250442,1.9381622076,1.95204770565,1.94713366032,1.94462931156,1.93300998211,1.93503630161,1.94227874279,1.9465392828,1.94200289249,1.93810510635,1.93874847889,1.95028042793,1.94413816929,1.94998836517,1.94075620174,1.93855810165,1.93831634522,1.93682968617,1.94391906261,1.94519305229,1.94166243076,1.93539702892,1.94224536419,1.94634246826,1.94540524483,1.94183719158,1.94295179844
1.9432772398,1.93404948711,1.94540739059,1.94130992889,1.94199335575,1.93813085556,1.93665409088,1.94261443615,1.94105923176,1.9493894577,1.94755280018,1.94877171516,1.93854641914,1.95073604584,1.94598078728,1.94595336914,1.93397367001,1.93618023396,1.94336640835,1.94705235958,1.94255590439,1.93708980083,1.93902087212,1.95194339752,1.94433104992,1.9480946064,1.94089448452,1.93676662445,1.9365067482,1.93744373322,1.94273030758,1.94798219204,1.9412292242,1.93611860275,1.94104349613,1.94635176659,1.94409358501,1.94288313389,1.94486296177
1.94436967373,1.93543457985,1.945551157,1.94199490547,1.94215655327,1.93879747391,1.93644750118,1.94284534454,1.94157505035,1.94765412807,1.94798493385,1.94887208939,1.93994355202,1.95013332367,1.9463135004,1.94586241245,1.93368911743,1.93398165703,1.94403398037,1.94705975056,1.94304072857,1.93670380115,1.93795621395,1.95205378532,1.94392728806,1.94794225693,1.94157147408,1.93683040142,1.93686079979,1.93739056587,1.94140064716,1.94852077961,1.94240796566,1.93623673916,1.94043886662,1.94613063335,1.9425714016,1.94205105305,1.94572234154
1.94456553459,1.93490970135,1.94570064545,1.94287121296,1.94303798676,1.93877029419,1.93647098541,1.94266617298,1.94226825237,1.94826602936,1.94921326637,1.94845044613,1.94077026844,1.94812941551,1.94800937176,1.94591832161,1.93471324444,1.934943676,1.94359636307,1.945982337,1.94157779217,1.93910205364,1.9363386631,1.95303356648,1.94269025326,1.94759249687,1.94131422043,1.93759572506,1.93958127499,1.93875086308,1.94249999523,1.94867432117,1.94162023067,1.93685925007,1.9380427599,1.94664418697,1.94366335869,1.94122755528,1.94458150864
1.94613552093,1.93627667427,1.94539701939,1.94064021111,1.94228243828,1.93698942661,1.93599820137,1.94306576252,1.94276058674,1.94805538654,1.94901180267,1.94885623455,1.94105768204,1.94877290726,1.94776844978,1.9448415041,1.93269383907,1.93456447125,1.94478774071,1.94811344147,1.94026958942,1.93989777565,1.93743562698,1.9508575201,1.94432938099,1.94778227806,1.94260692596,1.93983578682,1.94062566757,1.93864834309,1.94417643547,1.9488492012,1.94063329697,1.93673920631,1.93643093109,1.94692265987,1.94344389439,1.94166123867,1.94126164913
1.94682788849,1.93546390533,1.94487917423,1.94202101231,1.94163787365,1.93629384041,1.93700754643,1.94414639473,1.94051480293,1.94617462158,1.94865632057,1.94763195515,1.94034039974,1.94981908798,1.94747042656,1.94359087944,1.93087816238,1.93643641472,1.9443655014,1.94692289829,1.93782103062,1.94039702415,1.93760311604,1.94994843006,1.94505155086,1.9480227232,1.94223570824,1.94101130962,1.94216680527,1.93808221817,1.94404435158,1.94880080223,1.93922054768,1.93582606316,1.93389928341,1.94593286514,1.94340240955,1.94086027145,1.9392824173
1.94429194927,1.93595504761,1.94596791267,1.94053602219,1.94093263149,1.93539011478,1.93739318848,1.94182574749,1.94019317627,1.94835603237,1.94781565666,1.94758665562,1.94116389751,1.94845747948,1.94717288017,1.94534420967,1.93159925938,1.93749415875,1.94599378109,1.94572174549,1.93784677982,1.93870270252,1.93926846981,1.94950556755,1.94433391094,1.94824695587,1.94192326069,1.9404733181,1.94139432907,1.9391014576,1.94503235817,1.94770145416,1.93809688091,1.93664348125,1.93375277519,1.94603693485,1.94299042225,1.93984055519,1.94007110596
1.94256770611,1.93370509148,1.94614744186,1.94027376175,1.94323313236,1.93445169926,1.93946886063,1.94116175175,1.94084346294,1.94897091389,1.94706130028,1.94926559925,1.94041621685,1.94857573509,1.94661343098,1.94580292702,1.93001401424,1.93728220463,1.94686889648,1.94508671761,1.93816435337,1.93821704388,1.93998837471,1.94821584225,1.94545400143,1.94820559025,1.94093692303,1.94041287899,1.94116818905,1.93851745129,1.9432541132,1.94843518734,1.93885743618,1.93416559696,1.93262624741,1.94729220867,1.94241297245,1.94057369232,1.94025087357
1.94303035736,1.93455016613,1.94796419144,1.93972921371,1.94377195835,1.93607330322,1.94016849995,1.9418503046,1.94167280197,1.94915831089,1.94766354561,1.95022404194,1.94071531296,1.94626498222,1.94608294964,1.94538724422,1.92932403088,1.93717670441,1.94665980339,1.94546282291,1.93913090229,1.93832719326,1.94102025032,1.94690525532,1.94443178177,1.94859158993,1.94179010391,1.93932557106,1.94169890881,1.93590259552,1.94260287285,1.94886338711,1.94011259079,1.93575930595,1.93493700027,1.94839692116,1.9435107708,1.93897640705,1.93916988373
1.94332444668,1.9346101284,1.95045804977,1.93954074383,1.94500339031,1.93546819687,1.94002091885,1.94241571426,1.94169163704,1.94904053211,1.94793915749,1.94934689999,1.94139921665,1.94562470913,1.94551360607,1.94397699833,1.92779588699,1.93772935867,1.94751811028,1.94362425804,1.93949091435,1.93847715855,1.93953442574,1.94699800015,1.94600522518,1.94710254669,1.9408633709,1.93955612183,1.94395387173,1.93548846245,1.94237303734,1.94789016247,1.9402513504,1.93634366989,1.93489718437,1.94806361198,1.94341921806,1.93958342075,1.93832552433
1.94585430622,1.93485593796,1.95073115826,1.93896448612,1.94498372078,1.93562114239,1.93878269196,1.94331896305,1.94328474998,1.95071089268,1.94913494587,1.95031583309,1.94101715088,1.94690394402,1.94548070431,1.9432322979,1.92763900757,1.93947505951,1.94788241386,1.9434530735,1.94077038765,1.93873929977,1.94131159782,1.94593203068,1.94550979137,1.94800853729,1.94136548042,1.94018292427,1.94599580765,1.93699061871,1.94355559349,1.94935679436,1.94164800644,1.93910074234,1.9350066185,1.94743347168,1.94570159912,1.94072234631,1.93888914585
1.94586181641,1.93419611454,1.94908416271,1.94002199173,1.94481050968,1.93588733673,1.93898439407,1.94251489639,1.94478189945,1.95150113106,1.94969904423,1.95030868053,1.93991208077,1.94541752338,1.94445943832,1.94269728661,1.92836773396,1.94234025478,1.94866979122,1.94147372246,1.93975973129,1.93899035454,1.94162273407,1.94602525234,1.94583368301,1.94688725472,1.94050371647,1.93992578983,1.94578433037,1.93952834606,1.94518125057,1.94795262814,1.94188904762,1.93825149536,1.93424260616,1.94676101208,1.94596040249,1.94277834892,1.93954503536
1.94523465633,1.9335129261,1.94810688496,1.94017243385,1.94472539425,1.93685150147,1.93936467171,1.94208347797,1.9451020956,1.95073521137,1.9497961998,1.94982600212,1.93955290318,1.94497680664,1.94471073151,1.942928195,1.9298210144,1.9429910183,1.94869554043,1.94259488583,1.93871700764,1.93980646133,1.94137740135,1.94737517834,1.9448788166,1.94661927223,1.94061219692,1.9402756691,1.94657564163,1.93819415569,1.94400668144,1.9482806921,1.94347441196,1.9378900528,1.9339376688,1.94649016857,1.94704639912,1.94381344318,1.93908631802
1.94651246071,1.93399631977,1.94570922852,1.94115757942,1.944704175,1.93536877632,1.94023776054,1.94144868851,1.94287800789,1.95146608353,1.94910502434,1.95063233376,1.93906354904,1.94670987129,1.94437229633,1.94469678402,1.93177640438,1.94170451164,1.94680631161,1.94470775127,1.93903255463,1.93913114071,1.94055080414,1.94845044613,1.94735109806,1.9439343214,1.94146740437,1.94108128548,1.94768321514,1.93985033035,1.94204485416,1.94817018509,1.94315898418,1.93623507023,1.93299102783,1.94603359699,1.94656312466,1.94753539562,1.93990421295
1.94618821144,1.93306088448,1.94551885128,1.94077241421,1.94700288773,1.93572032452,1.94093036652,1.94100403786,1.94276916981,1.95080089569,1.95047199726,1.95080780983,1.93863534927,1.94701457024,1.94697296619,1.94366574287,1.9330290556,1.94345998764,1.94649899006,1.94619715214,1.93935608864,1.93980944157,1.93929409981,1.94859266281,1.94609761238,1.94260549545,1.94271194935,1.94098782539,1.94727873802,1.93903958797,1.94232881069,1.94971776009,1.94384860992,1.93559265137,1.93442595005,1.9480035305,1.94627070427,1.94919812679,1.94055938721
1.94650089741,1.93310427666,1.94460999966,1.93902146816,1.94972026348,1.93394076824,1.94199538231,1.9390361309,1.94358921051,1.95052075386,1.9502556324,1.94942188263,1.93970012665,1.94613409042,1.94661653042,1.94530117512,1.93313205242,1.9431425333,1.94590687752,1.94586455822,1.93969547749,1.9400781393,1.93953418732,1.9490711689,1.94824540615,1.94402575493,1.9437071085,1.9399561882,1.94704830646,1.93987607956,1.94257855415,1.9492483139,1.94482862949,1.93685305119,1.93494677544,1.94775807857,1.94638347626,1.95088815689,1.94122314453
1.94634664059,1.93254995346,1.94505357742,1.94023621082,1.95009016991,1.93386554718,1.94165802002,1.9382969141,1.94420230389,1.94963312149,1.94951462746,1.94979310036,1.94185698032,1.94437134266,1.94681882858,1.94584774971,1.93334901333,1.94236636162,1.94440984726,1.94539272785,1.94194948673,1.94050168991,1.93953502178,1.94807744026,1.95022213459,1.94394922256,1.94174420834,1.94025528431,1.94539165497,1.93879497051,1.94269323349,1.94925045967,1.94342160225,1.93798065186,1.93415820599,1.9480317831,1.9457526207,1.94932973385,1.94207537174
1.94710445404,1.93337512016,1.94406890869,1.94121217728,1.9475903511,1.93275439739,1.94276249409,1.93911135197,1.94567286968,1.94829666615,1.95085418224,1.94787168503,1.94273614883,1.94211363792,1.94665813446,1.94668364525,1.93259716034,1.94262492657,1.94380390644,1.94475710392,1.94163823128,1.94270992279,1.93936979771,1.94748699665,1.95240235329,1.9418412447,1.94071054459,1.94033169746,1.94708251953,1.93798863888,1.94230437279,1.94778943062,1.9418412447,1.9401910305,1.93368840218,1.94734799862,1.94374883175,1.95097994804,1.94411897659
1.94725453854,1.93314635754,1.9447311163,1.94117081165,1.94814395905,1.9359112978,1.9417361021,1.93899679184,1.94615328312,1.94819498062,1.95116710663,1.94666898251,1.94266402721,1.94273424149,1.94749879837,1.94614970684,1.93114507198,1.94548404217,1.94317412376,1.94321131706,1.94182097912,1.94152951241,1.94045782089,1.94755268097,1.95014834404,1.94250524044,1.94036722183,1.94078588486,1.94626092911,1.9383636713,1.94224727154,1.94625210762,1.9397289753,1.94061493874,1.93340921402,1.94809293747,1.94193422794,1.95062470436,1.94605648518
1.94696772099,1.93405652046,1.94627225399,1.94143092632,1.94735705852,1.93554353714,1.94211125374,1.93951570988,1.94514429569,1.94842350483,1.95160400867,1.94483029842,1.94251024723,1.94288086891,1.94775700569,1.94779908657,1.9335091114,1.94530856609,1.94433653355,1.9423006773,1.94174349308,1.94097900391,1.9409686327,1.94495177269,1.95113790035,1.94426774979,1.9419336319,1.93988263607,1.9465495348,1.93772542477,1.94152772427,1.94711959362,1.94149553776,1.94110143185,1.93369662762,1.94921946526,1.94027042389,1.95022916794,1.94517576695
1.94564211369,1.93283510208,1.94404268265,1.94004118443,1.94756484032,1.93694853783,1.94257509708,1.93674910068,1.9457731247,1.94894754887,1.95089459419,1.94672596455,1.94262170792,1.94100522995,1.9476480484,1.94779264927,1.93282091618,1.94526362419,1.94279968739,1.94215452671,1.94181215763,1.94074261188,1.94173765183,1.94247937202,1.95020520687,1.94497358799,1.9446041584,1.93802404404,1.94450414181,1.93897283077,1.94248998165,1.94642674923,1.94315111637,1.94262373447,1.93282926083,1.95025646687,1.93927943706,1.94907367229,1.94478821754
1.94597315788,1.93175196648,1.94402706623,1.94108998776,1.94870686531,1.93835294247,1.94472169876,1.93705487251,1.94578456879,1.9498090744,1.95028245449,1.94452178478,1.94311833382,1.93905222416,1.94738125801,1.94967067242,1.93381619453,1.94481754303,1.94181227684,1.94255018234,1.9423494339,1.9408146143,1.94176363945,1.94162845612,1.95056188107,1.94529819489,1.94519412518,1.93848598003,1.94601404667,1.93872952461,1.94212067127,1.94679021835,1.94332516193,1.94249951839,1.93223130703,1.95103776455,1.93801510334,1.94838678837,1.94509923458
1.94510555267,1.93065965176,1.94374287128,1.94296145439,1.94791936874,1.9391027689,1.94320642948,1.93535733223,1.94617569447,1.95035648346,1.9485629797,1.94463253021,1.94304990768,1.9392182827,1.946154356,1.94933819771,1.93523132801,1.94436633587,1.94275510311,1.94066333771,1.94236385822,1.94044828415,1.9426933527,1.94103717804,1.95198023319,1.94415521622,1.94551050663,1.93711900711,1.94515609741,1.9398046732,1.94174993038,1.94545459747,1.94242858887,1.94130563736,1.93243086338,1.9534509182,1.93652296066,1.94847071171,1.94574069977
1.94542551041,1.93073821068,1.94426035881,1.94326472282,1.94818758965,1.93712854385,1.9438534975,1.93506991863,1.94402694702,1.95339405537,1.94718122482,1.94378602505,1.94549560547,1.93896794319,1.94565033913,1.95057356358,1.93655359745,1.94633579254,1.94210171699,1.93882441521,1.94235849381,1.94131016731,1.94293117523,1.9419221878,1.95500946045,1.94254636765,1.94527471065,1.93762099743,1.94527590275,1.94061994553,1.9397892952,1.94465351105,1.94280362129,1.94114923477,1.93318545818,1.9531185627,1.93529474735,1.94892179966,1.94685816765
1.94505357742,1.9331921339,1.94474673271,1.94376254082,1.94909322262,1.93663418293,1.94415569305,1.93492925167,1.94320237637,1.95307040215,1.94682407379,1.94310927391,1.94463086128,1.93907487392,1.94568645954,1.94914400578,1.93700551987,1.94873082638,1.94459605217,1.93903529644,1.94347095489,1.94098675251,1.94170546532,1.94343423843,1.9556542635,1.94289362431,1.94430446625,1.93793821335,1.94419312477,1.94033384323,1.93883824348,1.9447081089,1.94077944756,1.94199991226,1.93534195423,1.95306539535,1.93448734283,1.94813299179,1.94616115093
1.94470179081,1.93553507328,1.94590938091,1.94384241104,1.94960200787,1.93580627441,1.94396424293,1.93564343452,1.94298768043,1.95242321491,1.94707000256,1.94214522839,1.94661211967,1.93982243538,1.94498240948,1.94865834713,1.93469941616,1.9489043951,1.94298565388,1.93749117851,1.94442272186,1.94156122208,1.94435405731,1.94374907017,1.95723927021,1.94341421127,1.94430053234,1.93756985664,1.94453155994,1.93991160393,1.93819594383,1.94376254082,1.94032502174,1.94290089607,1.93578708172,1.95095515251,1.93417811394,1.94847798347,1.94740986824
1.94475495815,1.93577086925,1.94453430176,1.94373261929,1.94908535481,1.93603909016,1.94241821766,1.93601942062,1.94255924225,1.95190799236,1.9476339817,1.94336259365,1.94670069218,1.94052135944,1.94360291958,1.94801330566,1.93524754047,1.94434499741,1.94276285171,1.93809950352,1.94319677353,1.94024395943,1.9441729784,1.94439554215,1.95640766621,1.94231426716,1.9429513216,1.93701756,1.94501829147,1.94056153297,1.93826282024,1.94318938255,1.93977427483,1.94059157371,1.93656957149,1.95008087158,1.93259322643,1.94952297211,1.94762694836
1.94375491142,1.93510818481,1.94471859932,1.94378268719,1.94845366478,1.93592071533,1.94102787972,1.93681669235,1.94125306606,1.95069921017,1.94669950008,1.94363617897,1.94778394699,1.93944764137,1.9425381422,1.94949126244,1.9351657629,1.94302749634,1.94096171856,1.93841981888,1.94211578369,1.93945860863,1.94526600838,1.9453305006,1.95679163933,1.94296872616,1.94415044785,1.9370303154,1.9442923069,1.9410110712,1.93638682365,1.94163966179,1.93893802166,1.94115924835,1.93629407883,1.95099329948,1.93247294426,1.94954681397,1.94748044014
1.94310092926,1.93751692772,1.94521176815,1.94264769554,1.9474145174,1.93622970581,1.94252133369,1.93635952473,1.94131922722,1.94988310337,1.94550251961,1.94425022602,1.94889438152,1.93970346451,1.94336330891,1.94939088821,1.93510711193,1.94189286232,1.93914699554,1.9377707243,1.94172680378,1.94029819965,1.94446504116,1.94454371929,1.95686674118,1.94179582596,1.94482314587,1.93597304821,1.94376659393,1.94073176384,1.93794083595,1.94149816036,1.93752503395,1.94260931015,1.93804693222,1.95208919048,1.93393588066,1.94944059849,1.9479777813
1.94318604469,1.93753445148,1.94605350494,1.94324123859,1.94699919224,1.93689823151,1.94169378281,1.93783259392,1.94262373447,1.95041823387,1.94546568394,1.94459056854,1.94765532017,1.94058561325,1.94294536114,1.95089113712,1.93547916412,1.94200408459,1.93830549717,1.93779051304,1.94323587418,1.94060230255,1.94464600086,1.94548153877,1.95681726933,1.94149899483,1.94302427769,1.93660831451,1.94306576252,1.94155740738,1.9401935339,1.94253742695,1.93569779396,1.94204986095,1.93934416771,1.95003569126,1.93581461906,1.94878828526,1.94658660889
1.94129741192,1.93932759762,1.94543290138,1.94231653213,1.94688594341,1.93611311913,1.94196748733,1.93941736221,1.94392299652,1.95062148571,1.94524753094,1.94611632824,1.94672429562,1.94021594524,1.94419491291,1.95015895367,1.93500089645,1.94226193428,1.93860769272,1.93850672245,1.942882061,1.94368350506,1.94281673431,1.94485294819,1.95505952835,1.94075167179,1.94220125675,1.93673062324,1.94164919853,1.93931615353,1.94146347046,1.94337642193,1.93704712391,1.94257307053,1.94118010998,1.94966828823,1.93549287319,1.94845783711,1.94611847401
1.94097673893,1.9390412569,1.94577205181,1.94389760494,1.945925951,1.93550181389,1.94195508957,1.93754124641,1.94465851784,1.94977664947,1.94544863701,1.94660675526,1.94534146786,1.93955087662,1.94529879093,1.95069682598,1.93522977829,1.94416630268,1.93815386295,1.9383482933,1.94159579277,1.94413590431,1.94351577759,1.94301640987,1.95495450497,1.9395866394,1.94210934639,1.93476176262,1.94176518917,1.93900537491,1.94022846222,1.94518172741,1.93789124489,1.94245159626,1.94158387184,1.94989717007,1.93572902679,1.94763016701,1.94531571865
1.94137787819,1.93751347065,1.94546413422,1.94353592396,1.94625818729,1.93315792084,1.94204258919,1.93867456913,1.94671070576,1.95037806034,1.9466933012,1.94472014904,1.94811666012,1.9391746521,1.94589352608,1.94878423214,1.93602955341,1.94470393658,1.94128847122,1.93839800358,1.942263484,1.94480347633,1.94305634499,1.94281446934,1.95382165909,1.9400998354,1.9415179491,1.93484938145,1.94135713577,1.93790471554,1.9402602911,1.94595432282,1.93739140034,1.9442923069,1.94020199776,1.94887971878,1.93525314331,1.94856750965,1.94534337521
1.94224715233,1.93638503552,1.9437057972,1.94455993175,1.94405245781,1.93482196331,1.94194042683,1.93875443935,1.9464662075,1.94970548153,1.94712722302,1.94350552559,1.94900333881,1.93882513046,1.94590330124,1.95063877106,1.93589663506,1.9445027113,1.93959164619,1.93864870071,1.94049870968,1.94424891472,1.9434466362,1.94231450558,1.95364582539,1.93842256069,1.94109404087,1.9346973896,1.9406683445,1.93944835663,1.94249892235,1.94513046742,1.93600642681,1.94584131241,1.94052278995,1.9478392601,1.93440639973,1.94784390926,1.94448649883
1.94378435612,1.93674099445,1.94281625748,1.94299352169,1.9448993206,1.93560731411,1.94219851494,1.94013857842,1.94662475586,1.94863927364,1.9464700222,1.94342422485,1.94827973843,1.93953311443,1.94555878639,1.95074403286,1.93606448173,1.94281876087,1.9393235445,1.93879914284,1.94052612781,1.94349277019,1.94488537312,1.94511866569,1.95148301125,1.93789339066,1.94048547745,1.93596315384,1.94221496582,1.94150483608,1.94252514839,1.94521284103,1.93721294403,1.94691896439,1.93892896175,1.94668543339,1.93550181389,1.947265625,1.94358754158
1.94385159016,1.93680417538,1.94219052792,1.94478559494,1.94545900822,1.93872129917,1.94256174564,1.94092679024,1.94534540176,1.94477415085,1.94563412666,1.94285821915,1.94857525825,1.94080412388,1.94615113735,1.94916749001,1.93526148796,1.94307851791,1.93682706356,1.93765032291,1.93946301937,1.94061279297,1.94691860676,1.94476556778,1.94970691204,1.93805849552,1.94125604629,1.93448364735,1.94142460823,1.94252717495,1.94352781773,1.94492006302,1.9362334013,1.94438660145,1.93931615353,1.94437789917,1.93447875977,1.94412887096,1.94365382194
1.94489324093,1.93624699116,1.94242739677,1.94431424141,1.94394397736,1.93874669075,1.94177639484,1.94226443768,1.94471645355,1.94384264946,1.94591736793,1.94326508045,1.94915950298,1.93961930275,1.94601750374,1.94626355171,1.93697214127,1.94344544411,1.93406224251,1.93745350838,1.93952405453,1.94191074371,1.94786036015,1.94326198101,1.94853770733,1.93821728229,1.94006192684,1.93442571163,1.9408878088,1.94157803059,1.94341397285,1.94604945183,1.93528473377,1.94414424896,1.93915557861,1.94333910942,1.93496751785,1.94159042835,1.94530797005
1.94489598274,1.93263506889,1.94232785702,1.94428157806,1.94296717644,1.93924570084,1.94249665737,1.94280147553,1.94562256336,1.94275403023,1.94589650631,1.94212079048,1.94880282879,1.93908143043,1.94681346416,1.94451236725,1.93543040752,1.94285488129,1.93411791325,1.93760097027,1.93662035465,1.94177031517,1.94745457172,1.94317901135,1.94660353661,1.93954253197,1.93909144402,1.93238449097,1.94043004513,1.94253444672,1.94312727451,1.94609498978,1.93745183945,1.94345808029,1.93977236748,1.9429962635,1.93565845489,1.93991088867,1.94684183598
1.94325685501,1.93171238899,1.94072055817,1.94400691986,1.94358074665,1.93911087513,1.94224214554,1.94221293926,1.94496631622,1.9416962862,1.94449400902,1.94189739227,1.94851315021,1.94014072418,1.94536828995,1.94639933109,1.93562042713,1.94221115112,1.93450307846,1.93763554096,1.93597316742,1.9418643713,1.94816827774,1.94234013557,1.94591283798,1.94019007683,1.93819963932,1.93497729301,1.94046711922,1.94151127338,1.9414690733,1.94629955292,1.93803024292,1.94384932518,1.93936812878,1.94294309616,1.93708407879,1.93958377838,1.9463917017
1.94331264496,1.93133366108,1.94163632393,1.94223630428,1.94349873066,1.9380505085,1.94143986702,1.94153225422,1.94495761394,1.93972611427,1.94426238537,1.94220733643,1.94806361198,1.94008851051,1.94441103935,1.94502198696,1.93523192406,1.94125986099,1.93446397781,1.93637144566,1.93698942661,1.94045984745,1.94893169403,1.94397568703,1.94587445259,1.93934321403,1.93666338921,1.93414640427,1.94100618362,1.94167172909,1.94301867485,1.94507491589,1.93808591366,1.94348359108,1.94056582451,1.94190526009,1.93642222881,1.9399600029,1.9462236166
1.94551563263,1.92988216877,1.94202876091,1.94168686867,1.94427216053,1.93720424175,1.94239246845,1.94023501873,1.94429337978,1.93898677826,1.94529235363,1.94392824173,1.94841730595,1.93896305561,1.94462621212,1.94308781624,1.93401873112,1.93936228752,1.93539738655,1.93590927124,1.93789601326,1.93889033794,1.95030486584,1.9431566,1.94655489922,1.9393594265,1.93854141235,1.9344625473,1.94254648685,1.94040572643,1.94163036346,1.9449685812,1.93633043766,1.94361436367,1.94052708149,1.94336879253,1.9350426197,1.94062650204,1.94383203983
1.94731736183,1.93019807339,1.9408428669,1.94192993641,1.94250822067,1.93737232685,1.94345152378,1.94160985947,1.94195795059,1.93957686424,1.94638872147,1.94400691986,1.94977521896,1.93882572651,1.94422495365,1.94047224522,1.93465876579,1.93992066383,1.9372061491,1.937281847,1.93797028065,1.93852829933,1.95077371597,1.94277143478,1.94627046585,1.9369790554,1.93767273426,1.93492388725,1.94315552712,1.93912827969,1.94286084175,1.94531238079,1.93858814239,1.94298887253,1.93979716301,1.94192445278,1.93405854702,1.94007146359,1.94339418411
1.94815766811,1.92869019508,1.94126033783,1.94158995151,1.94181013107,1.93636393547,1.94575619698,1.94208741188,1.94211637974,1.94019496441,1.94627487659,1.94470334053,1.94863450527,1.93898379803,1.94527852535,1.93935930729,1.9334666729,1.93718016148,1.93783020973,1.93715178966,1.93685054779,1.93876850605,1.95104277134,1.94258868694,1.94689571857,1.93595170975,1.93957638741,1.93603336811,1.94312191009,1.93970537186,1.94354426861,1.94683718681,1.93783330917,1.94287872314,1.93855559826,1.94360089302,1.93354153633,1.9391181469,1.94315552712
1.94679200649,1.9292781353,1.941005826,1.94228696823,1.94031095505,1.93590915203,1.94609439373,1.94214510918,1.94302642345,1.94064831734,1.94541501999,1.94595980644,1.94733428955,1.93906891346,1.94291961193,1.93819594383,1.93479907513,1.93722903729,1.93800258636,1.93708467483,1.93469309807,1.93903470039,1.95168507099,1.94091558456,1.94490337372,1.93508112431,1.93906927109,1.93692469597,1.94089305401,1.94187390804,1.94283902645,1.94718205929,1.93694615364,1.94182038307,1.94096708298,1.94242358208,1.93355464935,1.93926084042,1.94166135788
1.94568967819,1.92901921272,1.94059145451,1.94185364246,1.94029355049,1.93539869785,1.94671046734,1.94188427925,1.94189417362,1.94205236435,1.94491028786,1.94540846348,1.94723546505,1.93928158283,1.94395625591,1.93754506111,1.93540251255,1.93692708015,1.93787050247,1.93794345856,1.93635869026,1.93872880936,1.95167589188,1.94186580181,1.94400119782,1.93303740025,1.9418721199,1.9355713129,1.9406311512,1.94205784798,1.94121432304,1.94788515568,1.93812596798,1.93985962868,1.94249343872,1.94319188595,1.93324589729,1.93870317936,1.94334101677
1.94534397125,1.93100130558,1.93936192989,1.94002485275,1.94020116329,1.9353928566,1.94832134247,1.94263887405,1.94038152695,1.94221186638,1.94496166706,1.94456601143,1.94664883614,1.93997883797,1.94331204891,1.94106245041,1.93737101555,1.93731963635,1.93936002255,1.93989467621,1.93679773808,1.94055020809,1.95182728767,1.9417014122,1.94512629509,1.93361353874,1.94156193733,1.9352492094,1.9413664341,1.94089448452,1.93975794315,1.9488543272,1.93680012226,1.94019460678,1.94263792038,1.94443619251,1.93302118778,1.93934392929,1.94275271893
1.94479894638,1.93122899532,1.94001996517,1.94005060196,1.94150114059,1.93460226059,1.94984650612,1.94068384171,1.93944001198,1.94422757626,1.94524228573,1.94556379318,1.94833910465,1.93978834152,1.94349980354,1.9416590929,1.93937289715,1.93651854992,1.93986010551,1.9388461113,1.93817853928,1.9403141737,1.95160734653,1.94381344318,1.94432163239,1.93446362019,1.94223082066,1.93416309357,1.94400060177,1.93973422051,1.9411239624,1.94869935513,1.93808794022,1.93830549717,1.94315683842,1.94435429573,1.9336489439,1.94076955318,1.9423469305
1.94467127323,1.93184447288,1.9409121275,1.93904876709,1.94100987911,1.93244886398,1.95053708553,1.94040858746,1.93944001198,1.94262874126,1.94418919086,1.9440728426,1.94880795479,1.9411110878,1.94542109966,1.94264125824,1.94001495838,1.93547236919,1.94128739834,1.93882799149,1.93885946274,1.94136750698,1.94993710518,1.94391739368,1.94419968128,1.9349861145,1.94452214241,1.9331381321,1.94466495514,1.94000864029,1.94076108933,1.94878232479,1.93863773346,1.93762135506,1.94250583649,1.94281506538,1.9328186512,1.94042301178,1.94042932987
1.94519352913,1.93071162701,1.94179534912,1.94070100784,1.94267451763,1.93279600143,1.9501144886,1.93992125988,1.93761968613,1.94298493862,1.9442718029,1.94501388073,1.94878649712,1.94099283218,1.9454832077,1.94118463993,1.94145476818,1.9380389452,1.94184231758,1.93898952007,1.93971562386,1.93941402435,1.9495357275,1.94505429268,1.94414448738,1.9351991415,1.94739103317,1.93266367912,1.94425690174,1.94111847877,1.94056272507,1.94931304455,1.94011759758,1.9383648634,1.94306123257,1.94270658493,1.93409276009,1.93772220612,1.94003748894
1.94386470318,1.92849624157,1.94105899334,1.94028031826,1.94318425655,1.9341173172,1.95018053055,1.93857860565,1.93699705601,1.9421633482,1.94459569454,1.94553804398,1.9478738308,1.94109618664,1.9465893507,1.9412406683,1.93964874744,1.93931210041,1.94314730167,1.93889558315,1.94000089169,1.93958163261,1.94952487946,1.94503450394,1.94335544109,1.93339765072,1.94766354561,1.93359041214,1.94364690781,1.9417617321,1.94126820564,1.94961488247,1.93980205059,1.9369790554,1.94319272041,1.9436480999,1.93528091907,1.93742895126,1.94125759602
1.94590759277,1.92931580543,1.94078063965,1.94040834904,1.94323670864,1.93445134163,1.94987487793,1.9369904995,1.93605184555,1.94374454021,1.94605696201,1.9450507164,1.94888854027,1.94101858139,1.94762849808,1.9412227869,1.94054293632,1.93864262104,1.94339299202,1.9403680563,1.9400345087,1.93871092796,1.95007181168,1.94357395172,1.94259142876,1.93322443962,1.94810366631,1.93463551998,1.94271481037,1.93978738785,1.94104123116,1.94853663444,1.94073367119,1.93647241592,1.94176530838,1.94409358501,1.93707823753,1.93655323982,1.94066131115
1.94391834736,1.93024754524,1.93864488602,1.94002747536,1.94278931618,1.93469023705,1.95200002193,1.93636655808,1.93518781662,1.94339692593,1.94725084305,1.94458830357,1.94617962837,1.94005382061,1.94631910324,1.94179987907,1.93841838837,1.93837511539,1.94395267963,1.93873429298,1.93925595283,1.93881440163,1.94856607914,1.94486737251,1.94314646721,1.93348515034,1.9475839138,1.93666398525,1.94345426559,1.93812000752,1.94199383259,1.94903457165,1.940746665,1.93633115292,1.94225406647,1.94309294224,1.93730258942,1.93796300888,1.94026005268
1.94481563568,1.93127965927,1.93743407726,1.94114518166,1.94297587872,1.93631398678,1.95028591156,1.93638920784,1.93569278717,1.94294917583,1.94927966595,1.94471800327,1.94642150402,1.9391630888,1.94599246979,1.94212293625,1.93661403656,1.9371099472,1.94523620605,1.93903207779,1.93977832794,1.93865847588,1.94802641869,1.94420933723,1.94236767292,1.93363833427,1.94762969017,1.93664181232,1.94346499443,1.93835389614,1.94151103497,1.95147204399,1.94051265717,1.93813109398,1.94312345982,1.9431232214,1.9375474453,1.93876206875,1.94030809402
1.94559586048,1.93123459816,1.93777084351,1.94164764881,1.9426368475,1.93783473968,1.95034205914,1.93677127361,1.9362090826,1.9428832531,1.94726288319,1.94434511662,1.94583034515,1.93862903118,1.94516170025,1.94135141373,1.93548977375,1.93703258038,1.94727146625,1.94015669823,1.93974590301,1.93831241131,1.94745361805,1.94220197201,1.94115483761,1.93519747257,1.94798314571,1.93949961662,1.94242238998,1.93832790852,1.9403796196,1.95193481445,1.94152128696,1.93930315971,1.94281280041,1.94475710392,1.93814480305,1.9393941164,1.93844759464
1.94746661186,1.9320538044,1.93790638447,1.94241094589,1.94312894344,1.93872106075,1.95007228851,1.93629026413,1.93732690811,1.9428396225,1.94752323627,1.94526684284,1.94550848007,1.93931674957,1.94334590435,1.94157636166,1.93493378162,1.9376244545,1.94541537762,1.94136285782,1.93947052956,1.93910062313,1.94729113579,1.94201934338,1.94170701504,1.93720805645,1.94698858261,1.93846559525,1.94296085834,1.93604159355,1.94067275524,1.95149540901,1.94108474255,1.9401679039,1.94234788418,1.94488465786,1.93958163261,1.93866455555,1.93827700615
1.94638872147,1.93088388443,1.93795466423,1.94172227383,1.94311082363,1.93760681152,1.9493483305,1.93666505814,1.93586027622,1.94260418415,1.94748198986,1.94600570202,1.94505095482,1.93940806389,1.94308435917,1.94057643414,1.93698334694,1.93607759476,1.94506669045,1.93965876102,1.93921327591,1.93946897984,1.94684708118,1.94233524799,1.94247543812,1.93724775314,1.94797360897,1.9395301342,1.9427832365,1.93401610851,1.9415140152,1.95081889629,1.9419876337,1.9408608675,1.94392001629,1.9448069334,1.93980097771,1.93817281723,1.93855702877
1.94544172287,1.93050074577,1.93804836273,1.94316029549,1.9423687458,1.9382570982,1.94943416119,1.93692398071,1.93479681015,1.94243621826,1.94801568985,1.94516313076,1.94539630413,1.93957483768,1.94359207153,1.9408993721,1.9368493557,1.93630003929,1.94622755051,1.94004762173,1.93987369537,1.9386600256,1.94841623306,1.94369089603,1.94028913975,1.93745219708,1.94931519031,1.9406876564,1.94338786602,1.93259322643,1.93977427483,1.95073604584,1.94310641289,1.94010198116,1.94442355633,1.9462916851,1.94079220295,1.93788540363,1.94155025482
1.94430720806,1.93061649799,1.93851184845,1.94237565994,1.94260799885,1.93750858307,1.94927489758,1.93901443481,1.93644559383,1.94355249405,1.94814562798,1.94432377815,1.94373762608,1.93927395344,1.94384872913,1.94169616699,1.93437790871,1.93543338776,1.94572079182,1.9410084486,1.93994402885,1.94006729126,1.94754731655,1.94293141365,1.94009816647,1.93774628639,1.95067560673,1.94211041927,1.94454240799,1.9328533411,1.93922734261,1.9506765604,1.94367206097,1.9414088726,1.94266235828,1.94640350342,1.94005680084,1.93668198585,1.94279360771
1.94344639778,1.93010044098,1.93799173832,1.94108402729,1.94249248505,1.93734800816,1.94842255115,1.93780243397,1.93548154831,1.94397258759,1.94620239735,1.9441370964,1.94556808472,1.93824720383,1.94320714474,1.94241213798,1.93489015102,1.9347679615,1.94418859482,1.94175958633,1.94091975689,1.93914461136,1.94816732407,1.94435238838,1.93952763081,1.93804001808,1.95137882233,1.94429838657,1.94499695301,1.93280100822,1.93874812126,1.95134580135,1.94307589531,1.94198131561,1.94198393822,1.94701969624,1.9392323494,1.9339851141,1.94191527367
1.94221103191,1.93146061897,1.93826878071,1.94137835503,1.94272577763,1.93912994862,1.94887280464,1.93821918964,1.93659543991,1.9439715147,1.9465392828,1.94445896149,1.94580614567,1.93804264069,1.94427669048,1.94241786003,1.93364787102,1.9348269701,1.9440073967,1.94067323208,1.94044673443,1.93890917301,1.94822704792,1.94560396671,1.93928837776,1.93707823753,1.94947981834,1.94640505314,1.94551360607,1.93413126469,1.94145238399,1.95048677921,1.94296789169,1.94249510765,1.94078242779,1.94634771347,1.93850529194,1.93193233013,1.94338297844
1.9424700737,1.93028378487,1.9394723177,1.94267261028,1.94097614288,1.9411277771,1.95006346703,1.93797254562,1.93751466274,1.94460999966,1.94690704346,1.94311976433,1.94500672817,1.93744695187,1.94391417503,1.94283950329,1.93491101265,1.93530166149,1.94482111931,1.93989777565,1.94123005867,1.93883121014,1.94824099541,1.94856572151,1.94009244442,1.93644595146,1.94941401482,1.94466936588,1.94602930546,1.93412029743,1.94163966179,1.94927823544,1.94302892685,1.94265985489,1.94096767902,1.94599878788,1.93826198578,1.93321180344,1.94286119938
1.94220912456,1.93043887615,1.93994510174,1.94329106808,1.93982636929,1.9414563179,1.95110869408,1.93686127663,1.93863356113,1.94502353668,1.94452273846,1.94322144985,1.94571900368,1.93849003315,1.94197905064,1.94249546528,1.93577575684,1.93655073643,1.94597423077,1.93987512588,1.9412831068,1.93945980072,1.94863569737,1.94847333431,1.9386318922,1.93600130081,1.95031428337,1.94503390789,1.944668293,1.93429398537,1.94279325008,1.94806194305,1.94220948219,1.94191467762,1.94112515449,1.94428348541,1.93857741356,1.93452787399,1.94189417362
1.94389605522,1.93174731731,1.93963301182,1.94316375256,1.93896365166,1.94177389145,1.95181393623,1.93537020683,1.94075274467,1.9448543787,1.94539821148,1.94352519512,1.94546663761,1.93859267235,1.94043767452,1.94266438484,1.93560671806,1.93748521805,1.94632947445,1.93947565556,1.94159579277,1.93796312809,1.94945073128,1.94858944416,1.93796050549,1.9359536171,1.9502761364,1.94437670708,1.94266080856,1.93517184257,1.94264602661,1.9477288723,1.94080722332,1.94036138058,1.94092524052,1.9432965517,1.93882894516,1.93604373932,1.94033575058
1.94429254532,1.93351316452,1.93987309933,1.9443243742,1.93735516071,1.94269621372,1.950756073,1.93453252315,1.94058763981,1.94722688198,1.9446901083,1.94325220585,1.94409871101,1.93854129314,1.94052517414,1.94416534901,1.93634307385,1.93906128406,1.94692242146,1.94374668598,1.94184541702,1.93628203869,1.94985926151,1.94654667377,1.93939530849,1.93779790401,1.9495087862,1.94404947758,1.94176852703,1.93409466743,1.94177794457,1.94835817814,1.94154787064,1.94061982632,1.9406683445,1.94237279892,1.93790197372,1.93573987484,1.94111847877
1.94448673725,1.93382441998,1.93957579136,1.94514131546,1.9359484911,1.94371461868,1.94947552681,1.93560016155,1.94153261185,1.94734430313,1.94487226009,1.94245147705,1.94404423237,1.93835353851,1.94155061245,1.94352543354,1.93466842175,1.93901717663,1.94386899471,1.94350862503,1.94095921516,1.93678462505,1.94829285145,1.94663059711,1.93811738491,1.93817830086,1.94751691818,1.94330775738,1.9410983324,1.93282175064,1.93974232674,1.94898831844,1.94136154652,1.93874740601,1.9396982193,1.94187712669,1.93750798702,1.93574726582,1.93872225285
1.94261610508,1.9346934557,1.93677854538,1.94385755062,1.93474638462,1.94558346271,1.94770371914,1.93541920185,1.94162416458,1.94746351242,1.94468903542,1.94317317009,1.94449734688,1.93851423264,1.94195866585,1.94196462631,1.93430936336,1.93760609627,1.94470119476,1.94357299805,1.94001245499,1.93443632126,1.94772303104,1.94695317745,1.93909215927,1.93926906586,1.94742822647,1.94338059425,1.93979632854,1.93188858032,1.93911981583,1.95020294189,1.94072937965,1.9388961792,1.9387704134,1.94254088402,1.93907284737,1.93592822552,1.93946778774
1.94311487675,1.93390095234,1.93639230728,1.94202542305,1.93468868732,1.94711887836,1.94608104229,1.93403065205,1.94368159771,1.94786500931,1.94530856609,1.94114375114,1.94403493404,1.93953716755,1.94152081013,1.94237530232,1.93454158306,1.93677735329,1.94346618652,1.94515049458,1.93874049187,1.93444049358,1.94781637192,1.94633471966,1.93852496147,1.93912112713,1.94743573666,1.94182765484,1.93953084946,1.931889534,1.93852007389,1.94928348064,1.94074344635,1.93716692925,1.9384560585,1.94013142586,1.94029629231,1.93719446659,1.93866765499
1.94310748577,1.93364953995,1.93726944923,1.94189977646,1.93471586704,1.94881010056,1.94575667381,1.9361178875,1.94315338135,1.94615352154,1.94740962982,1.93943369389,1.9436776638,1.94037532806,1.94125401974,1.94432008266,1.93445730209,1.93644750118,1.94385564327,1.94570612907,1.93689405918,1.93296170235,1.94830322266,1.94728195667,1.93752563,1.93937897682,1.94737017155,1.94329214096,1.93838620186,1.93115651607,1.94114291668,1.9477057457,1.94104528427,1.93775129318,1.93763780594,1.93945038319,1.94059586525,1.9384137392,1.93974483013
1.94332242012,1.93336367607,1.93834257126,1.94103145599,1.93591368198,1.94894468784,1.94537627697,1.93601441383,1.94199919701,1.9469461441,1.94776439667,1.93946409225,1.94233906269,1.9379067421,1.9405246973,1.9455217123,1.93663179874,1.93771791458,1.94253909588,1.94413483143,1.93716704845,1.93338954449,1.94863200188,1.94715702534,1.93774235249,1.93940281868,1.94638180733,1.94256961346,1.93684566021,1.93154370785,1.93971371651,1.94716715813,1.94152069092,1.94020044804,1.93803584576,1.94116604328,1.9412112236,1.9378515482,1.93913769722
1.94362485409,1.93444645405,1.93710184097,1.94068682194,1.9362295866,1.94797515869,1.94577622414,1.9362102747,1.94191288948,1.94575536251,1.94798839092,1.94006502628,1.94218814373,1.93751180172,1.94016361237,1.94662690163,1.93711698055,1.93843960762,1.94154036045,1.94483029842,1.93504881859,1.93256616592,1.95087575913,1.94767332077,1.93745863438,1.94098997116,1.94625401497,1.94398915768,1.93559753895,1.92981052399,1.93834471703,1.94687259197,1.94255769253,1.93938946724,1.93716394901,1.94117033482,1.94076383114,1.93689334393,1.93957698345
1.94352567196,1.93390655518,1.93730580807,1.94065129757,1.93537247181,1.94749414921,1.94519102573,1.93746399879,1.94133639336,1.94612288475,1.94830012321,1.94036829472,1.9424380064,1.93585324287,1.9410161972,1.94645237923,1.93742918968,1.93796050549,1.94378888607,1.94383513927,1.93548679352,1.93382787704,1.95049011707,1.94782984257,1.93776249886,1.94174027443,1.94676578045,1.9452688694,1.9356085062,1.93057024479,1.93824231625,1.94663465023,1.94426608086,1.94065916538,1.93756103516,1.94071924686,1.94040310383,1.93359768391,1.9378759861
1.94253444672,1.93597197533,1.93844211102,1.94251012802,1.93553042412,1.94760394096,1.94503200054,1.94005858898,1.94185459614,1.9451597929,1.94917416573,1.94089400768,1.94094789028,1.93532383442,1.94164395332,1.94744539261,1.93813383579,1.93660950661,1.94295835495,1.94577479363,1.93565428257,1.9344124794,1.95027852058,1.94775497913,1.93820714951,1.94245636463,1.94647336006,1.94596743584,1.93579924107,1.9295065403,1.93697786331,1.94850742817,1.94555974007,1.93963801861,1.93858730793,1.94000244141,1.93880808353,1.9322412014,1.93742251396
1.94234466553,1.9377450943,1.93891572952,1.94287753105,1.93487048149,1.94584035873,1.94509732723,1.93952906132,1.94231021404,1.94611525536,1.94816756248,1.94265365601,1.94067108631,1.93557238579,1.94199001789,1.94491255283,1.93848478794,1.93731355667,1.94324862957,1.94620752335,1.93501126766,1.93376111984,1.94966554642,1.94749617577,1.93895626068,1.94401073456,1.94460678101,1.945748806,1.9354736805,1.93052709103,1.93718111515,1.94781053066,1.94598424435,1.94137740135,1.93776273727,1.93894267082,1.940320611,1.93201625347,1.93637323379
1.94198215008,1.9376707077,1.93964695931,1.94295287132,1.93366837502,1.94542622566,1.9459271431,1.93973052502,1.94116640091,1.94415926933,1.94572603703,1.94397640228,1.94123673439,1.93561673164,1.94346821308,1.94532227516,1.93911135197,1.93749010563,1.94337642193,1.94416260719,1.9337515831,1.93507909775,1.9486553669,1.94368469715,1.93848264217,1.94340825081,1.9446760416,1.94250178337,1.93679654598,1.92983794212,1.93759930134,1.94840204716,1.94544863701,1.94263768196,1.93743252754,1.93984162807,1.94006359577,1.93317866325,1.93374836445
1.94242024422,1.93797755241,1.940071702,1.94240367413,1.93314301968,1.94677853584,1.9457218647,1.93996059895,1.94215428829,1.94443559647,1.94456851482,1.94353270531,1.93984568119,1.93731868267,1.94229280949,1.94575989246,1.94119060039,1.93764591217,1.94260132313,1.94465816021,1.93411922455,1.93396914005,1.94689023495,1.94276165962,1.93958330154,1.94327938557,1.94427251816,1.94249582291,1.93654859066,1.93095254898,1.93799746037,1.94770848751,1.94295108318,1.94153320789,1.93650639057,1.93781459331,1.94107282162,1.93258571625,1.93433666229
1.9426586628,1.93786203861,1.94088029861,1.94259798527,1.93496704102,1.94728946686,1.9439895153,1.94119787216,1.94120228291,1.94126224518,1.94384801388,1.94334483147,1.93910968304,1.93801724911,1.94134140015,1.94386053085,1.94010102749,1.93723154068,1.94465875626,1.94449234009,1.93320310116,1.93321990967,1.94552135468,1.9425342083,1.93953371048,1.94323146343,1.94428813458,1.94131743908,1.9369674921,1.93057918549,1.93731021881,1.94711732864,1.94141662121,1.94109272957,1.9380042553,1.94057142735,1.9410148859,1.93336582184,1.93502748013
1.94343531132,1.93906223774,1.93976962566,1.94387876987,1.9355597496,1.94696474075,1.9433259964,1.94026076794,1.94107425213,1.94204175472,1.94324016571,1.94385623932,1.93945920467,1.93864965439,1.94150221348,1.94247102737,1.94000518322,1.93668580055,1.94633901119,1.94758570194,1.93313968182,1.93290472031,1.94675397873,1.94358706474,1.94094014168,1.9410803318,1.9433516264,1.94241678715,1.93531429768,1.9318625927,1.93685972691,1.94625759125,1.94117593765,1.93945491314,1.93817961216,1.93962442875,1.94042420387,1.93190777302,1.93481993675
1.94485998154,1.93925571442,1.94007349014,1.94362962246,1.93730163574,1.94838619232,1.94150149822,1.93896484375,1.94126951695,1.93958079815,1.94284999371,1.94416332245,1.94065749645,1.93936216831,1.94012868404,1.94119739532,1.93949222565,1.93763554096,1.94496488571,1.94662320614,1.9316983223,1.93315339088,1.94774413109,1.94530200958,1.9410879612,1.94104766846,1.94360351562,1.94280827045,1.93711578846,1.93238711357,1.93876302242,1.94550633431,1.94037508965,1.93873000145,1.93831670284,1.93917918205,1.94051265717,1.93230986595,1.9356521368
1.94543874264,1.93969905376,1.94018352032,1.9427908659,1.93710494041,1.94723391533,1.94079709053,1.93748509884,1.94196856022,1.94081020355,1.94119846821,1.94331729412,1.94268488884,1.9384509325,1.94015109539,1.93971514702,1.93958890438,1.93794250488,1.94437193871,1.94730055332,1.93180298805,1.93377745151,1.94777750969,1.9456704855,1.94064188004,1.94033384323,1.94372677803,1.94230163097,1.93733489513,1.93227934837,1.93951678276,1.9451854229,1.93841874599,1.93780076504,1.935546875,1.9389359951,1.94045042992,1.93111097813,1.93778121471
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Experiments/gridworld/ADQN_k_comparison/q_val_k_20.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6,mean_q_val_7,mean_q_val_8,mean_q_val_9,mean_q_val_10,mean_q_val_11,mean_q_val_12,mean_q_val_13,mean_q_val_14,mean_q_val_15,mean_q_val_16
0.000293814344,5.1963554e-05,0.000612132542,6.8005204e-05,-0.000258616696,2.58242e-05,0.000451095315,0.000394026923,-0.000212644489,-0.000216859102,-0.000563069014,0.000209755686,0.000429092528,-0.000503422169,-4.098665e-06,0.00029839162,3.0069607e-05
0.001621645642,-1.4344751e-05,0.000949988898,0.000685463543,0.00125623669,9.7412449e-05,0.000819466426,0.001868444029,0.00194184843,-0.000188237129,0.001116911648,0.000897971855,0.001734699355,0.000534317223,0.001651878003,0.00107051502,0.000281382003
0.002945688553,0.00192097004,0.001317078364,0.002559739398,0.003040440148,0.001712046098,0.002798493486,0.002984073479,0.003951729741,0.001475649071,0.002658311976,0.00267222058,0.003600862576,0.001883332152,0.002814266365,0.002826233394,0.00211941218
0.004851866979,0.004142054822,0.003265497275,0.004799597897,0.005986166187,0.003931763582,0.004986473825,0.005230315961,0.006403642707,0.003924496472,0.005389062222,0.00515276799,0.006019209512,0.00401281612,0.004817122128,0.004820216913,0.004315637983
0.007257978432,0.007648833562,0.006103914231,0.007945331745,0.010184340179,0.006711585913,0.008672213182,0.008692909963,0.010590637103,0.007165728137,0.007855684496,0.008578892797,0.009134080261,0.007231429219,0.008418833837,0.007626405451,0.006561747752
0.011079004966,0.011993777938,0.009178039618,0.011820492335,0.014807823114,0.010440826416,0.013292564079,0.01361354813,0.015061651357,0.011353178881,0.012723761611,0.013239663094,0.014151861891,0.010905431584,0.013453965075,0.010585167445,0.010365460068
0.015297400765,0.017079718411,0.014797520824,0.016091711819,0.019956821576,0.015558310784,0.018769754097,0.018492333591,0.020308198407,0.016771111637,0.017850214615,0.01824451983,0.019907707348,0.015364182182,0.01816605404,0.016061320901,0.015327773988
0.020654859021,0.023714765906,0.020590392873,0.021194219589,0.026410058141,0.021543988958,0.02591278404,0.025888090953,0.025899881497,0.023012345657,0.024038529024,0.023679969832,0.026168731973,0.021422138438,0.024262452498,0.021850047633,0.021411817521
0.026179306209,0.029932403937,0.027431689203,0.028216989711,0.032550331205,0.0283580143,0.031595710665,0.033198840916,0.032744433731,0.030290197581,0.030869144946,0.03073290363,0.034673213959,0.027480294928,0.030195357278,0.029200067744,0.027217369527
0.034522477537,0.039197050035,0.035161107779,0.035717677325,0.040952544659,0.035689208657,0.040589217097,0.041154459119,0.039757229388,0.038340460509,0.038982108235,0.037819541991,0.042650260031,0.036105714738,0.037955470383,0.037394374609,0.035541161895
0.042446352541,0.049075011164,0.043320827186,0.04469332844,0.049280587584,0.044472716749,0.049484357238,0.049962930381,0.048762340099,0.046915926039,0.04840054363,0.047001887113,0.052487183362,0.044383779168,0.045740481466,0.047042809427,0.045234017074
0.051844682544,0.059008479118,0.053408950567,0.054456416517,0.058611411601,0.053723867983,0.059838999063,0.059760071337,0.059693779796,0.057828437537,0.058047521859,0.057156011462,0.062755875289,0.055195655674,0.055601835251,0.056327808648,0.054935883731
0.063657954335,0.070651121438,0.064100675285,0.065843857825,0.068310640752,0.063156798482,0.0695585832,0.070473015308,0.07053527236,0.069975852966,0.069492794573,0.068549774587,0.073256582022,0.065408274531,0.065428949893,0.068969577551,0.065299145877
0.076486088336,0.084329098463,0.075801245868,0.077899746597,0.079672291875,0.07575032115,0.082206480205,0.082824744284,0.083780296147,0.0831342116,0.081958532333,0.08021402359,0.08519692719,0.078109256923,0.077268511057,0.081459976733,0.077670104802
0.089446395636,0.096984297037,0.088988110423,0.09078989923,0.092613562942,0.088684946299,0.093606293201,0.095453292131,0.097005084157,0.096199505031,0.095068715513,0.093708202243,0.099665291607,0.090346679091,0.090189196169,0.093218535185,0.089988835156
0.104768246412,0.111184217036,0.10320623219,0.104700863361,0.107037819922,0.103251568973,0.107503287494,0.110568352044,0.111587382853,0.111613705754,0.108101703227,0.107597976923,0.112574145198,0.105515278876,0.103563502431,0.107358247042,0.103256091475
0.120063044131,0.126273483038,0.117277853191,0.11961504817,0.121463209391,0.119011357427,0.122661858797,0.124984778464,0.126812413335,0.125634685159,0.122807510197,0.122159272432,0.128012835979,0.120033495128,0.117880448699,0.122130930424,0.118593998253
0.136300489306,0.142524048686,0.133656591177,0.135057866573,0.138757020235,0.134441375732,0.138806253672,0.140744924545,0.14291639626,0.142449244857,0.137706175447,0.138228610158,0.144457221031,0.135466247797,0.133086621761,0.137819185853,0.133717983961
0.152619302273,0.159209579229,0.151058450341,0.15108448267,0.156630158424,0.150986760855,0.155869394541,0.157541587949,0.160279393196,0.159026563168,0.155262455344,0.15581355989,0.16157874465,0.152116641402,0.150407895446,0.154297217727,0.151037067175
0.170500025153,0.177622526884,0.170082986355,0.168107569218,0.174535080791,0.167651370168,0.174458503723,0.175793081522,0.178260236979,0.177522838116,0.172907873988,0.173517927527,0.178449273109,0.169846609235,0.167990058661,0.172053337097,0.168822586536
0.189180389047,0.196695625782,0.190107136965,0.186326235533,0.192822396755,0.186813697219,0.193923547864,0.193717464805,0.197020456195,0.196313664317,0.191852703691,0.193513572216,0.197145611048,0.18828086555,0.187093317509,0.190569400787,0.187316089869
0.208178952336,0.216616928577,0.210155263543,0.2051435709,0.212304726243,0.205121397972,0.2128482759,0.213843017817,0.21576654911,0.216062366962,0.211753845215,0.213082164526,0.216171115637,0.206517398357,0.207380726933,0.209534779191,0.206905275583
0.228423506021,0.23820990324,0.23182207346,0.225892275572,0.232138231397,0.224760457873,0.234151884913,0.233585685492,0.235893428326,0.235821023583,0.232599198818,0.234525546432,0.237784251571,0.228308796883,0.22828297317,0.229922831059,0.227109625936
0.249282747507,0.25841781497,0.252779066563,0.246618017554,0.253042012453,0.244718745351,0.256205409765,0.255968868732,0.255818277597,0.257169902325,0.254013448954,0.255224078894,0.257634460926,0.249177455902,0.25016361475,0.251627117395,0.248373866081
0.271527945995,0.280124634504,0.275231271982,0.268802285194,0.275081783533,0.267589479685,0.278911262751,0.277523428202,0.278326630592,0.278007477522,0.275392264128,0.277915865183,0.281685590744,0.271189063787,0.273612558842,0.274539113045,0.269934535027
0.294384747744,0.302999198437,0.297365278006,0.292310059071,0.297078728676,0.289808571339,0.301534295082,0.30077290535,0.299465954304,0.301678419113,0.296921342611,0.300059169531,0.30487036705,0.294955402613,0.296304762363,0.298735141754,0.292617470026
0.317592650652,0.325913846493,0.320613145828,0.316743642092,0.320300966501,0.313722461462,0.32546249032,0.324112027884,0.322359889746,0.325337648392,0.320584207773,0.323422044516,0.327977895737,0.320414662361,0.319757223129,0.322509109974,0.315527170897
0.341605603695,0.349589943886,0.34383225441,0.339669108391,0.345584064722,0.338482022285,0.349573224783,0.348753899336,0.345918118954,0.349585652351,0.344366163015,0.347601771355,0.352676421404,0.345160573721,0.344794183969,0.347323596478,0.339515507221
0.366750895977,0.375042468309,0.368657797575,0.364990770817,0.369847029448,0.36331307888,0.373903036118,0.372919678688,0.370138138533,0.374456584454,0.368486404419,0.372435331345,0.377721428871,0.37103676796,0.368923336267,0.372501969337,0.364146769047
0.390915721655,0.398097038269,0.392717599869,0.39074203372,0.39532583952,0.389227896929,0.399050176144,0.397649854422,0.394897609949,0.400199472904,0.394063919783,0.398436158895,0.403225511312,0.397054761648,0.393626391888,0.398603945971,0.389588624239
0.416929841042,0.423433601856,0.417935758829,0.415743559599,0.421602100134,0.4153444767,0.425565302372,0.424078553915,0.420361787081,0.426055908203,0.420835644007,0.424434691668,0.428728014231,0.424269944429,0.419316142797,0.424027472734,0.414898842573
0.444372177124,0.449964761734,0.444932073355,0.441771686077,0.44866502285,0.4424084723,0.452064752579,0.450280547142,0.44621989131,0.452583134174,0.447515398264,0.450352907181,0.455247223377,0.450774341822,0.445521742105,0.451015502214,0.441795796156
0.472075462341,0.476650893688,0.47166672349,0.469400852919,0.474970847368,0.46968382597,0.47863933444,0.476486116648,0.473291158676,0.478678017855,0.474747151136,0.477260231972,0.481543928385,0.477068454027,0.472928822041,0.47728484869,0.467956900597
0.500733017921,0.50444483757,0.497290372849,0.495632201433,0.503026366234,0.496883898973,0.506637692451,0.503512322903,0.500124573708,0.505888402462,0.501812577248,0.506404936314,0.508262813091,0.50474858284,0.501130342484,0.503995001316,0.495308995247
0.529095590115,0.533069074154,0.523918271065,0.524092018604,0.530126392841,0.524301350117,0.533967316151,0.531196415424,0.527063369751,0.533301830292,0.529578566551,0.534320473671,0.534511327744,0.530461192131,0.529038369656,0.532097101212,0.52207326889
0.557229757309,0.561418831348,0.552612304688,0.551828086376,0.55854678154,0.551740407944,0.561757981777,0.558432459831,0.555169165134,0.560671269894,0.558007478714,0.562234938145,0.562113523483,0.558496415615,0.557144343853,0.559342563152,0.549673378468
0.58569085598,0.589406549931,0.579211056232,0.579015731812,0.586310446262,0.578776299953,0.589387714863,0.585958480835,0.583926916122,0.589615881443,0.586184978485,0.589790523052,0.589897096157,0.586268603802,0.584535777569,0.587081372738,0.577920198441
0.613416731358,0.616909623146,0.607381701469,0.606345772743,0.614297747612,0.607318401337,0.618034124374,0.614651381969,0.613014578819,0.61825633049,0.614357471466,0.61843764782,0.617733597755,0.613755941391,0.61200940609,0.616146087646,0.606198132038
0.641989469528,0.64349257946,0.635970413685,0.635279595852,0.642775475979,0.636546075344,0.645306229591,0.644149184227,0.641627430916,0.647388756275,0.643160402775,0.647176384926,0.645512998104,0.641747951508,0.639895617962,0.643742382526,0.633676886559
0.670642495155,0.67141097784,0.665024340153,0.663514614105,0.672282099724,0.664564073086,0.672922074795,0.671154916286,0.6714194417,0.675598204136,0.671393752098,0.675083875656,0.674886107445,0.671516120434,0.667164087296,0.672656238079,0.661800861359
0.700880408287,0.700699031353,0.692265748978,0.692351102829,0.701434314251,0.691133856773,0.700415849686,0.699612557888,0.700176537037,0.704748094082,0.699461579323,0.704712510109,0.703698515892,0.700039744377,0.695418119431,0.701194703579,0.690589547157
0.729309439659,0.729480922222,0.722257077694,0.722177028656,0.729138970375,0.721334397793,0.729129612446,0.729334592819,0.727779209614,0.733606874943,0.728846728802,0.73373901844,0.731782376766,0.727978050709,0.723803162575,0.730009257793,0.718883991241
0.758874356747,0.758056879044,0.752031326294,0.75175768137,0.759512782097,0.750413298607,0.756918847561,0.758499085903,0.756631493568,0.762806773186,0.757571160793,0.762009680271,0.761517584324,0.757284224033,0.752559661865,0.758587956429,0.747916936874
0.787388563156,0.785848557949,0.780468285084,0.77997559309,0.788151562214,0.779030919075,0.7858273983,0.786816120148,0.785445988178,0.793181777,0.786333084106,0.789789974689,0.790859222412,0.785124719143,0.780977427959,0.788069069386,0.778159022331
0.81693983078,0.815676569939,0.809322118759,0.808301746845,0.816702663898,0.809087395668,0.814675569534,0.816422820091,0.813187420368,0.82129240036,0.814924418926,0.817247450352,0.820067763329,0.812791883945,0.810329198837,0.815802931786,0.807282865047
0.844226002693,0.841890275478,0.838043391705,0.83688813448,0.846004486084,0.838990151882,0.843544065952,0.84588354826,0.842150807381,0.850337982178,0.84350258112,0.845535635948,0.850838541985,0.840954601765,0.838561236858,0.844860315323,0.837906658649
0.872894346714,0.871296823025,0.867440342903,0.866275072098,0.875006616116,0.868923544884,0.871664881706,0.874439537525,0.872002243996,0.87992143631,0.87162232399,0.872349321842,0.878936469555,0.869887590408,0.867279529572,0.87313491106,0.867344975471
0.900893688202,0.898633420467,0.896994531155,0.89603471756,0.903819024563,0.897498250008,0.900990009308,0.902513206005,0.900461733341,0.908242642879,0.899474024773,0.900875151157,0.906026899815,0.899309396744,0.895285189152,0.90073633194,0.896313846111
0.929978489876,0.927211403847,0.925382256508,0.924122154713,0.932147979736,0.92562764883,0.92966645956,0.932142078876,0.928864359856,0.936575949192,0.927453279495,0.928681612015,0.935166418552,0.926901102066,0.924269080162,0.92721581459,0.925273060799
0.956413030624,0.956295192242,0.954321682453,0.954766750336,0.95988959074,0.953868925571,0.956827759743,0.961079537868,0.955966889858,0.965539932251,0.955045163631,0.956723928452,0.962841808796,0.956084907055,0.951783120632,0.954862236977,0.954356908798
0.984945118427,0.984852135181,0.982389807701,0.981912970543,0.98750680685,0.981883943081,0.985297143459,0.989379405975,0.984879374504,0.994225263596,0.982780814171,0.983888566494,0.990868926048,0.983628094196,0.979982435703,0.98165923357,0.982344508171
1.01287829876,1.01093733311,1.01007163525,1.00978755951,1.01571381092,1.00942742825,1.01417040825,1.01634132862,1.01210713387,1.02205741406,1.01166784763,1.01197898388,1.01834523678,1.01118505001,1.00753593445,1.00903177261,1.00954639912
1.03914141655,1.03857946396,1.03719615936,1.03798604012,1.04271459579,1.03710567951,1.04147720337,1.0446857214,1.03932607174,1.04826807976,1.0390509367,1.03890645504,1.04679691792,1.03855919838,1.03609192371,1.03565001488,1.03765714169
1.06534862518,1.06582975388,1.06444144249,1.06620144844,1.06937718391,1.06451129913,1.06959080696,1.07155179977,1.06650400162,1.07487249374,1.06743752956,1.06551980972,1.07319927216,1.06572306156,1.06276333332,1.06342089176,1.06495714188
1.09354603291,1.09095430374,1.09135568142,1.09343290329,1.09494876862,1.09008061886,1.09778594971,1.09817457199,1.09381222725,1.10195982456,1.09465205669,1.09214794636,1.10000276566,1.09079861641,1.089823246,1.09026539326,1.09213387966
1.11877012253,1.11661911011,1.11619663239,1.12087225914,1.1220676899,1.11669611931,1.12494122982,1.12464594841,1.11961388588,1.12707853317,1.12124431133,1.11973166466,1.12680995464,1.11760866642,1.11752200127,1.11721634865,1.1174724102
1.14405298233,1.14321625233,1.14107036591,1.14685869217,1.1470593214,1.14337873459,1.15110862255,1.15066289902,1.14469146728,1.15201795101,1.14755427837,1.14408695698,1.15469145775,1.14281690121,1.14496779442,1.14313292503,1.14460980892
1.17060089111,1.16873776913,1.16624057293,1.1724742651,1.17302560806,1.16969776154,1.17701518536,1.17508268356,1.17165708542,1.17819654942,1.17389059067,1.17027795315,1.18041241169,1.16753304005,1.17014598846,1.16866779327,1.16940271854
1.19451200962,1.19268023968,1.19112884998,1.19774472713,1.19741380215,1.19444644451,1.2021406889,1.20014715195,1.19686901569,1.2023024559,1.19915437698,1.19524812698,1.20561909676,1.1923725605,1.19573760033,1.19392597675,1.19538164139
1.21951770782,1.21746492386,1.2150182724,1.2227473259,1.2229423523,1.2200268507,1.22489774227,1.22404885292,1.22203087807,1.22719097137,1.2232966423,1.22089123726,1.23023223877,1.21661806107,1.22130441666,1.2192760706,1.21998870373
1.24358737469,1.24240899086,1.23892390728,1.24664354324,1.24690711498,1.24515771866,1.24963974953,1.24762928486,1.24698841572,1.25114381313,1.24857366085,1.24556410313,1.25441586971,1.24078762531,1.24495017529,1.243450284,1.2428098917
1.26553380489,1.26578593254,1.26257264614,1.27029001713,1.27029037476,1.26948511601,1.27357625961,1.27149617672,1.27156996727,1.27492296696,1.27168691158,1.26887583733,1.27653777599,1.26385295391,1.26822936535,1.26655948162,1.26662313938
1.28855848312,1.28883254528,1.28557085991,1.29213404655,1.2939606905,1.29282343388,1.29606151581,1.29450452328,1.29475581646,1.29741048813,1.29603457451,1.29094624519,1.29976594448,1.28808760643,1.29094386101,1.28973603249,1.29048764706
1.31107723713,1.31121218205,1.30888307095,1.31542849541,1.31622266769,1.31477582455,1.31815111637,1.31715738773,1.31623840332,1.32064163685,1.31946885586,1.31415998936,1.32173085213,1.31189739704,1.31244325638,1.31221103668,1.31321263313
1.33345365524,1.33333480358,1.33039820194,1.33702266216,1.33824932575,1.33731532097,1.34039616585,1.33916759491,1.33858799934,1.34348940849,1.34132277966,1.33512425423,1.3442312479,1.33416187763,1.33402192593,1.33353376389,1.33478426933
1.3545614481,1.35320830345,1.35228610039,1.35974979401,1.36007642746,1.35840153694,1.36114132404,1.36049103737,1.36000132561,1.36326491833,1.36115324497,1.35784649849,1.36474001408,1.35554134846,1.35575866699,1.3548104763,1.35648560524
1.37693727016,1.37357008457,1.3735973835,1.38147974014,1.38136529923,1.37934374809,1.38156676292,1.38113307953,1.38089323044,1.3842048645,1.38226056099,1.37856531143,1.38514280319,1.37607586384,1.37594151497,1.37497985363,1.37799763679
1.39747953415,1.39386415482,1.39349675179,1.40306091309,1.40165483952,1.39899301529,1.40212261677,1.40187168121,1.40021038055,1.4039837122,1.40208148956,1.39815676212,1.40519332886,1.39587450027,1.39671158791,1.39584195614,1.39805436134
1.41734981537,1.41276884079,1.41389238834,1.42262756825,1.42206180096,1.42029201984,1.42197299004,1.42259645462,1.4195779562,1.42291486263,1.42104065418,1.41802668571,1.42432260513,1.41503024101,1.41782224178,1.41499614716,1.41846895218
1.43673360348,1.4309180975,1.43438899517,1.44194591045,1.44159460068,1.43928527832,1.44210505486,1.44142770767,1.43919336796,1.44159758091,1.43977594376,1.43702280521,1.44312894344,1.43347835541,1.43600606918,1.43387210369,1.43757939339
1.45664453506,1.44960927963,1.45387065411,1.46052980423,1.45990824699,1.45897305012,1.46004533768,1.46188724041,1.45755922794,1.46025180817,1.45867919922,1.45580399036,1.4620218277,1.45318806171,1.45399546623,1.45305621624,1.45648729801
1.47561681271,1.4681173563,1.47230708599,1.47729706764,1.4788299799,1.47763979435,1.47799444199,1.48047745228,1.47620129585,1.47826457024,1.47657811642,1.47329771519,1.4802929163,1.47289037704,1.4720582962,1.4717656374,1.4756513834
1.49389004707,1.48513102531,1.49069225788,1.49439609051,1.49677598476,1.49523377418,1.49654436111,1.49758160114,1.49327707291,1.49586796761,1.49393117428,1.49117803574,1.49672365189,1.49089312553,1.48953211308,1.48845076561,1.49306094646
1.51195156574,1.50265014172,1.50847065449,1.51165056229,1.51509737968,1.51218760014,1.51340198517,1.51516675949,1.50976610184,1.51406466961,1.51092767715,1.50784754753,1.5139786005,1.50790202618,1.5064034462,1.50521457195,1.5103738308
1.52945542335,1.5198097229,1.52518498898,1.52759110928,1.53275477886,1.52950298786,1.52976834774,1.53283512592,1.52587735653,1.53074932098,1.5268433094,1.52376699448,1.5312153101,1.52541720867,1.52421629429,1.52289545536,1.52642595768
1.5450296402,1.53695499897,1.54042053223,1.54280376434,1.54916059971,1.5464425087,1.54626452923,1.54886674881,1.54141223431,1.5466221571,1.54300749302,1.53789484501,1.54705667496,1.54254579544,1.54113233089,1.53858411312,1.54362559319
1.56034636498,1.55291700363,1.55600583553,1.55871152878,1.56533324719,1.560765028,1.56187093258,1.56552708149,1.55648255348,1.5626168251,1.55960202217,1.55388319492,1.56132960319,1.55726099014,1.55716001987,1.55453920364,1.55784261227
1.57660007477,1.56945097446,1.57144331932,1.57368648052,1.58085787296,1.57595443726,1.57775390148,1.58092999458,1.57092404366,1.57710230351,1.57473158836,1.56834340095,1.57768023014,1.57198297977,1.57170522213,1.56902766228,1.57363069057
1.59067153931,1.58446931839,1.58564114571,1.58763456345,1.59487628937,1.59001481533,1.5932918787,1.5962253809,1.58656919003,1.59135866165,1.58977818489,1.58208405972,1.59219455719,1.58818292618,1.5858092308,1.58366703987,1.58667933941
1.6042932272,1.5989408493,1.59944117069,1.60207140446,1.60913157463,1.60369968414,1.60665273666,1.61125743389,1.59972655773,1.6047103405,1.60524952412,1.59734499455,1.60586118698,1.60168087482,1.6006051302,1.59790837765,1.60248529911
1.61847066879,1.61158168316,1.61208379269,1.61560022831,1.6227107048,1.61653804779,1.62092196941,1.62466013432,1.613260746,1.6189968586,1.61892175674,1.61118102074,1.61855590344,1.61527407169,1.61426091194,1.61191737652,1.61499786377
1.63212406635,1.62519335747,1.62454080582,1.6276255846,1.63539433479,1.6310249567,1.63410067558,1.63713610172,1.62650454044,1.63153147697,1.63123822212,1.62426793575,1.63153386116,1.62939548492,1.62629425526,1.62536883354,1.6283916235
1.64532053471,1.63788568974,1.63499104977,1.63933873177,1.64812684059,1.64296233654,1.64671421051,1.6495885849,1.63786160946,1.64453446865,1.64427852631,1.63697254658,1.64454376698,1.64177334309,1.63935732842,1.63868784905,1.64176630974
1.65617275238,1.65006947517,1.64686429501,1.65257740021,1.6602588892,1.65524661541,1.6585226059,1.66049623489,1.64888286591,1.65580368042,1.65636980534,1.65028834343,1.65710055828,1.65441274643,1.65248274803,1.6513825655,1.65454792976
1.66900837421,1.66039371491,1.65857481957,1.6635812521,1.67131495476,1.66697490215,1.67149472237,1.67278814316,1.66103053093,1.66781270504,1.66768527031,1.66115856171,1.66888868809,1.66585576534,1.6638777256,1.66336786747,1.66647815704
1.6782399416,1.67216873169,1.66958653927,1.67496693134,1.68208801746,1.67843008041,1.68307673931,1.68349027634,1.6706789732,1.67831623554,1.67919802666,1.67349851131,1.67973971367,1.67609500885,1.67446482182,1.67476260662,1.67620038986
1.68949794769,1.68347382545,1.68122386932,1.68543589115,1.69341337681,1.68914568424,1.69288039207,1.69361841679,1.6823785305,1.68953883648,1.69138646126,1.68424999714,1.69040894508,1.68678212166,1.68536913395,1.68555772305,1.68808317184
1.69813203812,1.69360852241,1.69173443317,1.69666564465,1.70307862759,1.70069849491,1.70408773422,1.70427393913,1.69292998314,1.69944441318,1.70146250725,1.69538223743,1.70054471493,1.69762158394,1.69446146488,1.69588434696,1.69832444191
1.70808756351,1.70352435112,1.70140063763,1.70625829697,1.71321630478,1.71099698544,1.71422302723,1.71572005749,1.70255541801,1.70946669579,1.71172702312,1.7060675621,1.71013879776,1.7086148262,1.70435273647,1.70549929142,1.70727968216
1.7172781229,1.71438777447,1.71086871624,1.71559667587,1.72350847721,1.72063684463,1.72269380093,1.7250187397,1.71160554886,1.7186934948,1.722053051,1.71599030495,1.7207659483,1.71833193302,1.71358382702,1.71517491341,1.7165017128
1.7273389101,1.72267305851,1.72047114372,1.72434175015,1.73385679722,1.72884404659,1.73104524612,1.73389017582,1.72089624405,1.72771787643,1.73040390015,1.72572112083,1.72938144207,1.7286106348,1.72279667854,1.72462832928,1.72721278667
1.73575377464,1.73228466511,1.72866475582,1.73361384869,1.74268865585,1.73703074455,1.7398982048,1.74357914925,1.72919619083,1.73625445366,1.73880767822,1.73449468613,1.73928439617,1.738063097,1.73173069954,1.73351180553,1.7358584404
1.74568998814,1.74084198475,1.73746550083,1.74112701416,1.751516819,1.74501693249,1.74903035164,1.75285577774,1.7374997139,1.74483585358,1.74781596661,1.74390995502,1.74793183804,1.74688053131,1.74051940441,1.74087953567,1.74479949474
1.75409698486,1.74884212017,1.74563658237,1.74796259403,1.76049005985,1.75325655937,1.75649297237,1.76021015644,1.74661529064,1.75324261188,1.75608718395,1.75082027912,1.75709331036,1.75496053696,1.74849426746,1.74929666519,1.75374364853
1.7622576952,1.75665223599,1.75303936005,1.75655901432,1.76978361607,1.75976443291,1.76445877552,1.76836824417,1.75572359562,1.76157712936,1.76270663738,1.75911235809,1.76363611221,1.76298367977,1.75600707531,1.75668048859,1.76091015339
1.76934742928,1.76469576359,1.75960230827,1.76419997215,1.77645170689,1.76766443253,1.77309513092,1.77631282806,1.76393067837,1.7686548233,1.76986384392,1.7666965723,1.77194309235,1.76977586746,1.76361513138,1.7640542984,1.76794362068
1.77707219124,1.77110290527,1.76621890068,1.77034008503,1.78472554684,1.7738699913,1.78113651276,1.78371202946,1.77155065537,1.77662551403,1.77717196941,1.77511143684,1.77906680107,1.7760515213,1.77088987827,1.77173221111,1.77530217171
1.78436243534,1.77864778042,1.77207005024,1.7767521143,1.79161441326,1.78041255474,1.78684735298,1.79085803032,1.78001904488,1.78356266022,1.78362309933,1.78112483025,1.78648686409,1.78298425674,1.77796208859,1.77914977074,1.78207576275
1.78983640671,1.78584003449,1.77912569046,1.78402280808,1.79828000069,1.78719234467,1.79345273972,1.79799890518,1.78706395626,1.79095363617,1.78992640972,1.78818655014,1.79144001007,1.78959810734,1.78509092331,1.78625881672,1.78773105144
1.7963757515,1.79217576981,1.78597819805,1.79011011124,1.80471909046,1.7945483923,1.79998397827,1.80523777008,1.79237318039,1.79704761505,1.79706180096,1.79398870468,1.7978887558,1.7950527668,1.79112458229,1.79380524159,1.79412639141
1.8030923605,1.79820466042,1.79269778729,1.79658663273,1.81163847446,1.80130338669,1.80594706535,1.81171619892,1.79925358295,1.80345630646,1.80382704735,1.80030488968,1.8040138483,1.80265772343,1.79711675644,1.79954254627,1.80006504059
1.80877864361,1.80545818806,1.79877710342,1.80272555351,1.81745731831,1.80662631989,1.81062114239,1.81720304489,1.80571317673,1.80873942375,1.80947804451,1.80512166023,1.81041049957,1.80876767635,1.80250430107,1.80530393124,1.80588960648
1.8151293993,1.81041657925,1.80404496193,1.80805850029,1.82383239269,1.81197178364,1.81725621223,1.82286667824,1.81137692928,1.8154270649,1.81570267677,1.81085348129,1.8153077364,1.8158288002,1.80825281143,1.81066894531,1.81050598621
1.81993710995,1.81578946114,1.80964052677,1.81398177147,1.82970094681,1.81615185738,1.82335925102,1.82791566849,1.81631743908,1.82068037987,1.82101166248,1.81790757179,1.82109630108,1.82103526592,1.81351566315,1.8153924942,1.81532621384
1.82482051849,1.8219152689,1.81501483917,1.81965363026,1.8354446888,1.82002568245,1.82792758942,1.8317142725,1.82089567184,1.82635104656,1.82693040371,1.82244551182,1.82578456402,1.82720661163,1.81851994991,1.81990039349,1.82034826279
1.8306055069,1.82765686512,1.81918346882,1.82411408424,1.83998453617,1.8253005743,1.83350145817,1.83614993095,1.82525134087,1.8312817812,1.83224904537,1.82835781574,1.8313189745,1.8317810297,1.82352054119,1.82561528683,1.82375240326
1.83503901958,1.83090734482,1.82418596745,1.82903623581,1.84534788132,1.83006560802,1.8372079134,1.84005916119,1.82954728603,1.83684909344,1.83760631084,1.83336877823,1.83615267277,1.83710801601,1.82805752754,1.83004915714,1.82804203033
1.83871233463,1.83677709103,1.82959926128,1.83371698856,1.84827637672,1.83432781696,1.84140717983,1.84461307526,1.83336675167,1.83974003792,1.84317362308,1.83867251873,1.84021604061,1.84147119522,1.83426785469,1.83408415318,1.83329892158
1.84321582317,1.8414093256,1.83374941349,1.83829021454,1.85330319405,1.83924806118,1.84506106377,1.84847486019,1.8379625082,1.84485316277,1.84850656986,1.84275019169,1.84562957287,1.84578490257,1.83887600899,1.83898198605,1.83732175827
1.84689772129,1.84455502033,1.83900618553,1.84208905697,1.85725283623,1.84393203258,1.84935903549,1.85298931599,1.84154880047,1.84921813011,1.85217905045,1.84728837013,1.84990525246,1.8487046957,1.84241116047,1.84367525578,1.8420214653
1.8505705595,1.84839427471,1.84465932846,1.84754383564,1.86054182053,1.84775328636,1.85381281376,1.85705173016,1.84593808651,1.85385096073,1.85540914535,1.8508439064,1.85414767265,1.85324549675,1.84749174118,1.84717798233,1.84650027752
1.85387945175,1.85239481926,1.84931731224,1.85163104534,1.86367619038,1.85244107246,1.85729527473,1.86178910732,1.85008335114,1.85710346699,1.85880661011,1.85426366329,1.85796618462,1.85640895367,1.85270309448,1.85242259502,1.84985411167
1.85781657696,1.85549044609,1.85336267948,1.8555123806,1.86752200127,1.85567700863,1.86024582386,1.86613583565,1.85439610481,1.861982584,1.8612600565,1.8581880331,1.86191165447,1.8597946167,1.85489010811,1.85613560677,1.85500919819
1.86132776737,1.85883891583,1.85654187202,1.8602912426,1.87060105801,1.85834133625,1.86386370659,1.87018251419,1.85743772984,1.86580204964,1.8642822504,1.86106097698,1.86551427841,1.86247754097,1.8601514101,1.86117136478,1.85883021355
1.86457455158,1.8613165617,1.86028182507,1.86412549019,1.87342309952,1.86177432537,1.86652898788,1.87417054176,1.86184084415,1.86828887463,1.86647975445,1.86407792568,1.86832308769,1.86588251591,1.86336135864,1.86450839043,1.8619017601
1.86757659912,1.86473143101,1.8637509346,1.86676096916,1.87616634369,1.86499631405,1.86908566952,1.87657821178,1.86522960663,1.87007343769,1.86898648739,1.86755478382,1.87045705318,1.86879086494,1.86646580696,1.86819672585,1.86612665653
1.87159729004,1.86688995361,1.867847085,1.87083423138,1.87948155403,1.8674377203,1.87264668942,1.87875258923,1.86841738224,1.87361180782,1.87134921551,1.87086331844,1.8731918335,1.87140071392,1.86916637421,1.87158620357,1.86967968941
1.87590956688,1.86947751045,1.87136614323,1.87324082851,1.88139116764,1.87013840675,1.87501621246,1.87979674339,1.87152099609,1.87586057186,1.87407803535,1.87308049202,1.87519836426,1.87515091896,1.87230753899,1.87570226192,1.87185561657
1.87848567963,1.87241125107,1.87544834614,1.87618970871,1.88473165035,1.87320101261,1.87741053104,1.88207149506,1.87460875511,1.87799406052,1.8760894537,1.87577974796,1.87731170654,1.8785276413,1.87515735626,1.87844419479,1.87416899204
1.88177764416,1.87465620041,1.87891149521,1.8782595396,1.88672471046,1.87503159046,1.8797082901,1.88414275646,1.87695658207,1.87994873524,1.88016498089,1.87929809094,1.87985110283,1.88142228127,1.87819504738,1.88098704815,1.877571702
1.88438856602,1.87691891193,1.88230347633,1.88115274906,1.88955914974,1.87782597542,1.88200855255,1.88619053364,1.87933135033,1.88379061222,1.8829883337,1.88169324398,1.88175356388,1.88503098488,1.88105976582,1.88470804691,1.87971282005
1.88676548004,1.8795568943,1.88431620598,1.88362395763,1.89163482189,1.87899172306,1.8831127882,1.88845217228,1.88129603863,1.88677489758,1.88530504703,1.88445353508,1.88293838501,1.88852727413,1.88342559338,1.88710463047,1.88202404976
1.88846409321,1.88256418705,1.88672018051,1.88604915142,1.89365160465,1.88145005703,1.8857896328,1.89088749886,1.88288211822,1.88832235336,1.88652956486,1.88689136505,1.88536167145,1.89086961746,1.88609683514,1.88847589493,1.88433361053
1.8911960125,1.88444042206,1.88932299614,1.88925182819,1.89597475529,1.88381099701,1.88769388199,1.89298641682,1.88607907295,1.890604496,1.88889813423,1.88910889626,1.88846004009,1.89330387116,1.88802862167,1.89170217514,1.88766264915
1.89275574684,1.88708114624,1.89082026482,1.89174699783,1.89765655994,1.88631236553,1.88950228691,1.89442110062,1.8883279562,1.89346468449,1.8898588419,1.89096164703,1.89009797573,1.8955463171,1.89170718193,1.89406442642,1.88903951645
1.89339566231,1.8902810812,1.89270603657,1.8938703537,1.89907383919,1.88799273968,1.89168822765,1.89647006989,1.89044475555,1.89501678944,1.89164209366,1.893196702,1.89317715168,1.89778506756,1.89333164692,1.89570689201,1.89103257656
1.8958261013,1.89238250256,1.89489519596,1.89518404007,1.90064501762,1.89059782028,1.89420437813,1.89731884003,1.89232456684,1.8967268467,1.89324295521,1.89502263069,1.89542818069,1.89834117889,1.89579916,1.89814972877,1.8934776783
1.89709746838,1.8942207098,1.89715373516,1.89805650711,1.90251851082,1.89110338688,1.89606869221,1.8989521265,1.89392101765,1.89880132675,1.89518916607,1.89653229713,1.8972761631,1.90006864071,1.89819383621,1.90015411377,1.89621078968
1.89839017391,1.89658296108,1.8985991478,1.89885652065,1.90361201763,1.89289164543,1.89668798447,1.90087878704,1.89638888836,1.90157103538,1.89649379253,1.89824175835,1.89831662178,1.90080022812,1.90017306805,1.9010424614,1.89713168144
1.89931941032,1.89785528183,1.90086650848,1.89998102188,1.90563869476,1.89494633675,1.89757812023,1.90320253372,1.897752285,1.90331876278,1.89826929569,1.90001559257,1.90085494518,1.90239226818,1.90193414688,1.90219664574,1.89974522591
1.90173506737,1.89975178242,1.90253925324,1.90044927597,1.90760695934,1.89654529095,1.89963328838,1.90567016602,1.89976072311,1.90563595295,1.8989354372,1.90117037296,1.90108609199,1.90367615223,1.90324246883,1.90298032761,1.90182435513
1.90330350399,1.90185773373,1.90393996239,1.90300047398,1.91014325619,1.8989123106,1.90095889568,1.9075306654,1.90181005001,1.90656888485,1.90060114861,1.90226793289,1.90310549736,1.90509617329,1.90399622917,1.90392208099,1.90274965763
1.90535080433,1.90404963493,1.90575301647,1.90395998955,1.91136109829,1.90051996708,1.90212965012,1.90907466412,1.90395879746,1.90838313103,1.90167057514,1.9035217762,1.90502047539,1.90615999699,1.90469050407,1.90512669086,1.90419399738
1.90618288517,1.90584135056,1.90695035458,1.90523314476,1.91335606575,1.90196382999,1.90370392799,1.90975952148,1.90473783016,1.90893006325,1.90319025516,1.90546035767,1.90561151504,1.90730440617,1.90548157692,1.90627408028,1.9065489769
1.90811657906,1.90777158737,1.90877771378,1.90606486797,1.91536927223,1.90357005596,1.90417850018,1.91094875336,1.90553343296,1.91022753715,1.90524744988,1.90647661686,1.90675258636,1.90786921978,1.90597867966,1.90863454342,1.90801560879
1.90878772736,1.90884935856,1.90993022919,1.90795373917,1.91659426689,1.90497374535,1.90494704246,1.91300261021,1.90727293491,1.90981686115,1.90770721436,1.90879368782,1.90898621082,1.90872228146,1.90661001205,1.91000604629,1.91101574898
1.90958619118,1.9111187458,1.91217041016,1.90995836258,1.91738891602,1.90623021126,1.9059252739,1.91491246223,1.90846562386,1.91099131107,1.90855407715,1.91003239155,1.91048693657,1.90934813023,1.9087845087,1.91123747826,1.91133975983
1.91009283066,1.91174435616,1.91333401203,1.91047894955,1.91824555397,1.90781629086,1.90677642822,1.91583192349,1.90915310383,1.91119873524,1.91110646725,1.91162836552,1.9115704298,1.91038835049,1.91066467762,1.91309630871,1.91212689877
1.91192901135,1.91216278076,1.91504442692,1.91172802448,1.91781663895,1.90917241573,1.90744125843,1.91601955891,1.90993833542,1.9118335247,1.91257417202,1.91226089001,1.9133720398,1.91068685055,1.91118860245,1.9148414135,1.91342008114
1.91233897209,1.9134914875,1.9160888195,1.9133566618,1.91822361946,1.91083812714,1.90872263908,1.91760480404,1.91198205948,1.91381251812,1.91390383244,1.91307127476,1.91537058353,1.91218292713,1.91369235516,1.91533696651,1.91477906704
1.91395461559,1.91406345367,1.91650021076,1.91363847256,1.91822218895,1.91225862503,1.91035914421,1.91661608219,1.91256165504,1.91485106945,1.91470885277,1.91368043423,1.91576099396,1.91251277924,1.91464245319,1.91560566425,1.91461658478
1.91459476948,1.91460514069,1.91751646996,1.91488552093,1.91881346703,1.91316223145,1.91226732731,1.91683101654,1.91237461567,1.91589784622,1.91622006893,1.91460859776,1.91761887073,1.91285467148,1.91466510296,1.91763544083,1.91572237015
1.91483342648,1.91505217552,1.9187463522,1.91589426994,1.91979110241,1.91298735142,1.9126868248,1.91783380508,1.91332471371,1.91769587994,1.9179803133,1.91513931751,1.91852617264,1.91316437721,1.91558742523,1.91800451279,1.91645371914
1.91524028778,1.91659212112,1.92010772228,1.91635894775,1.92221736908,1.91440582275,1.9138379097,1.91879320145,1.91473817825,1.91862976551,1.9184705019,1.91526758671,1.91979801655,1.91365432739,1.91672277451,1.91977095604,1.91779911518
1.91613829136,1.91683208942,1.92117643356,1.9180201292,1.92390370369,1.91460800171,1.9146617651,1.91838872433,1.91560697556,1.91876971722,1.91975772381,1.91705751419,1.92020630837,1.91413915157,1.91766881943,1.92003941536,1.91882872582
1.91767704487,1.91811323166,1.92215907574,1.91886901855,1.92474746704,1.9158924818,1.91552853584,1.91894578934,1.91651916504,1.92026424408,1.9213861227,1.91796541214,1.92115998268,1.91586256027,1.91784226894,1.92156648636,1.91969120502
1.91859018803,1.91905665398,1.9223856926,1.91994619369,1.9263201952,1.91598689556,1.91665196419,1.9202080965,1.91815793514,1.9212924242,1.92255580425,1.91864287853,1.92128169537,1.91615402698,1.91948151588,1.92290329933,1.92012286186
1.91988551617,1.91998255253,1.9233648777,1.92099642754,1.92821276188,1.9170781374,1.91667819023,1.920383811,1.91911709309,1.92189311981,1.9225332737,1.91865992546,1.92174434662,1.91711986065,1.92067885399,1.92394399643,1.92139649391
1.92102873325,1.92095255852,1.92519342899,1.92115402222,1.92849528789,1.91760218143,1.91864538193,1.92135131359,1.91898167133,1.92320299149,1.92311894894,1.92039346695,1.92144238949,1.91819858551,1.92156219482,1.9252974987,1.92177581787
1.92239034176,1.92176067829,1.92545032501,1.92117023468,1.92954111099,1.91958558559,1.91926538944,1.92185795307,1.91963994503,1.92404925823,1.9231133461,1.92187261581,1.92288792133,1.91862010956,1.92069208622,1.9269143343,1.92232334614
1.92207682133,1.92252135277,1.92684173584,1.92229557037,1.93023788929,1.92001223564,1.92133700848,1.92212343216,1.92107129097,1.92426025867,1.92406415939,1.92130768299,1.92379617691,1.9188901186,1.92142009735,1.92788541317,1.92295873165
1.92285466194,1.92355549336,1.92845678329,1.92266726494,1.93048536778,1.92065548897,1.92143368721,1.92230558395,1.92134785652,1.92476165295,1.92496287823,1.92204725742,1.92423462868,1.92009413242,1.92184841633,1.92842173576,1.92363214493
1.92294967175,1.92389893532,1.92864084244,1.92278075218,1.93054413795,1.92088985443,1.92199552059,1.92331588268,1.92140746117,1.92594516277,1.9259403944,1.92363214493,1.92567074299,1.92097640038,1.92297053337,1.92929041386,1.92377996445
1.92356657982,1.92473077774,1.92806231976,1.92331600189,1.93136763573,1.92167901993,1.92333388329,1.92229938507,1.92288088798,1.92707300186,1.92659580708,1.9250292778,1.92661714554,1.92086613178,1.92227053642,1.92992889881,1.92364871502
1.92388033867,1.92587184906,1.92885136604,1.92394578457,1.93090343475,1.92179048061,1.92448365688,1.92286992073,1.92325806618,1.92745804787,1.92781245708,1.92535364628,1.92641758919,1.92096984386,1.92317581177,1.93032109737,1.92466950417
1.92460918426,1.92668259144,1.92915117741,1.92403900623,1.93082928658,1.92320632935,1.92421686649,1.92444241047,1.92359256744,1.92724716663,1.92793130875,1.92693293095,1.92675173283,1.9215143919,1.92349803448,1.93102157116,1.92495453358
1.92466795445,1.92739284039,1.92831408977,1.9240051508,1.93154704571,1.92226624489,1.92531704903,1.92412662506,1.92412686348,1.9269490242,1.92826664448,1.92777895927,1.92716276646,1.92277872562,1.92323851585,1.93114519119,1.92563295364
1.92580342293,1.92817866802,1.92874670029,1.92462980747,1.93241620064,1.92314457893,1.92561459541,1.92469751835,1.92550015449,1.9261136055,1.92902100086,1.92713427544,1.92745435238,1.92339909077,1.92373204231,1.93044316769,1.92628276348
1.925973773,1.92901492119,1.93012309074,1.92484951019,1.93208646774,1.92363369465,1.92566347122,1.92536580563,1.92612183094,1.92592191696,1.92948532105,1.92803525925,1.92838990688,1.92485928535,1.92429721355,1.93069982529,1.92664897442
1.92686939239,1.92945742607,1.93139123917,1.92492067814,1.93226861954,1.92464184761,1.92621600628,1.92532718182,1.92574131489,1.9262111187,1.93044555187,1.92850184441,1.92898213863,1.92564845085,1.92494356632,1.93103635311,1.92727804184
1.92703032494,1.92911946774,1.93148624897,1.92531859875,1.93337285519,1.92444705963,1.92645061016,1.92536866665,1.92642068863,1.92687928677,1.93097293377,1.92888021469,1.92916488647,1.92668688297,1.92606532574,1.93056380749,1.92839384079
1.92663681507,1.93024516106,1.93316888809,1.92630672455,1.93342220783,1.92612123489,1.92727661133,1.9269361496,1.92686724663,1.92669665813,1.93055033684,1.92947876453,1.92980480194,1.92712962627,1.92625284195,1.93041837215,1.92831969261
1.9262317419,1.93103253841,1.93230235577,1.92598032951,1.93367922306,1.92697453499,1.92716634274,1.92809712887,1.9274919033,1.92747914791,1.9310927391,1.93028306961,1.92987430096,1.92716443539,1.92653238773,1.93174564838,1.92862212658
1.92700362205,1.9308950901,1.93259716034,1.92611479759,1.93428659439,1.92698907852,1.92741167545,1.92876219749,1.92808187008,1.92800319195,1.93138670921,1.93050813675,1.92941653729,1.92768192291,1.92682933807,1.93186199665,1.92981553078
1.92773044109,1.93220293522,1.93236374855,1.92714703083,1.93467891216,1.92769443989,1.92783665657,1.93041157722,1.92947328091,1.92873156071,1.93065750599,1.93020427227,1.92982661724,1.92802214623,1.92731893063,1.93242037296,1.92926371098
1.92816662788,1.93256306648,1.93304169178,1.92613554001,1.9352260828,1.92766475678,1.92870151997,1.93212199211,1.92919373512,1.92952108383,1.93008923531,1.93139159679,1.92911243439,1.9295964241,1.92841506004,1.93264019489,1.93007111549
1.92834806442,1.93278598785,1.93275058269,1.92716777325,1.93565249443,1.92890489101,1.9283015728,1.93244540691,1.93016147614,1.92928981781,1.93060564995,1.93084764481,1.93022799492,1.92887115478,1.92862701416,1.93295609951,1.93012547493
1.92842173576,1.93344020843,1.93386089802,1.92719995976,1.93645143509,1.92939662933,1.92921590805,1.93303012848,1.93038439751,1.9296836853,1.92960011959,1.93060410023,1.92997777462,1.9303343296,1.92938876152,1.93231153488,1.93082213402
1.92853450775,1.93362593651,1.93416309357,1.92755520344,1.93483304977,1.93047702312,1.92958927155,1.93273687363,1.93016922474,1.93057107925,1.92907762527,1.93058383465,1.93101274967,1.93130254746,1.93064594269,1.93287539482,1.93075287342
1.92808842659,1.93352091312,1.93443953991,1.92737436295,1.93505215645,1.9308475256,1.9293987751,1.93312108517,1.93065953255,1.93018484116,1.92886841297,1.93160045147,1.9309797287,1.93182373047,1.93105101585,1.9325107336,1.93156468868
1.9272030592,1.93415439129,1.93395268917,1.92764985561,1.93494904041,1.93211126327,1.92884099484,1.93257033825,1.93123018742,1.92938816547,1.92847788334,1.93107175827,1.93291532993,1.93156540394,1.93058812618,1.93298995495,1.93177890778
1.92776429653,1.93428218365,1.935069561,1.92788112164,1.93429398537,1.93197667599,1.9294706583,1.93295133114,1.93277847767,1.92973542213,1.92815077305,1.93177425861,1.93200564384,1.93284654617,1.93080627918,1.93279027939,1.93069577217
1.92774152756,1.93347716332,1.93469786644,1.92819309235,1.93406713009,1.9323220253,1.92911267281,1.93286859989,1.93312728405,1.92907714844,1.92783725262,1.93258082867,1.93267452717,1.93183970451,1.93099415302,1.9323849678,1.93011260033
1.92762434483,1.93431615829,1.934918046,1.92938899994,1.93452978134,1.9326171875,1.92961704731,1.93320190906,1.93391144276,1.92868638039,1.92781758308,1.93262112141,1.93303227425,1.93136966229,1.93099248409,1.93244433403,1.92997467518
1.92955052853,1.93383526802,1.93560409546,1.92951476574,1.93393862247,1.93333780766,1.9309065342,1.93161022663,1.93470036984,1.92861294746,1.92845654488,1.93204236031,1.93287110329,1.9311914444,1.93036103249,1.93247020245,1.92959523201
1.93005692959,1.93346345425,1.93662548065,1.92928552628,1.93362748623,1.93332064152,1.93172180653,1.93320524693,1.93525540829,1.92896771431,1.92835760117,1.93178594112,1.93237030506,1.93197751045,1.93055963516,1.93100512028,1.92965173721
1.93086612225,1.93373441696,1.93675506115,1.92951953411,1.93371033668,1.93305754662,1.93136227131,1.93292272091,1.9361795187,1.92910313606,1.92856168747,1.93231105804,1.93314397335,1.93099808693,1.93050837517,1.93145489693,1.93027997017
1.93181884289,1.93410694599,1.93666887283,1.92907977104,1.93386149406,1.932690382,1.93283176422,1.93313145637,1.93688678741,1.92955350876,1.92954456806,1.93277394772,1.93345952034,1.93161463738,1.93028306961,1.93090748787,1.93057847023
1.93294811249,1.93419229984,1.9371638298,1.92865335941,1.93440365791,1.93254756928,1.93272733688,1.93266201019,1.93700504303,1.92930698395,1.92977416515,1.93262052536,1.93313717842,1.93185460567,1.93058240414,1.93090057373,1.93062865734
1.93290567398,1.93467020988,1.93660187721,1.92794275284,1.93442118168,1.93294978142,1.93354189396,1.93225157261,1.93681120873,1.92933166027,1.92998790741,1.93286585808,1.93394839764,1.93234527111,1.93085026741,1.9316085577,1.93194425106
1.93260371685,1.93498194218,1.93661892414,1.92855131626,1.93428099155,1.93316328526,1.93338394165,1.93118131161,1.93624401093,1.92927408218,1.92972564697,1.93237888813,1.93455564976,1.93177318573,1.93103528023,1.93216252327,1.93225824833
1.93256211281,1.93496775627,1.93649554253,1.92799687386,1.93421733379,1.93405914307,1.93358576298,1.93101298809,1.93588840961,1.92936265469,1.92987346649,1.93301427364,1.93411588669,1.93265771866,1.93045687676,1.93081605434,1.93252253532
1.93212854862,1.93542516232,1.9367249012,1.92761993408,1.93445575237,1.93471980095,1.9334243536,1.93046808243,1.93514096737,1.9296848774,1.92992079258,1.93271756172,1.93486666679,1.93274080753,1.93162107468,1.93159878254,1.93353009224
1.93185794354,1.93627381325,1.93655407429,1.92789578438,1.9344881773,1.93446886539,1.93355894089,1.93053996563,1.93524980545,1.92977595329,1.93058764935,1.93384587765,1.93510270119,1.93321752548,1.93182039261,1.93058466911,1.93449509144
1.93149793148,1.93679690361,1.93695020676,1.92837679386,1.9351143837,1.93538272381,1.93346250057,1.93126904964,1.93547916412,1.93042302132,1.93030810356,1.93395066261,1.93580293655,1.93342876434,1.93293011188,1.93128108978,1.93450701237
1.93236994743,1.93706285953,1.93712282181,1.92892611027,1.93554449081,1.93486845493,1.93321073055,1.93218815327,1.9345240593,1.93035924435,1.93108224869,1.9339851141,1.93625795841,1.93462765217,1.93323802948,1.93023645878,1.93492949009
1.93282043934,1.93739378452,1.9373986721,1.9293037653,1.9358330965,1.93517589569,1.93329966068,1.93305003643,1.93386614323,1.92979669571,1.93199443817,1.93383300304,1.93665587902,1.93564462662,1.93289196491,1.9306896925,1.9355032444
1.93322980404,1.9383289814,1.93762910366,1.92967998982,1.93578195572,1.93530857563,1.9336591959,1.93317914009,1.93495178223,1.93077266216,1.93096828461,1.93402600288,1.937510252,1.93635880947,1.93273603916,1.92991960049,1.93564724922
1.93408346176,1.93824970722,1.93756306171,1.92901170254,1.9351735115,1.93536281586,1.93299984932,1.93372678757,1.93470489979,1.93132936955,1.93174254894,1.9338889122,1.93777251244,1.93657791615,1.93309640884,1.93050289154,1.93604588509
1.93384206295,1.93844389915,1.93724513054,1.92902255058,1.93470728397,1.93476772308,1.93233311176,1.93317019939,1.93548965454,1.9311145544,1.9316586256,1.93413221836,1.9381210804,1.93680012226,1.93323850632,1.93067157268,1.93629395962
1.93425655365,1.9385522604,1.93759250641,1.92901492119,1.9347512722,1.93608570099,1.93334805965,1.93337774277,1.93582427502,1.932513237,1.93226575851,1.93513321877,1.93790435791,1.93706572056,1.93280482292,1.93086028099,1.93665361404
1.93509447575,1.93876361847,1.9371714592,1.92918431759,1.93449163437,1.93619966507,1.93331301212,1.9337502718,1.93477749824,1.93245112896,1.93187701702,1.93509221077,1.93777143955,1.93634271622,1.93376553059,1.93236494064,1.93705928326
1.93518161774,1.93834102154,1.93742382526,1.92929387093,1.93433904648,1.93592762947,1.93293118477,1.93350756168,1.93411576748,1.93275034428,1.93215107918,1.93492496014,1.93676197529,1.93670797348,1.93458485603,1.93224096298,1.93721282482
1.93528568745,1.93838775158,1.93667173386,1.92875671387,1.93507552147,1.93641006947,1.93396317959,1.93376123905,1.93418669701,1.93284749985,1.93246614933,1.93556141853,1.9371188879,1.93695676327,1.93541264534,1.9332524538,1.93754756451
1.93574380875,1.93896663189,1.93707120419,1.92977905273,1.93583142757,1.93672978878,1.93326175213,1.93408632278,1.93374073505,1.93352019787,1.93250012398,1.934902668,1.93795442581,1.93649876118,1.93658566475,1.93340647221,1.93742585182
1.93595433235,1.93811237812,1.93773496151,1.92914426327,1.93540251255,1.93606472015,1.9339556694,1.93515026569,1.9326800108,1.93433225155,1.93277263641,1.93529772759,1.93822789192,1.93671381474,1.93689143658,1.93383359909,1.93754148483
1.93575048447,1.93837857246,1.93746471405,1.92888629437,1.93625855446,1.93598818779,1.93473017216,1.93503451347,1.93284082413,1.9354211092,1.93315780163,1.93523943424,1.93915677071,1.93673372269,1.93763208389,1.93441879749,1.93645894527
1.93591356277,1.93831205368,1.93747591972,1.92864668369,1.93705582619,1.9366042614,1.93436467648,1.93558442593,1.9329713583,1.93645238876,1.93357884884,1.93500518799,1.93987059593,1.93759274483,1.93798625469,1.93531036377,1.93693876267
1.93605077267,1.93815875053,1.9383610487,1.92848491669,1.93773210049,1.93633806705,1.93438005447,1.9361833334,1.93340945244,1.93726468086,1.93417370319,1.93539738655,1.93972218037,1.93689274788,1.9382058382,1.93592166901,1.93607759476
1.93563091755,1.93777322769,1.93804335594,1.92819738388,1.93699228764,1.93611085415,1.93456065655,1.93552470207,1.93279874325,1.93845963478,1.93346071243,1.93520998955,1.93988895416,1.93659174442,1.93769669533,1.93594706058,1.93592441082
1.93503749371,1.93852162361,1.93802142143,1.92798542976,1.93695139885,1.93683862686,1.93407273293,1.93606472015,1.9334102869,1.93958008289,1.93279504776,1.93492162228,1.94007706642,1.93661403656,1.93727350235,1.93614649773,1.93571507931
1.93527019024,1.93796777725,1.93856227398,1.92849838734,1.93744421005,1.93670034409,1.93460142612,1.93571925163,1.93345975876,1.94000661373,1.93274915218,1.93577539921,1.93981075287,1.93693304062,1.93702816963,1.93536257744,1.93606233597
1.93472254276,1.93855166435,1.93846929073,1.92867827415,1.93728578091,1.93729794025,1.93450438976,1.93553888798,1.93235385418,1.94208478928,1.93282032013,1.93615829945,1.94068193436,1.93568408489,1.93706440926,1.93646728992,1.93553972244
1.93473720551,1.93843472004,1.93858337402,1.9292345047,1.93662464619,1.93782389164,1.93364012241,1.93578481674,1.93251359463,1.9424020052,1.93278920651,1.93555176258,1.94094359875,1.93576860428,1.93631148338,1.93585431576,1.93488633633
1.93510961533,1.93771731854,1.93816411495,1.92912995815,1.93648529053,1.93817722797,1.93488574028,1.93594908714,1.93206250668,1.94248902798,1.93310451508,1.9361770153,1.94146466255,1.93620359898,1.93616533279,1.93700885773,1.93570148945
1.9347474575,1.93715178966,1.93748509884,1.93093109131,1.9366723299,1.9376707077,1.93577301502,1.93557214737,1.93128740787,1.94229543209,1.93379855156,1.93573176861,1.94184935093,1.93558812141,1.93706417084,1.93750858307,1.93534207344
1.93482029438,1.93770837784,1.93762159348,1.93086910248,1.93680036068,1.93869459629,1.93590724468,1.9358663559,1.93122899532,1.94232356548,1.93437743187,1.93487215042,1.94238626957,1.93482279778,1.9370932579,1.9375333786,1.93572831154
1.93439662456,1.93712949753,1.93685901165,1.93056917191,1.9367992878,1.93921625614,1.93623769283,1.93554913998,1.93168151379,1.94232106209,1.93513119221,1.93506383896,1.9424341917,1.93403971195,1.93724763393,1.93696248531,1.93550765514
1.93430781364,1.93778574467,1.93603396416,1.93152832985,1.93718290329,1.93905949593,1.93654108048,1.9348140955,1.93135166168,1.94140148163,1.93592143059,1.93535935879,1.94288051128,1.93408870697,1.93830144405,1.93675875664,1.93601930141
1.93406915665,1.93804335594,1.93635594845,1.93183016777,1.93667018414,1.93903028965,1.93582224846,1.93439877033,1.93176591396,1.9419260025,1.93638122082,1.93533670902,1.9435801506,1.93405592442,1.93898379803,1.93653333187,1.93615019321
1.93484556675,1.93801951408,1.93585312367,1.93035411835,1.93703579903,1.93948793411,1.93568205833,1.93398928642,1.93243360519,1.94148099422,1.93746328354,1.93531298637,1.94369888306,1.93338608742,1.93873798847,1.93610537052,1.93647432327
1.93573045731,1.93882226944,1.93557178974,1.93097567558,1.93711566925,1.93920528889,1.93674480915,1.93416070938,1.9324618578,1.94177341461,1.9376693964,1.93583285809,1.94290006161,1.93300020695,1.93924283981,1.93633794785,1.93543565273
1.93563568592,1.93918061256,1.93523442745,1.93137907982,1.9364951849,1.9388011694,1.93647861481,1.93382573128,1.93275845051,1.94178068638,1.93779754639,1.93516480923,1.94355177879,1.93401157856,1.93912780285,1.93680047989,1.9357676506
1.93559861183,1.93849909306,1.93594181538,1.93107235432,1.93650853634,1.93908929825,1.93637990952,1.93322825432,1.9331843853,1.94195282459,1.93782901764,1.93517267704,1.94346129894,1.93388223648,1.9390591383,1.93718123436,1.93559634685
1.93667316437,1.93935954571,1.93552339077,1.93086278439,1.9368481636,1.93827724457,1.9367672205,1.9335641861,1.9327763319,1.94269895554,1.93808948994,1.934882164,1.94346225262,1.93390858173,1.93951201439,1.93688750267,1.93593835831
1.9363694191,1.94033288956,1.93613827229,1.93214893341,1.93744134903,1.93777740002,1.93757462502,1.93359375,1.93295288086,1.94308137894,1.93800199032,1.93451929092,1.94318211079,1.93426203728,1.93977808952,1.93711674213,1.93561506271
1.93664765358,1.94000339508,1.93591427803,1.93216121197,1.93697416782,1.93759572506,1.9378695488,1.93339848518,1.93218505383,1.94349241257,1.93788361549,1.93399631977,1.94398987293,1.93427443504,1.93839788437,1.93700134754,1.93567013741
1.93613040447,1.93985021114,1.93592905998,1.9322270155,1.93677449226,1.93774759769,1.93774151802,1.93390870094,1.93267595768,1.94358706474,1.93857145309,1.93394899368,1.94456195831,1.93429601192,1.93967008591,1.93718457222,1.93641901016
1.9364156723,1.94050383568,1.93539333343,1.93285822868,1.93661105633,1.93755614758,1.93993210793,1.93440783024,1.9332562685,1.94397902489,1.93872821331,1.9344162941,1.94452786446,1.93382704258,1.93902146816,1.93721616268,1.93643403053
1.93583738804,1.94058597088,1.93538546562,1.93296968937,1.93700969219,1.93812322617,1.9399780035,1.93415105343,1.93396997452,1.94399631023,1.93854379654,1.93415403366,1.94434475899,1.93412137032,1.93900334835,1.93741822243,1.93608856201
1.935790658,1.94042694569,1.93591153622,1.93285369873,1.93572998047,1.93761074543,1.94027483463,1.93404328823,1.93332195282,1.94426357746,1.93857753277,1.93356907368,1.94461214542,1.93449091911,1.93853759766,1.93627715111,1.93716156483
1.93511092663,1.94083464146,1.93729221821,1.93251049519,1.93627047539,1.93826913834,1.94048798084,1.93431890011,1.93421220779,1.94346880913,1.93872904778,1.9334167242,1.94543147087,1.93434739113,1.93949925899,1.93663311005,1.93603205681
1.93536412716,1.9409942627,1.93737888336,1.9332972765,1.93547511101,1.93796753883,1.94056737423,1.93521106243,1.93455350399,1.94345641136,1.93819665909,1.9325979948,1.94588804245,1.93459701538,1.93894135952,1.93677353859,1.93551790714
1.93500339985,1.94076037407,1.93787169457,1.93231582642,1.93531632423,1.93729925156,1.94012594223,1.93574619293,1.93434417248,1.94363164902,1.9381518364,1.9321359396,1.94574189186,1.93496084213,1.93961620331,1.93634903431,1.93567109108
1.93489515781,1.94071042538,1.93883275986,1.9325735569,1.93487393856,1.93850004673,1.9396635294,1.93687582016,1.93410825729,1.94358026981,1.93841409683,1.93228363991,1.94603717327,1.93461716175,1.9386857748,1.9361333847,1.93562805653
1.93464422226,1.94072580337,1.93926239014,1.93282961845,1.93503177166,1.93888807297,1.94028544426,1.93684875965,1.93443953991,1.94260847568,1.93833911419,1.93234312534,1.94576692581,1.93444728851,1.93917179108,1.93599748611,1.93497538567
1.93518078327,1.94025957584,1.93947291374,1.93296265602,1.93555402756,1.9394595623,1.93980526924,1.93891751766,1.93396282196,1.94268941879,1.93875765801,1.93305933476,1.94548130035,1.93442988396,1.93940186501,1.9362654686,1.93490290642
1.93524289131,1.94002079964,1.94040441513,1.93322920799,1.93551301956,1.93933773041,1.94015598297,1.93921077251,1.93356812,1.94219243526,1.93855547905,1.93291962147,1.945779562,1.9348359108,1.93956696987,1.93613421917,1.93545484543
1.93494153023,1.93940520287,1.94063079357,1.93384516239,1.93545210362,1.93931818008,1.94027125835,1.93928432465,1.93378055096,1.94216191769,1.93866276741,1.93288326263,1.94452571869,1.93538558483,1.93980121613,1.93653321266,1.93551290035
1.93533432484,1.93952465057,1.94098818302,1.93429839611,1.93620371819,1.93929469585,1.94073092937,1.9395108223,1.93358767033,1.94327962399,1.93876421452,1.93366861343,1.94502735138,1.93600702286,1.94015133381,1.93685913086,1.93587827683
1.93552744389,1.93851852417,1.94072687626,1.93485140801,1.93657898903,1.93865084648,1.93998658657,1.94030594826,1.93322324753,1.94284296036,1.93934178352,1.93352437019,1.94520890713,1.93620502949,1.94029664993,1.93731403351,1.93616366386
1.93520474434,1.93886506557,1.94035732746,1.9344586134,1.93607223034,1.93838381767,1.94023251533,1.94012486935,1.93401157856,1.94293284416,1.93908536434,1.93392837048,1.94429445267,1.936632514,1.940071702,1.93724787235,1.93697321415
1.9357612133,1.93819797039,1.94033634663,1.934450984,1.93628931046,1.93748235702,1.94088959694,1.94107961655,1.93391811848,1.94320309162,1.93962323666,1.93432831764,1.94404292107,1.93672275543,1.940335989,1.93759262562,1.93720734119
1.9361937046,1.93851053715,1.94008779526,1.93465268612,1.93633031845,1.93752491474,1.93958830833,1.94153153896,1.93484175205,1.94393062592,1.93975305557,1.93461322784,1.94437015057,1.93715274334,1.94011795521,1.93737781048,1.93679249287
1.93630123138,1.93749272823,1.94107341766,1.93545866013,1.93573176861,1.93713116646,1.93994808197,1.94150042534,1.93545985222,1.94296145439,1.94022524357,1.935765028,1.94412660599,1.93712556362,1.9398431778,1.93718004227,1.93695771694
1.93627917767,1.93873226643,1.94005596638,1.93558335304,1.93543028832,1.93702697754,1.9393017292,1.94122898579,1.93607914448,1.94253599644,1.93981444836,1.93567717075,1.94362640381,1.93743622303,1.94017040729,1.93641769886,1.93734407425
1.93554925919,1.93878054619,1.93995726109,1.93562757969,1.93608415127,1.93720364571,1.93955409527,1.94090032577,1.93593049049,1.94250547886,1.93955814838,1.93525278568,1.94420838356,1.93730378151,1.94022738934,1.93671452999,1.9369982481
1.93536365032,1.93906891346,1.94077801704,1.93610167503,1.93605315685,1.93691837788,1.93934106827,1.94073271751,1.93572378159,1.94184327126,1.93956577778,1.93613100052,1.94439435005,1.93735444546,1.94078230858,1.93603932857,1.93694090843
1.93507421017,1.93897676468,1.9409430027,1.9364631176,1.93563199043,1.93664896488,1.94020366669,1.94099032879,1.93543124199,1.94006288052,1.93930327892,1.93599426746,1.94434034824,1.93783330917,1.94178807735,1.93576228619,1.93655192852
1.93489694595,1.93877148628,1.94011080265,1.93667149544,1.93596744537,1.9360319376,1.93978428841,1.94208598137,1.93555879593,1.93966794014,1.94008791447,1.93524622917,1.94406783581,1.93792235851,1.94196033478,1.93503963947,1.93562591076
1.93405580521,1.93918728828,1.9404797554,1.93623888493,1.93705308437,1.93605923653,1.9401807785,1.94083988667,1.93531644344,1.93952465057,1.94020235539,1.93484222889,1.94452178478,1.93848538399,1.94214141369,1.93528020382,1.93545484543
1.93376266956,1.93903505802,1.94081544876,1.93645238876,1.93670713901,1.93531429768,1.93951797485,1.94039654732,1.93507242203,1.9396930933,1.94085323811,1.93474125862,1.94459307194,1.9382404089,1.94171619415,1.93538141251,1.93529725075
1.93358123302,1.93812119961,1.94013869762,1.93511688709,1.93657803535,1.93558359146,1.93918120861,1.93943011761,1.93501281738,1.93847048283,1.94084227085,1.93461930752,1.9442294836,1.93821263313,1.94190061092,1.93549144268,1.9351785183
1.9332638979,1.93827927113,1.94022858143,1.93532073498,1.93758404255,1.93593382835,1.9393594265,1.93935120106,1.93522906303,1.93867003918,1.94236111641,1.93422472477,1.94365155697,1.93796801567,1.94022548199,1.93626224995,1.9342764616
1.93327152729,1.93734133244,1.94008493423,1.93487501144,1.9378067255,1.93571019173,1.93927037716,1.93962848187,1.93476164341,1.93846189976,1.94155216217,1.934415102,1.94379734993,1.93835675716,1.94025182724,1.93616092205,1.93504869938
1.93367886543,1.93747770786,1.940792799,1.93498837948,1.93821752071,1.93589401245,1.9389783144,1.93970501423,1.93563628197,1.93802273273,1.94214200973,1.93402314186,1.94379985333,1.93827486038,1.94026505947,1.93639492989,1.93414521217
1.93407595158,1.93763577938,1.9410815239,1.93450713158,1.93800246716,1.93597781658,1.9391207695,1.94046747685,1.93684732914,1.93788468838,1.94187867641,1.93439304829,1.94227600098,1.93912935257,1.9404156208,1.93618130684,1.93397629261
1.93399608135,1.93697965145,1.94165658951,1.93541872501,1.93848454952,1.93605196476,1.93849551678,1.94224703312,1.93686676025,1.93879461288,1.9428896904,1.93449926376,1.94252192974,1.93960118294,1.93937015533,1.93664383888,1.93422973156
1.93382692337,1.93698227406,1.94162786007,1.93518126011,1.93848419189,1.93613886833,1.93858337402,1.94240558147,1.93709337711,1.93931150436,1.94280409813,1.93499910831,1.94185709953,1.93980395794,1.93896281719,1.93653428555,1.93426656723
1.93418943882,1.93706893921,1.94200468063,1.93563997745,1.93903338909,1.93647372723,1.93826568127,1.94250547886,1.93948459625,1.93935441971,1.94210112095,1.9350758791,1.94152927399,1.93901336193,1.93828999996,1.93674314022,1.9343252182
1.9341635704,1.93693161011,1.94235849381,1.9356777668,1.93855714798,1.93662762642,1.93710207939,1.94371795654,1.93930709362,1.93999934196,1.94193065166,1.93531095982,1.94103479385,1.93933546543,1.93779599667,1.93645787239,1.93473601341
1.9344086647,1.93680608273,1.94132244587,1.9358830452,1.93909621239,1.93646121025,1.9368519783,1.94425916672,1.93930661678,1.94014537334,1.94204986095,1.93530583382,1.94174969196,1.93770551681,1.93735349178,1.93768143654,1.93527066708
1.93414914608,1.93753957748,1.94153594971,1.9355494976,1.93903315067,1.93555760384,1.93698894978,1.94418215752,1.93990778923,1.94031047821,1.94199991226,1.93501234055,1.94195902348,1.93754208088,1.93667066097,1.93719577789,1.93522405624
1.9339799881,1.93724024296,1.94193971157,1.93555116653,1.93911898136,1.93628144264,1.93679535389,1.94427919388,1.93907010555,1.94022321701,1.94145822525,1.93444657326,1.94207108021,1.93660354614,1.93698132038,1.93767178059,1.93585813045
1.93318593502,1.93705046177,1.94243907928,1.93521261215,1.93908929825,1.93580579758,1.93626344204,1.94345760345,1.93839418888,1.93937897682,1.94150090218,1.9345638752,1.94210934639,1.93655884266,1.93604969978,1.93717229366,1.93577957153
1.93354403973,1.93671250343,1.94268417358,1.93428456783,1.93954360485,1.93524765968,1.93676662445,1.9432861805,1.9384483099,1.93909060955,1.9415088892,1.93411517143,1.94212949276,1.93589556217,1.935978055,1.93773651123,1.93533265591
1.93281269074,1.93684506416,1.94323062897,1.935323596,1.93946218491,1.93509793282,1.9370919466,1.94351577759,1.93748319149,1.93844747543,1.94073557854,1.93487000465,1.94165468216,1.93683719635,1.93528842926,1.93718791008,1.93559086323
1.93215346336,1.93716359139,1.9427779913,1.93583607674,1.93987369537,1.93577265739,1.93647658825,1.94274175167,1.9372138977,1.93835020065,1.94022381306,1.9350656271,1.94120240212,1.93612849712,1.93524599075,1.9370830059,1.93507778645
1.9318728447,1.93636989593,1.94320082665,1.93622875214,1.94093906879,1.93497776985,1.93597745895,1.9426022768,1.93742799759,1.93752133846,1.939894557,1.93520116806,1.94110834599,1.93655765057,1.93483912945,1.93722820282,1.93347096443
1.93246233463,1.93622136116,1.9434325695,1.93675720692,1.94030559063,1.93597245216,1.93611073494,1.94292294979,1.93689000607,1.93716979027,1.93984258175,1.93567812443,1.94093418121,1.93632829189,1.93556058407,1.93681001663,1.93448400497
1.93217408657,1.93597829342,1.94296574593,1.93812143803,1.94053709507,1.93569350243,1.93620157242,1.94290804863,1.93662428856,1.93732070923,1.93933475018,1.93541836739,1.94063043594,1.93643605709,1.93525481224,1.93646681309,1.93457150459
1.93291759491,1.93566739559,1.94287598133,1.93859601021,1.94097280502,1.93637347221,1.93621516228,1.94182348251,1.93583118916,1.9371227026,1.93858551979,1.93518733978,1.94057011604,1.93582201004,1.93547236919,1.93643665314,1.93397676945
1.93315517902,1.93599331379,1.94350278378,1.93843603134,1.941583395,1.93635237217,1.93569982052,1.94186770916,1.93601214886,1.93629896641,1.93878769875,1.93539500236,1.94102632999,1.93522405624,1.93582487106,1.93630921841,1.93406784534
1.93365466595,1.93593609333,1.9444488287,1.93893098831,1.94207155705,1.93686342239,1.93630290031,1.94175064564,1.93561327457,1.93555188179,1.93926882744,1.935131073,1.94077253342,1.93507838249,1.93543958664,1.93564486504,1.93458247185
1.93377482891,1.93564832211,1.94429898262,1.93886899948,1.94211030006,1.93659281731,1.93575668335,1.94225311279,1.93502628803,1.93566942215,1.93882870674,1.93462467194,1.94015598297,1.93447053432,1.93416714668,1.93591070175,1.93435299396
1.9342764616,1.93621897697,1.94371044636,1.93945932388,1.9421299696,1.9366055727,1.93617236614,1.94228410721,1.93472003937,1.93458211422,1.93878650665,1.9345446825,1.94004452229,1.93391084671,1.93396413326,1.9354916811,1.9340107441
1.93415629864,1.93641185761,1.94460952282,1.93980228901,1.94176089764,1.93588876724,1.93521642685,1.9411315918,1.93550050259,1.93456447125,1.93925440311,1.93425416946,1.94088816643,1.93355453014,1.93370783329,1.93596303463,1.93343007565
1.93357789516,1.93671905994,1.94461750984,1.93980956078,1.94191837311,1.93569493294,1.93523395062,1.94076800346,1.93438053131,1.9342290163,1.93913424015,1.93543124199,1.94070219994,1.93419158459,1.93408215046,1.93534946442,1.93308627605
1.93358719349,1.93709528446,1.94510746002,1.94007003307,1.94187259674,1.93496584892,1.93599271774,1.94115996361,1.93448793888,1.93456542492,1.93998003006,1.93573057651,1.94139528275,1.93426525593,1.93443882465,1.93591809273,1.93141281605
1.93404781818,1.93669998646,1.94536161423,1.94069004059,1.94206023216,1.93450450897,1.93565058708,1.94037103653,1.93447816372,1.93477833271,1.93961501121,1.93617105484,1.94239747524,1.93410098553,1.9350476265,1.93576991558,1.93124878406
1.93366193771,1.93661105633,1.9455537796,1.94082760811,1.94203734398,1.93411803246,1.93543970585,1.94046294689,1.93388366699,1.93408417702,1.93977940083,1.93590342998,1.94319224358,1.93468618393,1.93561136723,1.9358420372,1.93171405792
1.93395018578,1.93625843525,1.94588315487,1.94062566757,1.94223546982,1.93409621716,1.93605136871,1.94032609463,1.93330049515,1.93388950825,1.94047689438,1.93591070175,1.9434710741,1.9350104332,1.93580174446,1.93556714058,1.93101763725
1.93480527401,1.9353723526,1.94597363472,1.94085204601,1.94275784493,1.93393158913,1.93655633926,1.94056141377,1.93317449093,1.93325281143,1.9402102232,1.9350758791,1.94389617443,1.93507122993,1.93518161774,1.9362385273,1.93103945255
1.93576049805,1.93586134911,1.94596099853,1.94065630436,1.94232702255,1.93396604061,1.93588602543,1.93954193592,1.93240666389,1.93278682232,1.94050991535,1.9350194931,1.94415867329,1.93504595757,1.93601238728,1.9359382391,1.93086731434
1.93550777435,1.93532764912,1.94590091705,1.94011890888,1.94290268421,1.93474578857,1.93394434452,1.93901216984,1.9326107502,1.93159246445,1.94107997417,1.93552780151,1.94466114044,1.93605351448,1.93524813652,1.93651914597,1.93138599396
1.93579542637,1.93508088589,1.94664037228,1.94013059139,1.9426047802,1.93502366543,1.9339966774,1.93906033039,1.93184626102,1.93206298351,1.94170236587,1.93562221527,1.94403672218,1.93642985821,1.93463563919,1.93617832661,1.93076384068
1.93578326702,1.93461000919,1.94658887386,1.94128704071,1.94333279133,1.93513822556,1.93468654156,1.93784666061,1.93188297749,1.9317855835,1.94228243828,1.9354237318,1.94399034977,1.93655395508,1.93505251408,1.93678569794,1.9308822155
1.93577635288,1.93460392952,1.94699513912,1.94113171101,1.94334936142,1.93547856808,1.93430936336,1.93821620941,1.93156981468,1.93194997311,1.94248509407,1.93478190899,1.9429795742,1.9372638464,1.93536484242,1.93650996685,1.93053781986
1.93603610992,1.93370854855,1.9475659132,1.94040346146,1.9432028532,1.93628251553,1.93536806107,1.93830633163,1.93172514439,1.93164598942,1.94340610504,1.93454945087,1.94261181354,1.93693554401,1.93482029438,1.93653666973,1.93034398556
1.93604922295,1.93354403973,1.94788300991,1.94104242325,1.94301915169,1.93582212925,1.93670153618,1.93866801262,1.93124842644,1.93210911751,1.94307768345,1.93335080147,1.94257938862,1.93668913841,1.93490815163,1.93613219261,1.92975890636
1.93608236313,1.93380773067,1.94752919674,1.94042730331,1.94326090813,1.93627583981,1.9366080761,1.93840694428,1.93123996258,1.93276917934,1.94277584553,1.93319797516,1.94150066376,1.93635797501,1.9348949194,1.93614017963,1.92858791351
1.9355789423,1.9332998991,1.9470089674,1.94119918346,1.94422149658,1.93694400787,1.93651413918,1.93865478039,1.93087828159,1.9320127964,1.94144666195,1.93220758438,1.94216108322,1.93622863293,1.93457758427,1.93479526043,1.92816972733
1.93642985821,1.9330573082,1.94681942463,1.94084823132,1.94365513325,1.93709802628,1.93769621849,1.93866896629,1.93028199673,1.93255710602,1.9418541193,1.93264043331,1.94218897819,1.9360024929,1.93470549583,1.9347795248,1.92782437801
1.93543970585,1.9335000515,1.94680726528,1.94120752811,1.94380223751,1.93710744381,1.93734252453,1.93898046017,1.92906427383,1.93254518509,1.94184875488,1.93231570721,1.94171559811,1.93614459038,1.93441975117,1.93460667133,1.92702198029
1.93547272682,1.9332139492,1.94594740868,1.94105899334,1.94425725937,1.93790996075,1.93710529804,1.93919277191,1.93010151386,1.93214893341,1.9411560297,1.93305754662,1.94127655029,1.93698060513,1.93434906006,1.93402719498,1.92592346668
1.93589413166,1.93232548237,1.94543361664,1.94086182117,1.94389128685,1.93806886673,1.9367852211,1.93875384331,1.9302097559,1.93189609051,1.94179522991,1.93293917179,1.94130253792,1.93679046631,1.93416714668,1.9340569973,1.92631971836
1.9356777668,1.93244755268,1.94526088238,1.94030320644,1.94352686405,1.93834400177,1.93748807907,1.9386639595,1.9296939373,1.93223810196,1.94183135033,1.93403077126,1.94097697735,1.93686628342,1.93407344818,1.93404603004,1.92596065998
1.93526339531,1.93232953548,1.94382441044,1.9406940937,1.94354975224,1.93836653233,1.9375500679,1.93803560734,1.93025481701,1.93127930164,1.94156002998,1.93417322636,1.94086873531,1.93669581413,1.93318605423,1.93410432339,1.92513263226
1.93565845489,1.93128418922,1.94413518906,1.9409006834,1.94326198101,1.93753111362,1.93665158749,1.93804347515,1.93114161491,1.93096399307,1.94113266468,1.93414640427,1.94107866287,1.93640744686,1.93227767944,1.93345034122,1.92467725277
1.93561971188,1.93190538883,1.94422972202,1.94029438496,1.94297170639,1.93732511997,1.9362834692,1.93811130524,1.93055057526,1.93130064011,1.94118785858,1.93434309959,1.94112718105,1.93590331078,1.93271100521,1.93354463577,1.92518615723
1.93531143665,1.93196284771,1.94410800934,1.94075381756,1.94308197498,1.93729460239,1.93707275391,1.93863081932,1.93058013916,1.9318407774,1.94104528427,1.93395781517,1.94045650959,1.9360127449,1.93266689777,1.93338882923,1.92497646809
1.93569660187,1.93175876141,1.94419574738,1.94070255756,1.94237184525,1.9372638464,1.93701887131,1.93947839737,1.93118822575,1.93176281452,1.94176006317,1.93358767033,1.94015824795,1.93639957905,1.93281435967,1.9327609539,1.92527079582
1.93592131138,1.93251979351,1.94444668293,1.93984293938,1.94260287285,1.93704426289,1.93713390827,1.9389654398,1.93204128742,1.93236541748,1.94191908836,1.93319690227,1.9400677681,1.93635392189,1.93329560757,1.93361318111,1.92529642582
1.93580138683,1.9319229126,1.94419550896,1.93915402889,1.94229125977,1.93709111214,1.93668711185,1.93869113922,1.93135797977,1.93215084076,1.94185948372,1.93303406239,1.93952333927,1.93589198589,1.93317639828,1.93374311924,1.92609524727
1.93560886383,1.93198728561,1.94435918331,1.93897628784,1.9425560236,1.9372382164,1.93748927116,1.93863499165,1.93080091476,1.93164408207,1.94249355793,1.93223905563,1.93886625767,1.93606305122,1.93316149712,1.93356740475,1.92640352249
1.93544280529,1.93154191971,1.94416868687,1.93826770782,1.94199419022,1.93831157684,1.9371099472,1.93850600719,1.93118655682,1.93237924576,1.94311022759,1.93238556385,1.93870818615,1.93592977524,1.93337833881,1.93381607532,1.92707836628
1.9356085062,1.9311234951,1.94315493107,1.93809294701,1.94231402874,1.93780207634,1.9371432066,1.93860566616,1.93134045601,1.93135595322,1.94185054302,1.93190038204,1.93943178654,1.93568956852,1.93318557739,1.9343855381,1.9269554615
1.93578648567,1.93120455742,1.94318461418,1.93821537495,1.94242215157,1.93751299381,1.93702459335,1.93891692162,1.93082356453,1.9312608242,1.94156193733,1.93163585663,1.93846344948,1.93576145172,1.93356359005,1.93350064755,1.92784535885
1.93737316132,1.9314160347,1.94258356094,1.93799817562,1.94241392612,1.93712460995,1.93759953976,1.93932771683,1.93077516556,1.93142652512,1.94147872925,1.93209016323,1.93861842155,1.93629145622,1.93413114548,1.93335866928,1.9278922081
1.93760442734,1.93157124519,1.9429153204,1.9382917881,1.94225072861,1.93700373173,1.93811380863,1.93889963627,1.93172442913,1.93137156963,1.94117033482,1.93227553368,1.93931818008,1.93643736839,1.93557524681,1.93313479423,1.92784833908
1.93827939033,1.93243896961,1.94273710251,1.93843567371,1.94220006466,1.93757641315,1.93972706795,1.94011545181,1.93173921108,1.93083465099,1.94077265263,1.93210566044,1.93928623199,1.93646419048,1.93604934216,1.93277287483,1.9280809164
1.93833887577,1.93294382095,1.94306623936,1.93812930584,1.94106781483,1.93740963936,1.94048428535,1.94028317928,1.93188357353,1.93088412285,1.94106638432,1.93247163296,1.93937754631,1.93542158604,1.93509280682,1.93266689777,1.92841458321
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Experiments/gridworld/ADQN_k_comparison/q_val_k_5.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6,mean_q_val_7,mean_q_val_8,mean_q_val_9,mean_q_val_10,mean_q_val_11,mean_q_val_12,mean_q_val_13,mean_q_val_14,mean_q_val_15,mean_q_val_16,mean_q_val_17,mean_q_val_18,mean_q_val_19,mean_q_val_20,mean_q_val_21,mean_q_val_22,mean_q_val_23,mean_q_val_24,mean_q_val_25,mean_q_val_26,mean_q_val_27,mean_q_val_28,mean_q_val_29,mean_q_val_30,mean_q_val_31,mean_q_val_32,mean_q_val_33,mean_q_val_34,mean_q_val_35,mean_q_val_36,mean_q_val_37,mean_q_val_38,mean_q_val_39,mean_q_val_40,mean_q_val_41,mean_q_val_42,mean_q_val_43,mean_q_val_44,mean_q_val_45,mean_q_val_46
0.001108693425,0.000775105786,0.000542377529,0.00055927434,0.000469670602,0.00089696364,0.000847977411,0.002897491446,-0.000191075873,0.000597433071,0.000831441488,0.001720177243,0.002673438983,0.002133384114,0.000552518119,-0.000307723327,0.002151311142,-0.000144009391,0.001658629277,-0.000374654308,-0.000159075134,0.002281324239,0.001318336697,0.003365444485,0.000500130875,0.000592864992,-4.6307174e-05,-8.8430941e-05,0.000555607316,2.795565e-05,0.001153394231,8.1067636e-05,-0.00114341022,-1.1866968e-05,-0.000721752062,0.000798277906,0.000364584208,-0.001147138188,0.001413134974,0.001013206434,0.000225772892,0.002803548239,0.002662744839,0.000461534626,0.000353421317,0.001638631802,0.001233349089
0.015405672602,0.010500913486,0.012368297204,0.019124314189,0.017042575404,0.007454100065,0.010633668862,0.015504926443,0.009277062491,0.010773563758,0.011366713792,0.012881836854,0.016203936189,0.011695227586,0.005247775465,0.008645803668,0.01200855989,0.010880086571,0.014320208691,0.01152019389,0.006736442912,0.016649654135,0.008074087091,0.01513793692,0.010631399229,0.018770923838,0.012240838259,0.006199928466,0.008746018633,0.011473014019,0.009342153557,0.007343870588,0.010498671792,0.010757947341,0.010299562477,0.009669900872,0.012927441858,0.006475573871,0.016649916768,0.007827396505,0.017423119396,0.012019461021,0.016334591433,0.011756619439,0.010883672163,0.012794101611,0.006288219709
0.047410584986,0.033177483827,0.043103046715,0.047264155,0.039011336863,0.037513934076,0.037749007344,0.043282378465,0.025297252461,0.028108987957,0.037171762437,0.044976118952,0.03986537084,0.053409870714,0.029981451109,0.040326282382,0.046144600958,0.030678711832,0.046220444143,0.042764913291,0.027745084837,0.046412046999,0.036631934345,0.039548244327,0.044244326651,0.04952256754,0.039887703955,0.03350187093,0.0402838476,0.046701878309,0.029264841229,0.03973852098,0.03737174347,0.037659998983,0.034692458808,0.045553091913,0.046488881111,0.026675047353,0.041191063821,0.037318095565,0.047217238694,0.038960590959,0.046743609011,0.047995477915,0.045169133693,0.0392463319,0.040821243078
0.090896770358,0.078070633113,0.085651181638,0.096854187548,0.079995244741,0.075070932508,0.084898494184,0.087015397847,0.058829393238,0.064816519618,0.080213911831,0.08575090766,0.094262354076,0.100835077465,0.083100363612,0.086022213101,0.094188019633,0.073233321309,0.096734046936,0.087693966925,0.080581352115,0.097682341933,0.078301265836,0.088001526892,0.089594937861,0.09226809442,0.09071187675,0.077428475022,0.085395619273,0.104068048298,0.086343385279,0.082991845906,0.076674133539,0.095789983869,0.081522502005,0.09067606926,0.102624677122,0.069145105779,0.079550325871,0.084539547563,0.098835743964,0.0867600739,0.091739349067,0.095260418952,0.10048699379,0.091587744653,0.073725782335
0.14937722683,0.143541619182,0.146266788244,0.157669112086,0.140639185905,0.13444916904,0.140374168754,0.15613438189,0.111463956535,0.12674459815,0.148664817214,0.149746030569,0.16568300128,0.160528331995,0.14702065289,0.150685742497,0.160954207182,0.134736254811,0.162134081125,0.159296900034,0.149168536067,0.170635566115,0.154181689024,0.147906795144,0.159532338381,0.137641489506,0.150462761521,0.137821510434,0.155507996678,0.167204663157,0.147204682231,0.1478164047,0.13628475368,0.163725167513,0.137544482946,0.157710015774,0.161531642079,0.131834730506,0.146220117807,0.145922780037,0.161826655269,0.141678646207,0.159856930375,0.152786582708,0.16650262475,0.163316845894,0.138975337148
0.230960577726,0.211622655392,0.22629545629,0.240383967757,0.222614809871,0.214202746749,0.219726353884,0.238568603992,0.182605057955,0.204240530729,0.231203556061,0.229266121984,0.25859156251,0.238491356373,0.233081012964,0.22294716537,0.249655246735,0.21109841764,0.24393966794,0.234677314758,0.23025251925,0.257494002581,0.237834021449,0.230728849769,0.253388285637,0.212295144796,0.23668178916,0.213457882404,0.244387090206,0.244848102331,0.232474401593,0.234603494406,0.22017171979,0.247236818075,0.213673725724,0.245682179928,0.247219219804,0.214014872909,0.227864801884,0.225495934486,0.227023392916,0.231873169541,0.24016161263,0.245694041252,0.242383301258,0.24417591095,0.224647954106
0.32924887538,0.298620820045,0.320765465498,0.335239231586,0.312727838755,0.317509293556,0.303953498602,0.340624392033,0.279229462147,0.284298568964,0.342670977116,0.326871693134,0.348311454058,0.341513901949,0.317751526833,0.320218354464,0.349274992943,0.31265220046,0.34549048543,0.331565409899,0.332933932543,0.341750741005,0.336621165276,0.321518778801,0.354561954737,0.308133095503,0.33712220192,0.305887132883,0.344697654247,0.343580693007,0.329716295004,0.343818634748,0.320401191711,0.340298801661,0.303962737322,0.334665000439,0.342924207449,0.316061615944,0.323883920908,0.31813582778,0.319642335176,0.321955025196,0.3359991014,0.340821176767,0.344626545906,0.331228852272,0.320960402489
0.427586704493,0.408658325672,0.424038887024,0.434892803431,0.414105772972,0.421189814806,0.408024787903,0.438964426517,0.399701654911,0.382389187813,0.439893215895,0.435128927231,0.446719676256,0.431953519583,0.430670380592,0.429840445518,0.446084737778,0.415797263384,0.451593220234,0.438510507345,0.441723316908,0.451428323984,0.445390164852,0.427606284618,0.463833719492,0.419037461281,0.435331761837,0.404091566801,0.440468966961,0.453914105892,0.430872648954,0.454641878605,0.426356703043,0.456976592541,0.404632806778,0.441518545151,0.448150545359,0.426823973656,0.432048916817,0.424182504416,0.426795184612,0.430753529072,0.43987596035,0.452195197344,0.462567299604,0.431858748198,0.429306030273
0.542061090469,0.52837485075,0.536654114723,0.552570164204,0.518206238747,0.543057620525,0.529605507851,0.555215775967,0.511526465416,0.498148530722,0.552978336811,0.549768984318,0.568052232265,0.546459019184,0.550982534885,0.547580122948,0.560365140438,0.528391480446,0.556704461575,0.559482991695,0.549450099468,0.568669557571,0.555658102036,0.543767988682,0.584139466286,0.532336473465,0.54268938303,0.512932300568,0.548712849617,0.570641756058,0.548577308655,0.570726454258,0.538796246052,0.572755277157,0.518949627876,0.563152909279,0.555830717087,0.534487366676,0.538915455341,0.537216305733,0.544134914875,0.55841845274,0.558177888393,0.564340949059,0.574883103371,0.544442772865,0.542988538742
0.665385901928,0.648320674896,0.65671235323,0.679649949074,0.632796823978,0.658313453197,0.648331880569,0.665675640106,0.626189410686,0.617724835873,0.669714808464,0.671367287636,0.693660914898,0.67465698719,0.668253421783,0.658845663071,0.68140488863,0.656227707863,0.669886648655,0.681757986546,0.673427343369,0.693894147873,0.672580897808,0.664259672165,0.712175607681,0.65027320385,0.666089236736,0.632316410542,0.666533827782,0.697904884815,0.658907651901,0.682564556599,0.657553195953,0.690767049789,0.642150044441,0.67184150219,0.674608469009,0.645997464657,0.652721583843,0.651233494282,0.66172170639,0.675008416176,0.676243722439,0.681905806065,0.689337134361,0.67482739687,0.656796097755
0.791837096214,0.762603998184,0.775829493999,0.805473566055,0.751226663589,0.778964400291,0.762176454067,0.79782140255,0.748160243034,0.738549947739,0.790267884731,0.794622957706,0.806155562401,0.796145915985,0.787783265114,0.772824108601,0.810573339462,0.775191545486,0.798486769199,0.802447795868,0.799376368523,0.813475251198,0.792411625385,0.800891876221,0.831419289112,0.767747581005,0.788708865643,0.754706978798,0.788817167282,0.804688334465,0.77867013216,0.805988788605,0.783731102943,0.810619413853,0.761697530746,0.7945997715,0.798699617386,0.7683365345,0.766440987587,0.766924738884,0.783916473389,0.795802295208,0.800352931023,0.800802409649,0.800848603249,0.803261935711,0.78042024374
0.925031125546,0.891060352325,0.88583189249,0.926291227341,0.873240947723,0.90336060524,0.87802284956,0.935829758644,0.868065476418,0.861884355545,0.907223284245,0.914911746979,0.927267313004,0.919214069843,0.906601428986,0.900387585163,0.928889930248,0.900098085403,0.916052699089,0.928183376789,0.92873519659,0.927553236485,0.916315615177,0.919660031796,0.95217269659,0.891935408115,0.910444557667,0.866321206093,0.911786019802,0.926897108555,0.895136713982,0.921892702579,0.907321929932,0.931140303612,0.87760835886,0.916696071625,0.920596301556,0.895016014576,0.886223912239,0.880895316601,0.907320082188,0.91550630331,0.914059519768,0.90881639719,0.92378693819,0.935519576073,0.901108980179
1.03492808342,1.01000201702,1.01024639607,1.04190647602,0.993223190308,1.02207970619,0.991008162498,1.05262970924,0.991722404957,0.971207976341,1.02912819386,1.03021872044,1.03384804726,1.03602397442,1.02839159965,1.00590240955,1.0505245924,1.02709853649,1.04213905334,1.03622210026,1.05233538151,1.04495763779,1.03252089024,1.03871929646,1.06829297543,1.01264321804,1.02962267399,0.985754072666,1.02848505974,1.04438006878,1.01245224476,1.04373645782,1.01864349842,1.05787682533,0.98898768425,1.03900098801,1.03996837139,1.02330076695,0.998546123505,0.998955667019,1.02697086334,1.03323054314,1.03548371792,1.03382527828,1.0389200449,1.05307376385,1.02709925175
1.15259456634,1.11343193054,1.13014948368,1.15452837944,1.10946583748,1.13462781906,1.11419212818,1.16955578327,1.10462558269,1.08626508713,1.1442745924,1.1359821558,1.14883840084,1.15433490276,1.14782488346,1.12343525887,1.16445147991,1.13482356071,1.15800631046,1.14908695221,1.16577768326,1.15077090263,1.15344822407,1.14878499508,1.18336856365,1.12203550339,1.14088594914,1.1055380106,1.14133405685,1.16750347614,1.12444448471,1.15982747078,1.13475084305,1.16415834427,1.10065484047,1.1545317173,1.15675365925,1.13571536541,1.10771238804,1.11301457882,1.1435072422,1.14762294292,1.14093232155,1.14474570751,1.16255664825,1.16006147862,1.13677656651
1.25794661045,1.22971630096,1.23982131481,1.25580775738,1.21526670456,1.23511707783,1.22413921356,1.27516758442,1.21297001839,1.20112812519,1.25443720818,1.24382174015,1.25353229046,1.26784384251,1.25696253777,1.23984491825,1.26536667347,1.244379282,1.26537656784,1.25650978088,1.26851499081,1.24687933922,1.25560545921,1.25408840179,1.28068053722,1.23469221592,1.25258898735,1.21228480339,1.23913395405,1.27292263508,1.22328853607,1.27792465687,1.23736774921,1.27609848976,1.20870602131,1.26109218597,1.26274442673,1.2378333807,1.21424818039,1.22166776657,1.25803387165,1.24471580982,1.25203382969,1.24500226975,1.27172791958,1.26188445091,1.25050628185
1.36315274239,1.32853603363,1.34513580799,1.35828518868,1.31763339043,1.33533024788,1.32081270218,1.37270343304,1.31117594242,1.29787874222,1.34906446934,1.34451675415,1.35963869095,1.36339879036,1.35244309902,1.34016942978,1.37093293667,1.3424911499,1.368283391,1.35765111446,1.36664152145,1.34978866577,1.35416424274,1.34378015995,1.36853551865,1.3387452364,1.34975612164,1.31023287773,1.34138000011,1.37476575375,1.33560287952,1.37361240387,1.33033764362,1.37954497337,1.31337404251,1.35178101063,1.36299288273,1.33267581463,1.31808400154,1.32706451416,1.35930705071,1.35038912296,1.35522246361,1.34200954437,1.3634800911,1.36034047604,1.34531784058
1.45262479782,1.41845083237,1.44445049763,1.43975126743,1.41132831574,1.43591082096,1.41743350029,1.46352005005,1.39588308334,1.3867944479,1.42741703987,1.42310023308,1.44370412827,1.45492064953,1.44113337994,1.4282476902,1.46104323864,1.42427122593,1.45943081379,1.44449663162,1.45186829567,1.43938291073,1.43808162212,1.42804026604,1.45722675324,1.42174530029,1.43970072269,1.3946595192,1.42603886127,1.4679441452,1.42954647541,1.46084427834,1.41369354725,1.47021853924,1.41035950184,1.43220615387,1.44970440865,1.42801213264,1.40155303478,1.42586183548,1.44606435299,1.44970333576,1.44194579124,1.42952895165,1.45513010025,1.44926023483,1.43024051189
1.522544384,1.49423110485,1.51889276504,1.51921856403,1.48515582085,1.51921248436,1.49976348877,1.53351902962,1.47351503372,1.47303950787,1.51121914387,1.49916231632,1.5283036232,1.53071260452,1.51611018181,1.50856745243,1.53876125813,1.51177155972,1.53867650032,1.52129125595,1.53085207939,1.5203166008,1.52199995518,1.51190519333,1.52143466473,1.4995290041,1.5126452446,1.4821267128,1.50428652763,1.55544137955,1.51504576206,1.53563976288,1.49441301823,1.55113494396,1.48524737358,1.52234148979,1.52720224857,1.51561510563,1.48701906204,1.50584506989,1.5190833807,1.53252017498,1.51786530018,1.51700329781,1.53957104683,1.53003251553,1.51647984982
1.59028768539,1.56720125675,1.58314621448,1.59746789932,1.55556058884,1.58184289932,1.5754455328,1.60175848007,1.55029022694,1.55093717575,1.58239424229,1.57638585567,1.59852147102,1.60123729706,1.59411072731,1.58310699463,1.59744644165,1.58518743515,1.61439025402,1.59233701229,1.60765457153,1.5918649435,1.59314286709,1.57695889473,1.60107517242,1.57114195824,1.58780121803,1.5508184433,1.56746840477,1.62645614147,1.58313906193,1.59833586216,1.57266938686,1.62109327316,1.55136346817,1.58886241913,1.59573423862,1.58877062798,1.56491434574,1.57080686092,1.58520662785,1.59811925888,1.58524501324,1.58432877064,1.60423612595,1.60183441639,1.59632122517
1.64466297627,1.6338095665,1.64208805561,1.66077077389,1.61566829681,1.64518249035,1.64126574993,1.66640639305,1.62060916424,1.60647821426,1.65176820755,1.6397125721,1.65325891972,1.65242278576,1.65328335762,1.64218366146,1.66523075104,1.64894747734,1.67607486248,1.64719998836,1.66586947441,1.64717924595,1.64766097069,1.62775802612,1.65927577019,1.64032363892,1.63697290421,1.6149225235,1.62411701679,1.68184804916,1.64147496223,1.66665256023,1.63436567783,1.67562198639,1.61607420445,1.64931941032,1.65826451778,1.64916217327,1.62676024437,1.63270962238,1.6541082859,1.66155064106,1.65177977085,1.64233851433,1.65104365349,1.65871596336,1.65107345581
1.69209873676,1.68708491325,1.69772899151,1.71180057526,1.67515873909,1.70250868797,1.69464886188,1.71207249165,1.67711305618,1.67121338844,1.71119201183,1.69027650356,1.71147978306,1.70736551285,1.69670712948,1.69910740852,1.7192877531,1.6913485527,1.73149871826,1.69668626785,1.71949923039,1.70403623581,1.70134246349,1.67904925346,1.71554625034,1.69736146927,1.69285976887,1.67219483852,1.68314301968,1.73419892788,1.69800829887,1.71235704422,1.68555653095,1.71856451035,1.67069733143,1.70055890083,1.71730661392,1.69889676571,1.68759155273,1.69641911984,1.71263647079,1.72761440277,1.69695782661,1.69122469425,1.69274020195,1.71117126942,1.70605862141
1.73622202873,1.74096822739,1.74617123604,1.75881505012,1.72558760643,1.73658585548,1.74437272549,1.74603617191,1.73599302769,1.73186671734,1.75077438355,1.73105728626,1.75846982002,1.74477875233,1.74395060539,1.74382460117,1.75877976418,1.73079752922,1.77494108677,1.73758208752,1.75702905655,1.75622594357,1.75392258167,1.72794389725,1.75957643986,1.74922287464,1.74649322033,1.72571182251,1.7325412035,1.76997852325,1.74424302578,1.7505197525,1.72911465168,1.76056110859,1.72563564777,1.7420361042,1.76578402519,1.74221765995,1.73586010933,1.74576997757,1.76179122925,1.76334881783,1.73962283134,1.73609745502,1.73725283146,1.75207781792,1.74915480614
1.77115571499,1.78282380104,1.78433167934,1.79456710815,1.77623200417,1.78214037418,1.78413510323,1.78238499165,1.77775752544,1.77839922905,1.7846159935,1.7549983263,1.78699779511,1.78553497791,1.78028416634,1.7877471447,1.79019916058,1.76187837124,1.80873215198,1.77048563957,1.7937476635,1.79796206951,1.78964018822,1.76178944111,1.79320287704,1.77742481232,1.78460681438,1.76565659046,1.77089548111,1.81282043457,1.79837834835,1.79698824882,1.76273739338,1.78844225407,1.77004122734,1.77949750423,1.80509281158,1.7842206955,1.77317082882,1.77783298492,1.7898837328,1.80275774002,1.77857601643,1.78233790398,1.77142560482,1.79679584503,1.78964662552
1.8043627739,1.81088161468,1.81200230122,1.81394612789,1.80712068081,1.81580257416,1.80612242222,1.80359709263,1.79565703869,1.81166040897,1.81229352951,1.78655469418,1.81903135776,1.81580293179,1.82343018055,1.8250399828,1.81302154064,1.80705869198,1.83994984627,1.80880975723,1.82322275639,1.82124817371,1.82315814495,1.79142487049,1.82736480236,1.80359530449,1.80252182484,1.7993966341,1.80426645279,1.83303689957,1.83594942093,1.83217954636,1.80000090599,1.82162094116,1.80219912529,1.82279932499,1.83745038509,1.81956171989,1.80097806454,1.82137143612,1.82614350319,1.82799625397,1.80097317696,1.81266689301,1.80373561382,1.82280576229,1.81762242317
1.83869409561,1.83060216904,1.83531916141,1.84172010422,1.83713769913,1.83930277824,1.83873260021,1.83004367352,1.82430422306,1.84551000595,1.84330809116,1.8214597702,1.83889055252,1.83667957783,1.84858858585,1.85106945038,1.84297728538,1.8306466341,1.85980260372,1.84895944595,1.83795237541,1.84553313255,1.85067987442,1.82040190697,1.85998809338,1.8285446167,1.82848346233,1.8250617981,1.82706081867,1.85653614998,1.86235570908,1.85549926758,1.82125794888,1.84953141212,1.82786035538,1.85146939755,1.86041104794,1.84028935432,1.82089722156,1.84537649155,1.84514713287,1.84790945053,1.83084702492,1.83983159065,1.83202791214,1.84377169609,1.84778928757
1.85813939571,1.84912443161,1.86224889755,1.87127804756,1.85836625099,1.8558306694,1.85793578625,1.8559896946,1.8512070179,1.86371576786,1.8746958971,1.8374300003,1.86276888847,1.85362529755,1.86782777309,1.86776149273,1.86880338192,1.86630904675,1.86978006363,1.87420201302,1.86517882347,1.86555111408,1.86830830574,1.84956145287,1.89114165306,1.85369968414,1.84761595726,1.84955048561,1.86542284489,1.8776153326,1.87398040295,1.87955546379,1.84403717518,1.87117922306,1.84280323982,1.87534916401,1.87991976738,1.86070096493,1.84693193436,1.86405515671,1.86747038364,1.87265980244,1.85689496994,1.86387467384,1.85244905949,1.87307941914,1.86210596561
1.88331449032,1.86862957478,1.88478696346,1.87698686123,1.87277746201,1.87422335148,1.87962412834,1.87087094784,1.86842381954,1.88041400909,1.89971220493,1.86066925526,1.87393260002,1.87156891823,1.88547301292,1.8935072422,1.89032101631,1.88822412491,1.88269102573,1.89229094982,1.88363552093,1.88602721691,1.89095270634,1.86771321297,1.90727508068,1.88532781601,1.86253833771,1.86824429035,1.8875412941,1.88269495964,1.88904774189,1.89339077473,1.86630308628,1.88694643974,1.8731020689,1.88579595089,1.89782726765,1.87914049625,1.87272310257,1.88550531864,1.87722301483,1.89789354801,1.87775111198,1.88589262962,1.87463700771,1.88406813145,1.87448823452
1.90008997917,1.88689637184,1.90039134026,1.8877966404,1.89264786243,1.88436794281,1.88940358162,1.89596271515,1.88955760002,1.90771973133,1.91703307629,1.89213442802,1.89008021355,1.88411951065,1.89606428146,1.90755915642,1.91037476063,1.89935791492,1.89490032196,1.90274012089,1.90071594715,1.89862644672,1.90099513531,1.8912614584,1.9248342514,1.90463578701,1.87704265118,1.88491761684,1.90697145462,1.89811432362,1.91110813618,1.90218412876,1.8728479147,1.9015673399,1.89429521561,1.90003871918,1.91220414638,1.88904345036,1.90243923664,1.89702486992,1.89278364181,1.91421341896,1.89631438255,1.90658724308,1.88749265671,1.9028326273,1.88531696796
1.90525007248,1.90483748913,1.92268717289,1.89699494839,1.90487873554,1.89547181129,1.91130948067,1.91556942463,1.90746891499,1.91348826885,1.92367458343,1.9248149395,1.91055607796,1.90455448627,1.90538799763,1.91912388802,1.92745196819,1.91841673851,1.91011035442,1.908893466,1.91335952282,1.92853116989,1.91643679142,1.89523088932,1.93928694725,1.91907775402,1.90378510952,1.90345323086,1.92367899418,1.91354262829,1.922970891,1.9119644165,1.89120650291,1.91534209251,1.90895044804,1.90627002716,1.92020869255,1.90318882465,1.90720582008,1.91301846504,1.89870142937,1.92136049271,1.90000104904,1.91359317303,1.89823794365,1.91276967526,1.90508365631
1.90615022182,1.92444884777,1.9303497076,1.90368592739,1.92120671272,1.90676915646,1.92566561699,1.92481684685,1.91915798187,1.92248213291,1.93921566009,1.93530201912,1.91981351376,1.91756021976,1.9175081253,1.92426884174,1.93852376938,1.93256962299,1.91649389267,1.91891717911,1.91818606854,1.94689059257,1.92118084431,1.90372788906,1.9479136467,1.9262522459,1.91651046276,1.9181677103,1.92584168911,1.92351007462,1.93034529686,1.9202606678,1.8963496685,1.92455995083,1.92448484898,1.91368532181,1.92710101604,1.91287136078,1.91627502441,1.92584598064,1.91645288467,1.92906069756,1.90665888786,1.92419278622,1.90754580498,1.92874455452,1.91852152348
1.90899562836,1.92791378498,1.93257021904,1.91563141346,1.93486523628,1.91999399662,1.9321937561,1.92845010757,1.92953062058,1.93060064316,1.94929504395,1.94444727898,1.92262160778,1.93758666515,1.92954349518,1.92609834671,1.94530153275,1.94783222675,1.925557971,1.92799556255,1.92694866657,1.95979046822,1.93244862556,1.91418242455,1.9498128891,1.94323241711,1.92170321941,1.91963350773,1.93829226494,1.92048716545,1.93975400925,1.92786836624,1.90365457535,1.93232285976,1.93737637997,1.92188322544,1.93411648273,1.91988229752,1.93287694454,1.93096768856,1.92358601093,1.94190096855,1.91781246662,1.9341943264,1.91267609596,1.9275033474,1.92850863934
1.91478347778,1.93295109272,1.93473088741,1.92819213867,1.94275891781,1.93068659306,1.93917310238,1.94249868393,1.93067753315,1.92834579945,1.95345520973,1.94765841961,1.91854643822,1.94167327881,1.94036328793,1.92944657803,1.94751214981,1.94351351261,1.93926727772,1.93391954899,1.93679535389,1.96396410465,1.94360935688,1.92075741291,1.95464265347,1.95064270496,1.92805051804,1.91632258892,1.9357534647,1.92703592777,1.94760966301,1.92741882801,1.91969823837,1.93535292149,1.94449841976,1.92315459251,1.9368751049,1.92460024357,1.93595087528,1.9344111681,1.92044830322,1.94432020187,1.92338979244,1.93627166748,1.92414653301,1.93307876587,1.93981564045
1.92190158367,1.93457949162,1.94442200661,1.93987488747,1.94832122326,1.9417450428,1.95305728912,1.94763553143,1.93640077114,1.9292422533,1.96027135849,1.95580625534,1.92150425911,1.95120835304,1.93632507324,1.93543303013,1.94357025623,1.94955098629,1.94904148579,1.94516468048,1.95228147507,1.96643233299,1.95222151279,1.92846620083,1.95735752583,1.95710277557,1.9404515028,1.9207752943,1.93728268146,1.93698120117,1.96252202988,1.9279396534,1.92435491085,1.94864320755,1.94818603992,1.92192173004,1.94611692429,1.92880141735,1.9482254982,1.9477545023,1.92777192593,1.94373309612,1.93407404423,1.94160842895,1.9238601923,1.94300937653,1.93815469742
1.92831039429,1.9405503273,1.94549286365,1.945946455,1.94837641716,1.94889116287,1.95191693306,1.95227825642,1.95100641251,1.93259704113,1.96782565117,1.96272337437,1.92396771908,1.95496225357,1.93983399868,1.94715297222,1.94856107235,1.94462859631,1.96100437641,1.95441377163,1.9534291029,1.96976101398,1.95960474014,1.93064951897,1.9647487402,1.95626246929,1.94640719891,1.92401945591,1.9428358078,1.94431269169,1.96369111538,1.93852055073,1.93034255505,1.94839632511,1.94874560833,1.93465816975,1.95153772831,1.92992889881,1.94692063332,1.9463326931,1.92831528187,1.95334613323,1.93751454353,1.95054256916,1.93983960152,1.94375407696,1.94797718525
1.9268488884,1.94383621216,1.94743525982,1.94954621792,1.94927489758,1.95414876938,1.95551967621,1.95344400406,1.94926929474,1.94030702114,1.97682118416,1.96167588234,1.93369150162,1.96597838402,1.94293701649,1.95592498779,1.95256280899,1.94542515278,1.96666991711,1.9570479393,1.96056759357,1.96722841263,1.95948266983,1.93954157829,1.9685986042,1.96787500381,1.94942164421,1.92871367931,1.94705140591,1.94126355648,1.96278345585,1.94270503521,1.9403604269,1.95152890682,1.94580423832,1.94085276127,1.95992815495,1.93988704681,1.94895982742,1.94960200787,1.94041132927,1.9532084465,1.93776035309,1.94858705997,1.94238245487,1.95023930073,1.9519995451
1.9254335165,1.94991528988,1.94653356075,1.94462311268,1.95224153995,1.96038663387,1.96279847622,1.95834350586,1.95228350162,1.93703007698,1.96997487545,1.9552526474,1.94267606735,1.9709123373,1.94818949699,1.95728075504,1.95187282562,1.9575855732,1.96888637543,1.95766222477,1.96577334404,1.9645678997,1.95547866821,1.94233942032,1.95589280129,1.96879851818,1.95135343075,1.93585515022,1.94390904903,1.93944835663,1.95980679989,1.94006192684,1.94098937511,1.955555439,1.95223331451,1.9484128952,1.95872712135,1.95372724533,1.9486618042,1.94898211956,1.94588291645,1.9570376873,1.93621873856,1.94775223732,1.94460296631,1.94262468815,1.95020198822
1.93835568428,1.95252227783,1.95137143135,1.94485569,1.95691478252,1.96225428581,1.96201264858,1.95241487026,1.96068394184,1.94324731827,1.97436130047,1.95858216286,1.95010638237,1.97437000275,1.95731639862,1.95717966557,1.95139038563,1.96238040924,1.96471118927,1.95494282246,1.96217620373,1.95979678631,1.95690989494,1.94818389416,1.96170794964,1.96667170525,1.95664644241,1.93739843369,1.95387911797,1.94908797741,1.96050322056,1.93956875801,1.93872606754,1.95847594738,1.95099139214,1.95397734642,1.95731854439,1.949177742,1.96095073223,1.95035815239,1.95341229439,1.95994997025,1.93702471256,1.95084095001,1.94098424912,1.9447864294,1.95347118378
1.93822085857,1.95448744297,1.95208525658,1.95394659042,1.95983827114,1.96298706531,1.96765947342,1.95334076881,1.96692419052,1.94693696499,1.97349619865,1.96176970005,1.94904446602,1.97463619709,1.96562123299,1.96052694321,1.95741724968,1.95921504498,1.97137498856,1.95276856422,1.96254968643,1.95558345318,1.9542773962,1.94357204437,1.96886837482,1.96877622604,1.95464289188,1.94638454914,1.95541596413,1.95235443115,1.96701669693,1.94635045528,1.94195187092,1.9607591629,1.95859098434,1.96545863152,1.96253693104,1.9496743679,1.96148991585,1.95076799393,1.95448923111,1.95994281769,1.93791532517,1.95116877556,1.93393099308,1.95131075382,1.9479470253
1.93984043598,1.95696222782,1.95510578155,1.95652985573,1.97151947022,1.96523928642,1.96192884445,1.95473909378,1.96254873276,1.95120477676,1.96867358685,1.96874845028,1.95103943348,1.96987330914,1.95851624012,1.96051335335,1.9562728405,1.95633602142,1.9716578722,1.95005357265,1.96464276314,1.95673930645,1.95908844471,1.94937586784,1.97271728516,1.97656035423,1.96079027653,1.95378708839,1.95875000954,1.94993937016,1.96482419968,1.94352841377,1.94203734398,1.96734130383,1.9621707201,1.96014678478,1.95189452171,1.96029543877,1.95994067192,1.95623981953,1.96009063721,1.9559994936,1.93971097469,1.95322048664,1.93874025345,1.95390713215,1.94643187523
1.95541608334,1.96119141579,1.95132482052,1.95998394489,1.97474944591,1.97370421886,1.9624171257,1.95073497295,1.96119141579,1.95294678211,1.97357213497,1.97244644165,1.94319272041,1.96811461449,1.9638916254,1.96058547497,1.95900738239,1.96211946011,1.97344517708,1.94379794598,1.96253108978,1.96211826801,1.95921504498,1.94738435745,1.96351349354,1.98238575459,1.96325075626,1.95786595345,1.96623063087,1.94945800304,1.9565757513,1.94530248642,1.94157779217,1.96412563324,1.97086787224,1.96596455574,1.95387911797,1.95569884777,1.95518875122,1.95730435848,1.95899438858,1.96700143814,1.94572556019,1.95672154427,1.93845367432,1.95277130604,1.94621062279
1.953104496,1.96398127079,1.95966994762,1.96751797199,1.97384524345,1.9847509861,1.95250737667,1.94280517101,1.970916152,1.95964169502,1.9583889246,1.97386455536,1.95440745354,1.96593046188,1.96441602707,1.96506285667,1.95804810524,1.96727275848,1.97513520718,1.94980585575,1.97229373455,1.962692976,1.95071470737,1.94504404068,1.96677386761,1.97618162632,1.95665740967,1.96546268463,1.96539306641,1.94652223587,1.95798397064,1.95577573776,1.94692885876,1.95914041996,1.9795550108,1.96388185024,1.97077870369,1.96189713478,1.96587061882,1.95718419552,1.96006667614,1.9714550972,1.94733202457,1.96214461327,1.937895298,1.95631587505,1.94865620136
1.94546723366,1.96971714497,1.95887374878,1.96890366077,1.97184085846,1.98471820354,1.95631039143,1.95086884499,1.97762238979,1.9617484808,1.96292674541,1.97540080547,1.96470546722,1.96560275555,1.96548771858,1.96660006046,1.95052826405,1.97137117386,1.970662117,1.95623195171,1.96631896496,1.96475124359,1.95697891712,1.95091152191,1.95978319645,1.97410428524,1.96313142777,1.96886646748,1.9609875679,1.95145320892,1.95930576324,1.96160435677,1.94789493084,1.95748376846,1.97254300118,1.97668337822,1.97284758091,1.96409118175,1.96421599388,1.9640597105,1.9653762579,1.98688304424,1.95533788204,1.96473932266,1.93218684196,1.95634889603,1.93843698502
1.95082437992,1.96253418922,1.96361649036,1.96506047249,1.96810746193,1.97430968285,1.94238567352,1.95486140251,1.97449350357,1.96134138107,1.95915603638,1.96165466309,1.9716656208,1.96790325642,1.96658444405,1.97539913654,1.95585942268,1.97014224529,1.97316980362,1.95837855339,1.96950292587,1.95987761021,1.96147871017,1.95772778988,1.95534622669,1.97411382198,1.96282374859,1.96911621094,1.96625363827,1.95108628273,1.96583974361,1.96401870251,1.94978666306,1.96089053154,1.9723007679,1.97646605969,1.97153508663,1.9592525959,1.95861589909,1.96506679058,1.96644639969,1.98107922077,1.9595580101,1.96775269508,1.93275022507,1.95573544502,1.94189107418
1.95609402657,1.95785307884,1.96167743206,1.96429264545,1.97668612003,1.96769702435,1.93949246407,1.95715212822,1.96946930885,1.95188891888,1.96397221088,1.96217286587,1.97296750545,1.96605801582,1.97002077103,1.98044264317,1.9556376934,1.96676814556,1.97277891636,1.95713114738,1.96856915951,1.96352493763,1.95859897137,1.95485305786,1.95380282402,1.9678902626,1.966604352,1.96813726425,1.96324586868,1.9514695406,1.96488940716,1.96871566772,1.94962644577,1.96421003342,1.97484219074,1.97630405426,1.97368717194,1.96380412579,1.9596991539,1.96331501007,1.9729821682,1.975659132,1.96377766132,1.95990109444,1.9363720417,1.95734453201,1.93996584415
1.96654713154,1.95941829681,1.96849131584,1.95904767513,1.97054243088,1.9657176733,1.93612253666,1.96435332298,1.96828770637,1.94761562347,1.95979845524,1.95875096321,1.97756922245,1.95855045319,1.96938323975,1.97790312767,1.95930337906,1.95882582665,1.96507000923,1.95357906818,1.96204531193,1.96363329887,1.96140873432,1.96006321907,1.94749510288,1.96832215786,1.97065281868,1.95701050758,1.95909154415,1.94986879826,1.96589660645,1.97128033638,1.94532942772,1.96461725235,1.96933305263,1.98144292831,1.97131931782,1.96857273579,1.97081792355,1.96341323853,1.96555888653,1.9716732502,1.96353948116,1.95768415928,1.9395775795,1.95616865158,1.93642735481
1.96974956989,1.96297073364,1.97324037552,1.96124601364,1.96742236614,1.96480214596,1.94269740581,1.96386134625,1.9648270607,1.95840954781,1.96596086025,1.9587855339,1.97406625748,1.96336889267,1.96230757237,1.97181797028,1.96572542191,1.96292150021,1.96615505218,1.96387028694,1.96450376511,1.96957337856,1.95981168747,1.96154820919,1.94977664947,1.96365320683,1.96290493011,1.9630459547,1.9566630125,1.96121037006,1.96313929558,1.97021007538,1.95217859745,1.9553091526,1.97123003006,1.9810423851,1.96637558937,1.96816468239,1.96288752556,1.95727849007,1.97151768208,1.97408473492,1.96119487286,1.95479798317,1.94236791134,1.95682251453,1.94296610355
1.96721470356,1.96825957298,1.97301745415,1.96102631092,1.96289050579,1.95992076397,1.94854283333,1.95933496952,1.96719050407,1.95893156528,1.96649873257,1.96176087856,1.97215175629,1.9730130434,1.95549762249,1.97230625153,1.96762120724,1.95519840717,1.96789622307,1.95530152321,1.97206389904,1.96645843983,1.95905077457,1.96548676491,1.95221221447,1.96669769287,1.9667276144,1.9604306221,1.95049321651,1.96128571034,1.96012938023,1.96543443203,1.95006930828,1.95863628387,1.96927821636,1.9862331152,1.97227275372,1.96872925758,1.95886683464,1.95952546597,1.97395849228,1.97444593906,1.97206640244,1.95848178864,1.94534182548,1.95599675179,1.93538427353
1.96050107479,1.96874630451,1.96359848976,1.95610427856,1.96170651913,1.95157527924,1.94870305061,1.96140086651,1.96640348434,1.95216953754,1.97228336334,1.9573019743,1.97814786434,1.97031795979,1.95684576035,1.9723047018,1.96682977676,1.96017575264,1.96850383282,1.95725429058,1.96765863895,1.96161580086,1.95315611362,1.96678972244,1.94771778584,1.96558821201,1.97022020817,1.96105289459,1.94868028164,1.96954083443,1.96432256699,1.9592962265,1.9536895752,1.96209275722,1.96991717815,1.98310923576,1.97074127197,1.97153842449,1.95694303513,1.96268427372,1.97614777088,1.97495651245,1.97519862652,1.9546289444,1.95074367523,1.95224165916,1.92998826504
1.95149350166,1.95779359341,1.96522581577,1.95353794098,1.95764398575,1.95166325569,1.95358204842,1.95977663994,1.96521699429,1.95459735393,1.97563505173,1.96250474453,1.98143589497,1.97132396698,1.95408558845,1.97275388241,1.96980905533,1.96471679211,1.96560847759,1.95867776871,1.97225034237,1.95693361759,1.95001447201,1.96591854095,1.94482195377,1.96763503552,1.96754062176,1.95763874054,1.94249117374,1.97315382957,1.9658819437,1.9631524086,1.95217752457,1.96532964706,1.97303342819,1.98221516609,1.96719241142,1.973731637,1.96002686024,1.95981383324,1.97676682472,1.97428584099,1.96917200088,1.95005977154,1.94492709637,1.94628536701,1.93379032612
1.95057058334,1.95285177231,1.9710650444,1.96291029453,1.95107161999,1.94998717308,1.96750819683,1.95845484734,1.96395874023,1.95393371582,1.96981990337,1.95852291584,1.97849154472,1.97682023048,1.95437788963,1.9682738781,1.9716386795,1.97211873531,1.96728086472,1.96376788616,1.97334682941,1.9550858736,1.95437014103,1.96319293976,1.94317507744,1.97084188461,1.97350525856,1.95638215542,1.9487413168,1.97351408005,1.96511518955,1.96232879162,1.94829654694,1.96391224861,1.97182536125,1.98064625263,1.96584379673,1.96697878838,1.9477905035,1.96281969547,1.97775113583,1.97648406029,1.97101318836,1.95138752461,1.94440901279,1.94759190083,1.94134688377
1.94605100155,1.95209050179,1.96874296665,1.95921289921,1.9500926733,1.95003557205,1.96421813965,1.96179676056,1.97093951702,1.95113956928,1.97191774845,1.96189880371,1.97186422348,1.97498333454,1.95576143265,1.97257518768,1.98120939732,1.97625613213,1.96740937233,1.96473431587,1.96993708611,1.95725142956,1.94961893558,1.96501231194,1.95575106144,1.97068965435,1.9779715538,1.96213638782,1.95320749283,1.96818757057,1.96246111393,1.96260952949,1.94915926456,1.95915865898,1.97498655319,1.9785220623,1.95837950707,1.96355700493,1.9534226656,1.95573091507,1.97463369369,1.96743810177,1.9744758606,1.9496254921,1.94238162041,1.94427883625,1.94713103771
1.95801639557,1.96254038811,1.97228085995,1.95859968662,1.95590353012,1.94747769833,1.95703923702,1.96934735775,1.96631658077,1.95497727394,1.97437989712,1.95713591576,1.97012019157,1.97425115109,1.95319736004,1.98126125336,1.97600185871,1.97223317623,1.97314620018,1.96565794945,1.97301745415,1.96042466164,1.95849955082,1.96882295608,1.96100580692,1.97185337544,1.98077845573,1.96012914181,1.94781982899,1.97326862812,1.96230137348,1.96392643452,1.9495600462,1.96882414818,1.97569429874,1.97379457951,1.96000552177,1.96240460873,1.95599210262,1.95216310024,1.97353053093,1.95842897892,1.97718572617,1.94231593609,1.94544744492,1.94578075409,1.94870853424
1.95787990093,1.94949924946,1.97701144218,1.96141111851,1.95811700821,1.95386385918,1.95930409431,1.96557068825,1.96682882309,1.95758450031,1.9740139246,1.96451747417,1.9710496664,1.97432219982,1.94969546795,1.98007571697,1.97598600388,1.96858334541,1.97295331955,1.96961545944,1.96615326405,1.95984685421,1.96337926388,1.96603298187,1.95953428745,1.96343266964,1.97589421272,1.95899105072,1.9460439682,1.97135770321,1.9619076252,1.95765244961,1.9467728138,1.97274982929,1.98224711418,1.975086689,1.959882617,1.95754396915,1.95907962322,1.95314192772,1.96931898594,1.96023952961,1.97665286064,1.94381010532,1.9472836256,1.94338262081,1.9466022253
1.96033537388,1.95161807537,1.97572314739,1.96107590198,1.96619033814,1.94815218449,1.97079849243,1.96673572063,1.96160852909,1.95918703079,1.96454274654,1.96830379963,1.97053480148,1.97296786308,1.95323979855,1.97834444046,1.96435272694,1.97526931763,1.97768366337,1.96138381958,1.96389353275,1.95938885212,1.96055948734,1.96297609806,1.95911896229,1.96136915684,1.98237979412,1.95529329777,1.94651031494,1.97365784645,1.95560657978,1.96305608749,1.94296884537,1.96995937824,1.98339319229,1.95534455776,1.96366071701,1.95491576195,1.95867443085,1.95380520821,1.96771275997,1.95576620102,1.97381579876,1.94275760651,1.94814741612,1.94288980961,1.94722318649
1.96262216568,1.95788264275,1.97479081154,1.961363554,1.96342742443,1.94689667225,1.96485257149,1.96081638336,1.96218144894,1.9620693922,1.95838260651,1.96623325348,1.977465868,1.97500228882,1.95078492165,1.98129558563,1.96259975433,1.97157680988,1.97774600983,1.95941317081,1.95966243744,1.95993280411,1.95411741734,1.96767103672,1.96353030205,1.96399486065,1.97919905186,1.94941556454,1.94900667667,1.96392405033,1.95513796806,1.96641695499,1.93970918655,1.96602106094,1.97184574604,1.95403432846,1.96500384808,1.96872091293,1.95972812176,1.95046794414,1.97200465202,1.96118617058,1.97460985184,1.9484629631,1.94739544392,1.94391644001,1.95032131672
1.96658372879,1.96405243874,1.97251284122,1.95735132694,1.96581232548,1.94549107552,1.97361969948,1.96437609196,1.96539473534,1.96758878231,1.95467221737,1.96530365944,1.97603976727,1.96876347065,1.95797634125,1.97490346432,1.96101331711,1.96726226807,1.98284053803,1.96053159237,1.95397746563,1.96619582176,1.94294083118,1.969140172,1.95923018455,1.96471846104,1.9779047966,1.9586546421,1.95564103127,1.95327937603,1.95246231556,1.97172546387,1.93787562847,1.96043241024,1.96659505367,1.95345294476,1.96074461937,1.96688950062,1.95718348026,1.94679403305,1.97235262394,1.95803654194,1.97315371037,1.9485449791,1.94732630253,1.94779479504,1.95425248146
1.96752870083,1.96027338505,1.9691991806,1.96050417423,1.96349620819,1.94753932953,1.97897303104,1.96296262741,1.96111154556,1.96363401413,1.96180391312,1.96641325951,1.98196101189,1.97077441215,1.96391642094,1.97188806534,1.96044206619,1.97667479515,1.97738206387,1.95610105991,1.95201933384,1.96421742439,1.94262862205,1.971129179,1.96340572834,1.96614837647,1.96608424187,1.96751308441,1.96105778217,1.95444667339,1.94843018055,1.9790790081,1.93890559673,1.96924936771,1.96393740177,1.95172894001,1.95888698101,1.96370053291,1.95528686047,1.946808815,1.97214961052,1.96219408512,1.96546411514,1.94709026813,1.95143818855,1.94908368588,1.96234190464
1.96953058243,1.96141934395,1.97180604935,1.96693027019,1.96809053421,1.94753611088,1.9751086235,1.96093738079,1.96082127094,1.9659011364,1.96998167038,1.95797419548,1.98664736748,1.97645044327,1.96483290195,1.96583378315,1.94992244244,1.97329056263,1.97661221027,1.95872831345,1.94498562813,1.96659398079,1.9466906786,1.97031962872,1.96173334122,1.96269011498,1.96649730206,1.96721887588,1.96164548397,1.95804059505,1.95239019394,1.97850203514,1.93631207943,1.9616779089,1.96149456501,1.95257997513,1.95864319801,1.96716582775,1.95375716686,1.94469487667,1.96583068371,1.96104705334,1.96211576462,1.94432795048,1.95150792599,1.94902920723,1.95883667469
1.9716899395,1.95886683464,1.97214019299,1.96331620216,1.97901463509,1.94355154038,1.96764051914,1.96172273159,1.96414494514,1.96600663662,1.96872127056,1.95398283005,1.98647785187,1.98420453072,1.96148991585,1.97049498558,1.95569050312,1.96880662441,1.96702051163,1.95793294907,1.9433298111,1.96555566788,1.9497936964,1.97064530849,1.95988833904,1.9608976841,1.96353077889,1.96543765068,1.9548830986,1.95874679089,1.95688140392,1.98141360283,1.94377684593,1.9625440836,1.95590817928,1.95248091221,1.9597619772,1.97325778007,1.95554029942,1.94377243519,1.96536588669,1.95964968205,1.96277189255,1.94417631626,1.95427715778,1.95318841934,1.964656353
1.96749699116,1.96430242062,1.97805929184,1.96990299225,1.97511994839,1.94422388077,1.96852636337,1.95573103428,1.95895421505,1.95748078823,1.96566653252,1.95740270615,1.98591768742,1.98224294186,1.96088469028,1.96915471554,1.94716858864,1.96695637703,1.96134245396,1.96413862705,1.94466924667,1.96448397636,1.94639909267,1.97229671478,1.96311676502,1.95951259136,1.95433700085,1.96375274658,1.95898377895,1.96456706524,1.95990991592,1.98094880581,1.9427344799,1.96178650856,1.96098101139,1.95439732075,1.95543432236,1.96529722214,1.95621323585,1.95091831684,1.96649551392,1.96125972271,1.96042239666,1.94955182075,1.95048427582,1.94921040535,1.96762120724
1.96899199486,1.95410716534,1.9793112278,1.96520662308,1.97614383697,1.95277881622,1.96759974956,1.95603525639,1.95667505264,1.95771420002,1.96523404121,1.95689785481,1.99502015114,1.980017066,1.95986711979,1.96834111214,1.94602298737,1.96086359024,1.95985841751,1.95788300037,1.94130921364,1.97380495071,1.94974577427,1.96755719185,1.95888841152,1.96317243576,1.95780277252,1.9756872654,1.95589077473,1.96357512474,1.96041810513,1.98291444778,1.9439201355,1.96780514717,1.96021807194,1.95725214481,1.95471477509,1.96325564384,1.96041762829,1.94983398914,1.97189640999,1.96872651577,1.95640599728,1.94170594215,1.96009767055,1.95155334473,1.96156680584
1.97737574577,1.95499479771,1.97458255291,1.96396493912,1.98214888573,1.9529055357,1.96686923504,1.95608019829,1.96114885807,1.95339202881,1.96375513077,1.95163834095,1.98791944981,1.97915434837,1.95629429817,1.96576809883,1.94814133644,1.96177244186,1.96065700054,1.9572507143,1.93959152698,1.97141480446,1.94879055023,1.96339178085,1.95416164398,1.9601637125,1.95262241364,1.97528171539,1.95531892777,1.9664144516,1.9532263279,1.97552764416,1.94587278366,1.97242259979,1.96363568306,1.9628483057,1.95712244511,1.96329283714,1.95380854607,1.95534026623,1.96602594852,1.96355772018,1.96131968498,1.94692611694,1.95933926106,1.96045565605,1.96060883999
1.98134839535,1.96052980423,1.97061276436,1.95234799385,1.97392416,1.94832158089,1.96524870396,1.95738530159,1.96167480946,1.95184266567,1.95908665657,1.94824421406,1.9817892313,1.98153412342,1.96153259277,1.96481871605,1.94626581669,1.95517230034,1.95756947994,1.95815396309,1.93898224831,1.9715744257,1.94451475143,1.95883452892,1.95995569229,1.95849609375,1.95976805687,1.9708480835,1.95328676701,1.96143579483,1.95003652573,1.96811795235,1.94914674759,1.9663182497,1.96311748028,1.9702154398,1.95783817768,1.96073496342,1.94921720028,1.95161831379,1.95517551899,1.96049404144,1.96139419079,1.95174074173,1.95803034306,1.95983362198,1.96961057186
1.97434389591,1.95424115658,1.96016192436,1.95679891109,1.96996295452,1.94360899925,1.96797847748,1.96152126789,1.96625506878,1.95066165924,1.96130108833,1.94622266293,1.97359228134,1.98022770882,1.96213710308,1.96229660511,1.95156645775,1.95136594772,1.95628893375,1.96277010441,1.93767440319,1.96675348282,1.94418179989,1.96461713314,1.95781588554,1.96143233776,1.95507442951,1.96788883209,1.95256280899,1.96122848988,1.9462467432,1.97236943245,1.957852602,1.97153270245,1.96292209625,1.97265040875,1.96169674396,1.95941960812,1.95443820953,1.95747494698,1.95726335049,1.96458125114,1.95702421665,1.9563177824,1.9547457695,1.95672869682,1.97160124779
1.97876131535,1.94929921627,1.95860123634,1.96273374558,1.96366882324,1.94546687603,1.96834146976,1.95284533501,1.9631844759,1.95479273796,1.96296143532,1.94747555256,1.96745061874,1.98071324825,1.96725070477,1.96139407158,1.95230197907,1.95386719704,1.94911313057,1.9604537487,1.94746005535,1.96508479118,1.94608914852,1.96131634712,1.95305216312,1.95710575581,1.96078944206,1.96255600452,1.95852982998,1.96067202091,1.95900201798,1.96918392181,1.95221495628,1.9716552496,1.96314573288,1.97043645382,1.96032071114,1.96455991268,1.95439529419,1.96008849144,1.95955014229,1.96849644184,1.95136201382,1.96649754047,1.95268023014,1.95195043087,1.96733903885
1.96902346611,1.94529938698,1.95967066288,1.95136475563,1.96555936336,1.94106221199,1.9692568779,1.94835209847,1.96377599239,1.94690036774,1.96397948265,1.94480085373,1.96110033989,1.98341584206,1.97606039047,1.95631015301,1.95638978481,1.95178127289,1.94995391369,1.96005856991,1.94347500801,1.96872055531,1.94816410542,1.95494568348,1.95447826386,1.95140779018,1.96268737316,1.95773494244,1.95974528789,1.96107363701,1.96138715744,1.96462464333,1.95561921597,1.97245144844,1.96108579636,1.97214770317,1.95795166492,1.96227741241,1.95182561874,1.96051335335,1.9525128603,1.97068929672,1.94790637493,1.96037852764,1.95352721214,1.95357334614,1.96630144119
1.96936070919,1.94546878338,1.96382749081,1.95774614811,1.96932697296,1.9402282238,1.96590042114,1.9478738308,1.96336567402,1.94458079338,1.95863497257,1.94810605049,1.96270108223,1.98251199722,1.97565853596,1.9616394043,1.96073675156,1.95199346542,1.95272767544,1.95785629749,1.94373035431,1.96357631683,1.95177125931,1.95309865475,1.9600944519,1.95510554314,1.95760726929,1.96238005161,1.96226191521,1.96741104126,1.95730412006,1.96421205997,1.96034002304,1.97454869747,1.95562076569,1.9611685276,1.95217442512,1.96258223057,1.94847965241,1.95792818069,1.95606791973,1.96946287155,1.94970715046,1.96422541141,1.95253741741,1.94997990131,1.96748793125
1.97010242939,1.94558954239,1.95997202396,1.96069335938,1.96731448173,1.93805110455,1.96482241154,1.94371128082,1.96368312836,1.9415807724,1.95932734013,1.96024918556,1.95339810848,1.981777668,1.97590637207,1.96002292633,1.96068334579,1.95182490349,1.95303869247,1.96390295029,1.94485378265,1.96670496464,1.95264041424,1.95432889461,1.96011185646,1.95493960381,1.96231245995,1.9655585289,1.96528077126,1.96295499802,1.95889997482,1.95800793171,1.96379125118,1.97230541706,1.95421767235,1.96650087833,1.95344483852,1.96254384518,1.95294260979,1.9537063837,1.95702207088,1.96463024616,1.94494771957,1.95828127861,1.95516359806,1.94797718525,1.95720338821
1.96973800659,1.94928216934,1.96075594425,1.96124482155,1.96928036213,1.93827998638,1.96461117268,1.94351840019,1.96155667305,1.9446747303,1.95920109749,1.95963072777,1.94952952862,1.98204159737,1.97430026531,1.95702791214,1.95908248425,1.9524834156,1.94864201546,1.96300852299,1.94533193111,1.97077357769,1.95330381393,1.95633041859,1.95715510845,1.96024286747,1.96500611305,1.96467626095,1.9646242857,1.95200359821,1.9540425539,1.96137964726,1.97014772892,1.97359752655,1.95124173164,1.96399509907,1.9508972168,1.96068072319,1.95567941666,1.95011734962,1.95506596565,1.96403765678,1.9411239624,1.95121943951,1.95924687386,1.94890713692,1.95617794991
1.96390581131,1.94784963131,1.96085941792,1.96279907227,1.97063326836,1.93595027924,1.96967244148,1.94095766544,1.95811152458,1.94504582882,1.95956599712,1.96054661274,1.94330453873,1.98020720482,1.97723841667,1.95421814918,1.95694565773,1.95579957962,1.95892488956,1.96205592155,1.94322919846,1.96562957764,1.95680296421,1.96545791626,1.95608258247,1.96386826038,1.96569502354,1.96591424942,1.96649134159,1.951197505,1.95074987412,1.956995368,1.97461938858,1.97043716907,1.95315897465,1.95687901974,1.95722913742,1.95973145962,1.95498514175,1.95381617546,1.95106685162,1.96257507801,1.93912220001,1.94988596439,1.96105408668,1.94595789909,1.96063566208
1.96588909626,1.95341587067,1.96037054062,1.96390748024,1.96880865097,1.93606746197,1.96819460392,1.93962931633,1.95477235317,1.94020390511,1.95624423027,1.96664953232,1.94437170029,1.97985315323,1.98352015018,1.95665943623,1.96115112305,1.95434474945,1.95387995243,1.95937943459,1.9501144886,1.96399104595,1.96078145504,1.96375226975,1.9567463398,1.96773254871,1.96265459061,1.96582448482,1.96511852741,1.9567810297,1.94898748398,1.96378993988,1.97441136837,1.96892428398,1.94881653786,1.96010863781,1.95957767963,1.95736479759,1.96130168438,1.95264530182,1.94729828835,1.96454930306,1.94434320927,1.95287501812,1.95832264423,1.94830715656,1.96070981026
1.9609375,1.95706820488,1.96255505085,1.97153925896,1.96730971336,1.93387269974,1.9627737999,1.94172275066,1.95219635963,1.94076967239,1.95955395699,1.96559417248,1.94573271275,1.98094701767,1.98105657101,1.95812022686,1.95610439777,1.9554412365,1.95187902451,1.96421396732,1.94927752018,1.96310651302,1.96219623089,1.96260499954,1.96232008934,1.97130191326,1.95949697494,1.96700620651,1.96002924442,1.95224797726,1.95084381103,1.96542477608,1.97780573368,1.97035813332,1.95505952835,1.95600116253,1.95654082298,1.95961856842,1.96455705166,1.95881807804,1.95205020905,1.96022760868,1.94880497456,1.94786465168,1.94863188267,1.95686709881,1.9561766386
1.96712529659,1.95806360245,1.96088457108,1.97329044342,1.95971250534,1.93177175522,1.96100080013,1.94194459915,1.95180296898,1.94312489033,1.96079134941,1.95898401737,1.94158661365,1.97606766224,1.98957622051,1.96799230576,1.94814825058,1.95286083221,1.95755290985,1.96726441383,1.9514901638,1.95774233341,1.96486663818,1.96417343617,1.96024489403,1.96664309502,1.95694577694,1.9594835043,1.9610632658,1.95715653896,1.94651949406,1.96371221542,1.97995376587,1.96351313591,1.95153284073,1.95566773415,1.95911192894,1.9617139101,1.96636474133,1.9652493,1.95033478737,1.95925080776,1.9499951601,1.94319963455,1.94822752476,1.96044170857,1.95007777214
1.96833097935,1.95993924141,1.96211969852,1.97138249874,1.9560136795,1.9386947155,1.95984768868,1.93811047077,1.95397400856,1.94728946686,1.96357357502,1.95700502396,1.94157624245,1.98088657856,1.98293209076,1.96773600578,1.95157003403,1.95479166508,1.9584158659,1.96763896942,1.95205628872,1.95611035824,1.97048199177,1.96233272553,1.95855021477,1.96954417229,1.95996248722,1.95400249958,1.9612698555,1.95518481731,1.94356417656,1.9631524086,1.97931730747,1.95450103283,1.95536386967,1.95498752594,1.96042954922,1.96175730228,1.96500551701,1.96327662468,1.95076572895,1.95706880093,1.94960689545,1.94619262219,1.94382321835,1.9616253376,1.94528484345
1.96584689617,1.9568747282,1.96083164215,1.96730709076,1.95345544815,1.93977797031,1.96424818039,1.94387578964,1.95689487457,1.95089626312,1.96636354923,1.95838427544,1.9427601099,1.97597932816,1.97588312626,1.96648907661,1.94751799107,1.9569439888,1.96001315117,1.96402597427,1.95146286488,1.95946073532,1.96457624435,1.96128046513,1.95845556259,1.96738779545,1.95612370968,1.95308840275,1.96665465832,1.95660924912,1.94427907467,1.96782183647,1.97630977631,1.95298504829,1.95004546642,1.95372986793,1.95518827438,1.95978200436,1.96358013153,1.96195924282,1.94918823242,1.95893311501,1.94551897049,1.94616627693,1.94054949284,1.96532917023,1.94170534611
1.96397292614,1.9578961134,1.96196913719,1.96544086933,1.95189237595,1.94252383709,1.96449160576,1.94703280926,1.96102130413,1.94263935089,1.97179961205,1.96541106701,1.9471180439,1.97397613525,1.98083591461,1.96419072151,1.94338011742,1.96455204487,1.95945799351,1.9586006403,1.95164382458,1.96202397347,1.96200084686,1.96488988399,1.95592951775,1.968785882,1.95089995861,1.95447576046,1.9653840065,1.96210110188,1.94440186024,1.96155440807,1.97202718258,1.95332884788,1.94536626339,1.95190370083,1.95019972324,1.9573456049,1.96817016602,1.9639172554,1.95187139511,1.96501123905,1.94238352776,1.94664275646,1.94076597691,1.96514165401,1.94577300549
1.96308410168,1.96032881737,1.95992314815,1.96302914619,1.95810937881,1.9495164156,1.96551179886,1.95198512077,1.963788867,1.94317579269,1.97010421753,1.96667146683,1.94624471664,1.97142732143,1.97178125381,1.96382939815,1.94073033333,1.96436679363,1.95677125454,1.95859968662,1.94509494305,1.9579474926,1.96279418469,1.96456539631,1.96071410179,1.96316456795,1.9550139904,1.95695638657,1.96045541763,1.96366167069,1.94500780106,1.96199941635,1.96880066395,1.95377027988,1.94424700737,1.94795501232,1.95094776154,1.96110463142,1.97356021404,1.96435451508,1.94459688664,1.96432459354,1.94299459457,1.94638538361,1.93845415115,1.96242308617,1.94879055023
1.96549594402,1.95733582974,1.96092832088,1.96356201172,1.9590382576,1.94884002209,1.9670214653,1.94935822487,1.96092176437,1.94590723515,1.96522629261,1.96934950352,1.94848203659,1.96831357479,1.97118008137,1.96366930008,1.93971645832,1.96157038212,1.95855879784,1.96072721481,1.94617033005,1.95708799362,1.95885038376,1.96492314339,1.96630620956,1.96865451336,1.95745968819,1.95912504196,1.95016598702,1.96674990654,1.94540131092,1.95815265179,1.96491277218,1.9532738924,1.93913722038,1.96016526222,1.94862151146,1.96469151974,1.97092592716,1.96348750591,1.9516723156,1.96433973312,1.93776857853,1.9523755312,1.95259714127,1.96007680893,1.95526242256
1.96617817879,1.96275639534,1.95430111885,1.96351826191,1.95288753509,1.94300806522,1.96329951286,1.95002043247,1.95748353004,1.94482314587,1.96116471291,1.96715450287,1.94790065289,1.96457958221,1.96615219116,1.96689426899,1.94065308571,1.96371495724,1.95730626583,1.9555259943,1.94445872307,1.95218110085,1.964209795,1.96353912353,1.96797847748,1.97096264362,1.95863616466,1.95345795155,1.94241178036,1.96743953228,1.94256281853,1.95571863651,1.96371281147,1.95791399479,1.93929290772,1.96162080765,1.94698405266,1.96897029877,1.97437870502,1.97086811066,1.94949579239,1.96436238289,1.94478023052,1.95427012444,1.95480191708,1.95307862759,1.95761156082
1.96518850327,1.9640660286,1.95481932163,1.96232819557,1.95627355576,1.95213377476,1.96126461029,1.9506046772,1.95833277702,1.94633972645,1.95088529587,1.96261036396,1.94980311394,1.96734523773,1.96565485001,1.96048021317,1.93977355957,1.96099090576,1.95213055611,1.95941436291,1.94172358513,1.94565212727,1.96854364872,1.96803808212,1.96738016605,1.96629667282,1.9552873373,1.95178675652,1.9402513504,1.96754777432,1.95004940033,1.96182346344,1.96127772331,1.96419751644,1.95384252071,1.95523881912,1.94688344002,1.96782803535,1.97628617287,1.96650922298,1.94953799248,1.96669006348,1.94929301739,1.94971132278,1.95026171207,1.9557299614,1.95326411724
1.96103978157,1.96288359165,1.95523309708,1.96273517609,1.95807921886,1.95248234272,1.96334695816,1.95729935169,1.96114349365,1.94097232819,1.95173859596,1.9685305357,1.94928121567,1.97176814079,1.96003496647,1.96732127666,1.93995058537,1.95963442326,1.94966948032,1.96426701546,1.94506597519,1.95160329342,1.96908998489,1.96576476097,1.96232569218,1.96069049835,1.94946813583,1.95359766483,1.94389247894,1.96691286564,1.95246350765,1.96112263203,1.96250426769,1.96531522274,1.95304179192,1.9559981823,1.94701051712,1.96348011494,1.96988332272,1.96455621719,1.94650232792,1.96966588497,1.95213592052,1.95374572277,1.9496819973,1.9571365118,1.95097994804
1.96312558651,1.96507716179,1.95628702641,1.96654284,1.95759260654,1.95809543133,1.96868133545,1.95481860638,1.959171772,1.94813191891,1.95030009747,1.97143054009,1.95232665539,1.97093701363,1.96254694462,1.96947216988,1.94440424442,1.96056509018,1.95145559311,1.96228253841,1.94334459305,1.95212733746,1.97242248058,1.96227931976,1.96018540859,1.95901155472,1.95619320869,1.95311915875,1.9451533556,1.97296142578,1.95213425159,1.96046543121,1.96031713486,1.97054183483,1.95167779923,1.95646727085,1.94793868065,1.95286011696,1.96428799629,1.96448636055,1.94315004349,1.96891510487,1.94242763519,1.95257604122,1.95250821114,1.95433139801,1.94746160507
1.96527540684,1.97082519531,1.96292293072,1.96980142593,1.95457363129,1.95270693302,1.96293115616,1.95409488678,1.96019697189,1.95159459114,1.94684529304,1.97299158573,1.94566380978,1.96865677834,1.96499860287,1.96744143963,1.94251835346,1.96283662319,1.94548511505,1.95476472378,1.94313657284,1.95483672619,1.97287404537,1.96132838726,1.9575240612,1.96035981178,1.95201325417,1.95706784725,1.94628536701,1.97278010845,1.95274972916,1.96187973022,1.96217894554,1.97539532185,1.94634974003,1.95549631119,1.95143771172,1.95109891892,1.96351933479,1.96441614628,1.94306898117,1.9701526165,1.9398431778,1.95381593704,1.94998562336,1.95860636234,1.95327425003
1.96249985695,1.96343326569,1.95823180675,1.96602344513,1.95022296905,1.95144510269,1.96512186527,1.95010042191,1.95477938652,1.95465636253,1.94111180306,1.96420609951,1.94059514999,1.969186306,1.96742415428,1.96664261818,1.94248080254,1.95924854279,1.94787335396,1.95471966267,1.94981050491,1.96061849594,1.97915410996,1.96843659878,1.9582259655,1.96023595333,1.9512321949,1.95291662216,1.94403505325,1.97647762299,1.95497012138,1.95385527611,1.96753358841,1.97891330719,1.94540774822,1.95739805698,1.951146245,1.95399594307,1.97449481487,1.95818424225,1.94120359421,1.96953082085,1.9457205534,1.95373570919,1.95430338383,1.959623456,1.95434999466
1.96441912651,1.95788478851,1.95691692829,1.96839034557,1.94313049316,1.95268368721,1.9610003233,1.9531185627,1.95030879974,1.95692777634,1.94487392902,1.96142613888,1.94181156158,1.9628521204,1.96611392498,1.96255338192,1.94612360001,1.9584877491,1.94822216034,1.95149195194,1.9453316927,1.96105635166,1.97602617741,1.96629548073,1.95379757881,1.96568369865,1.95049571991,1.94971203804,1.94446444511,1.97662961483,1.95869541168,1.9598582983,1.96951770782,1.97846651077,1.94699954987,1.95462048054,1.94935107231,1.95943069458,1.97768437862,1.95903170109,1.93687224388,1.96661067009,1.94648981094,1.95943343639,1.95283544064,1.96026515961,1.95172727108
1.96964490414,1.96279251575,1.95608353615,1.97011041641,1.93728601933,1.95114910603,1.96458780766,1.94989848137,1.95630478859,1.96709382534,1.95079433918,1.96714293957,1.94463038444,1.96065366268,1.96396625042,1.96332705021,1.95309138298,1.95930242538,1.9485861063,1.95149958134,1.94877016544,1.95791244507,1.97443699837,1.96820139885,1.94531130791,1.96391332149,1.95586717129,1.95040559769,1.94499599934,1.97189021111,1.96446192265,1.96402585506,1.96027493477,1.97014629841,1.94939923286,1.95121312141,1.95067870617,1.95933794975,1.97063100338,1.96165645123,1.93870151043,1.95168411732,1.94718897343,1.96063327789,1.95034468174,1.9589715004,1.95280742645
1.97320652008,1.96295833588,1.95250546932,1.97252655029,1.94124722481,1.95471310616,1.97015976906,1.95100402832,1.95873463154,1.97399353981,1.95133304596,1.97440290451,1.94778859615,1.9611209631,1.96186518669,1.9626044035,1.95320177078,1.9612005949,1.95050549507,1.95047485828,1.95310246944,1.95323908329,1.97260391712,1.97215652466,1.94171452522,1.96340227127,1.95799803734,1.95002651215,1.94390916824,1.97881007194,1.96713137627,1.96272492409,1.96292817593,1.96941757202,1.95091617107,1.95624923706,1.95365846157,1.95586133003,1.96970057488,1.95556807518,1.93724155426,1.9480907917,1.95180022716,1.96083009243,1.95516049862,1.95423364639,1.95756840706
1.97642993927,1.95763170719,1.94959628582,1.96939635277,1.94267439842,1.95215237141,1.97004544735,1.96140384674,1.95870149136,1.9701924324,1.95319843292,1.97047150135,1.94820082188,1.9643599987,1.96559202671,1.96253824234,1.95239138603,1.95996975899,1.9515106678,1.95166158676,1.9530454874,1.95337069035,1.96294260025,1.9652286768,1.94398164749,1.95884358883,1.96152126789,1.9451059103,1.9456127882,1.97696125507,1.96652019024,1.95683407783,1.96971464157,1.97807741165,1.95349824429,1.95321106911,1.95480036736,1.9560482502,1.96492433548,1.95470631123,1.94220852852,1.9463095665,1.94703435898,1.96049261093,1.95263278484,1.95327913761,1.95782840252
1.97083771229,1.94965195656,1.95091795921,1.97252321243,1.94571530819,1.95296406746,1.96985447407,1.95941913128,1.95950937271,1.96680486202,1.95590925217,1.96815276146,1.95068788528,1.96240448952,1.95876705646,1.9669727087,1.9507496357,1.95686769485,1.95233011246,1.9511526823,1.95235240459,1.95514035225,1.96482670307,1.96748554707,1.94566631317,1.96451461315,1.96182155609,1.95066380501,1.94289219379,1.9698548317,1.96976995468,1.95586085319,1.96575939655,1.96910619736,1.95497989655,1.95011806488,1.9521279335,1.95837450027,1.96836698055,1.95809054375,1.94312405586,1.94554102421,1.94480073452,1.95664155483,1.95091843605,1.95507287979,1.95860779285
1.97013187408,1.95108509064,1.95073640347,1.96796655655,1.94510388374,1.95834445953,1.96501922607,1.96143329143,1.95769178867,1.96808564663,1.954682827,1.96416962147,1.95136713982,1.96554911137,1.95304870605,1.96114039421,1.95076048374,1.95881831646,1.95480310917,1.95570766926,1.95360255241,1.95160281658,1.9634847641,1.9665248394,1.94837605953,1.9627815485,1.95983493328,1.9589663744,1.94164669514,1.97424769402,1.97121810913,1.95796763897,1.96068942547,1.96702456474,1.95844876766,1.95086252689,1.95102524757,1.95261836052,1.96889483929,1.95789408684,1.94521892071,1.94258236885,1.95165979862,1.95398485661,1.9527258873,1.95190811157,1.95416843891
1.97077727318,1.95081746578,1.95034170151,1.97241306305,1.94987666607,1.96027135849,1.960324049,1.95765197277,1.95214831829,1.96523118019,1.95649290085,1.95873653889,1.95260441303,1.96577882767,1.955742836,1.95890796185,1.95057177544,1.96227145195,1.95784258842,1.95628452301,1.95571351051,1.95453929901,1.96348619461,1.96535253525,1.94389224052,1.96345448494,1.963966012,1.95646548271,1.94453442097,1.97185575962,1.96998858452,1.95654821396,1.96664142609,1.96678066254,1.95855402946,1.946600914,1.9538744688,1.95317828655,1.96659886837,1.95547521114,1.94725310802,1.94193446636,1.94705998898,1.95612943172,1.95025074482,1.94924807548,1.95000183582
1.97437345982,1.94976651669,1.95108687878,1.96753919125,1.95191407204,1.95839476585,1.95839691162,1.95261240006,1.95292270184,1.96750152111,1.96181869507,1.95570278168,1.94864833355,1.9764316082,1.94974446297,1.95770192146,1.95050084591,1.96249186993,1.96074843407,1.95814478397,1.95835316181,1.95576167107,1.9621989727,1.96581423283,1.94895005226,1.96339702606,1.96446382999,1.95842981338,1.94131135941,1.96816408634,1.96728515625,1.96027445793,1.96015262604,1.96574795246,1.95999872685,1.9449326992,1.95699346065,1.9501452446,1.96509218216,1.95388972759,1.94605493546,1.94758224487,1.95269560814,1.95389890671,1.9456923008,1.94984126091,1.95197188854
1.9685074091,1.95344173908,1.94610750675,1.96494221687,1.95178842545,1.95136713982,1.9524872303,1.95091748238,1.94555926323,1.96876585484,1.96318292618,1.94952321053,1.95087742806,1.97477352619,1.95141291618,1.96074521542,1.9512039423,1.96129083633,1.95888352394,1.95831906795,1.96402704716,1.95426237583,1.9612622261,1.96269226074,1.94917535782,1.95847523212,1.96743941307,1.95848691463,1.94130849838,1.96851086616,1.96650755405,1.96161198616,1.95834934711,1.9563087225,1.96783709526,1.94072377682,1.96121394634,1.9505096674,1.96711146831,1.96011936665,1.94741070271,1.95064854622,1.95278096199,1.9593013525,1.94998288155,1.95592737198,1.95083713532
1.97230350971,1.95186126232,1.94468021393,1.95853257179,1.95219755173,1.94974303246,1.95693576336,1.94878005981,1.94716525078,1.96567380428,1.96734011173,1.94872868061,1.94892334938,1.96620571613,1.95488774776,1.96690106392,1.94709825516,1.95853567123,1.9548766613,1.95321452618,1.96789371967,1.95729124546,1.96273684502,1.96247243881,1.95492708683,1.96358394623,1.96344435215,1.95729160309,1.94479429722,1.96602666378,1.96720957756,1.9555772543,1.95988690853,1.95907628536,1.96705007553,1.93924236298,1.95638597012,1.95370471477,1.96324205399,1.96133041382,1.95346450806,1.95587277412,1.95122635365,1.96653020382,1.9432322979,1.95899248123,1.94960832596
1.96978855133,1.95271015167,1.94772613049,1.9588073492,1.95386266708,1.95026159287,1.9565321207,1.95093309879,1.94896113873,1.96653318405,1.96953511238,1.94861757755,1.94035518169,1.96242761612,1.9539359808,1.9722661972,1.94417083263,1.96373295784,1.955529809,1.95760142803,1.96648740768,1.95689547062,1.96058928966,1.96288645268,1.95458769798,1.95964288712,1.9608143568,1.95333981514,1.94618868828,1.96661317349,1.96654939652,1.95532870293,1.95870494843,1.95150387287,1.9656509161,1.94095158577,1.95348751545,1.95387268066,1.96629619598,1.95929825306,1.95616972446,1.95355343819,1.94785892963,1.96648097038,1.94656634331,1.9584389925,1.95025730133
1.96391141415,1.95048522949,1.94779157639,1.95236313343,1.9529876709,1.9498758316,1.96035718918,1.95319020748,1.94535028935,1.96408236027,1.96492338181,1.95556545258,1.94327712059,1.96515321732,1.95744359493,1.97021794319,1.95009982586,1.96208691597,1.95288920403,1.95924317837,1.96689653397,1.95450687408,1.9591833353,1.9666185379,1.95261442661,1.96206176281,1.96349787712,1.9573520422,1.95119845867,1.9634680748,1.96527862549,1.9558480978,1.95721280575,1.94543766975,1.9595541954,1.93998575211,1.95133197308,1.95138204098,1.96435713768,1.95482850075,1.95819747448,1.95585894585,1.95049512386,1.96547150612,1.9443962574,1.95805180073,1.94763422012
1.96135926247,1.94892716408,1.95027804375,1.95443248749,1.95055234432,1.94966840744,1.95603108406,1.94874584675,1.94143688679,1.96445083618,1.9584877491,1.95764827728,1.94100308418,1.96342694759,1.95759057999,1.95949494839,1.95183169842,1.96112763882,1.9547162056,1.95923185348,1.96870028973,1.94867360592,1.95674192905,1.96576654911,1.95404875278,1.96057891846,1.96168637276,1.95430254936,1.95202159882,1.95944702625,1.96223390102,1.95131838322,1.95743465424,1.9430962801,1.96065068245,1.94045495987,1.95176148415,1.95498645306,1.96183598042,1.95384919643,1.96471130848,1.95814454555,1.94883668423,1.96857976913,1.94334721565,1.96636629105,1.94788980484
1.96051692963,1.95102965832,1.95142400265,1.95532751083,1.9492123127,1.94489490986,1.95789027214,1.95885229111,1.94263625145,1.963321805,1.95676255226,1.95377242565,1.94166076183,1.96087145805,1.96035921574,1.95965635776,1.95527887344,1.96177637577,1.95522582531,1.96006989479,1.96797573566,1.95178377628,1.95474040508,1.95848572254,1.9608130455,1.95882964134,1.96142816544,1.96172761917,1.95654678345,1.96472835541,1.96473574638,1.94851911068,1.96318864822,1.94779002666,1.96008503437,1.93658792973,1.95231866837,1.96325135231,1.96463465691,1.95046579838,1.97059810162,1.95061671734,1.95083785057,1.96213710308,1.94208371639,1.96428525448,1.95815753937
1.95459210873,1.95747315884,1.95250546932,1.95685648918,1.94803035259,1.94932079315,1.95528233051,1.95816850662,1.94458556175,1.95757555962,1.95989382267,1.95490384102,1.94164168835,1.96535432339,1.95935237408,1.95931088924,1.95530807972,1.96189701557,1.95508348942,1.96269226074,1.97083902359,1.9479804039,1.95589900017,1.95692336559,1.96149384975,1.95896482468,1.9599417448,1.95599925518,1.95776188374,1.96447443962,1.96369695663,1.95386135578,1.96380877495,1.94592630863,1.95734608173,1.93713796139,1.95172894001,1.96607637405,1.9597992897,1.95166683197,1.97053980827,1.9475543499,1.94745874405,1.9631357193,1.93946063518,1.96350753307,1.96045017242
1.95110166073,1.95789921284,1.95402252674,1.96166014671,1.94795894623,1.95207118988,1.95613920689,1.96326220036,1.94742441177,1.95389723778,1.95952820778,1.95478868485,1.93737733364,1.96763980389,1.95667362213,1.96133351326,1.95096898079,1.96097016335,1.95174837112,1.95759868622,1.97166287899,1.94434666634,1.95309460163,1.95686948299,1.96385300159,1.95451843739,1.96031832695,1.95546662807,1.95338344574,1.95887994766,1.96432352066,1.95450091362,1.95859205723,1.947047472,1.96168148518,1.93933665752,1.95271456242,1.96165812016,1.95834696293,1.94935452938,1.97283267975,1.94806575775,1.94481158257,1.96222019196,1.93838393688,1.96924042702,1.96135163307
1.95015096664,1.95851290226,1.95553004742,1.9635130167,1.9487490654,1.95685017109,1.95188176632,1.96552610397,1.95104289055,1.95434236527,1.96133208275,1.9524730444,1.9421724081,1.96666753292,1.96072232723,1.96172368526,1.95982575417,1.9568426609,1.95274186134,1.96379756928,1.97121214867,1.94209575653,1.95103299618,1.95862460136,1.96432590485,1.95506334305,1.95424771309,1.94888830185,1.95241069794,1.96369385719,1.96142721176,1.95895421505,1.96043848991,1.94828188419,1.95527684689,1.93937194347,1.95405197144,1.96337294579,1.95719182491,1.94592189789,1.97113752365,1.94647538662,1.94660949707,1.96338534355,1.94128239155,1.97244787216,1.96146297455
1.95378124714,1.96107518673,1.95903933048,1.96295595169,1.94783997536,1.95821940899,1.95649373531,1.96128535271,1.95240306854,1.95509886742,1.95750188827,1.95360898972,1.94567036629,1.96595942974,1.96246957779,1.95572721958,1.95772516727,1.96098971367,1.95155918598,1.96596431732,1.96681761742,1.94161486626,1.95155394077,1.95768344402,1.96724057198,1.95262050629,1.95470106602,1.94894480705,1.9572776556,1.96498072147,1.96179580689,1.95677614212,1.95843291283,1.94321286678,1.960054636,1.93492305279,1.95219373703,1.96431279182,1.95871973038,1.95241880417,1.9721211195,1.94576692581,1.94593274593,1.95877528191,1.93840575218,1.97140562534,1.95948505402
1.95619380474,1.95664179325,1.95540893078,1.95981860161,1.94977748394,1.95598745346,1.95528256893,1.95843136311,1.94521832466,1.95642578602,1.95401000977,1.95373868942,1.9433709383,1.96322751045,1.96366941929,1.95973026752,1.96197247505,1.962849617,1.95165467262,1.96363127232,1.963773489,1.9500644207,1.95353150368,1.9589599371,1.96860051155,1.95373153686,1.95625531673,1.95159542561,1.95734584331,1.96650850773,1.95619976521,1.95563566685,1.95884799957,1.94575870037,1.96009171009,1.93789613247,1.9507162571,1.96786499023,1.96298122406,1.95410823822,1.96962296963,1.94715595245,1.94845020771,1.95360851288,1.9444258213,1.9700268507,1.9613468647
1.94811463356,1.95223355293,1.95639955997,1.9602098465,1.95210206509,1.95350646973,1.95975399017,1.95671081543,1.94912111759,1.95486593246,1.94758176804,1.95189297199,1.94638478756,1.95990681648,1.96124231815,1.96316456795,1.95879089832,1.96331846714,1.9507983923,1.95836877823,1.9612237215,1.95053553581,1.95909178257,1.95788300037,1.96254742146,1.95576965809,1.96231472492,1.95169651508,1.95332443714,1.96997058392,1.95583438873,1.95508205891,1.96164274216,1.94304990768,1.95796489716,1.93563139439,1.95720255375,1.96923983097,1.96052455902,1.95342481136,1.97360110283,1.94840943813,1.94615936279,1.95469844341,1.94619870186,1.96757078171,1.95766019821
1.94827151298,1.95086300373,1.95559728146,1.96054148674,1.95655012131,1.95365643501,1.96509671211,1.95551562309,1.95678007603,1.96147191524,1.94610071182,1.9460041523,1.9421377182,1.96065425873,1.96286988258,1.95934963226,1.95703005791,1.96237826347,1.95072627068,1.96132731438,1.96325683594,1.95719206333,1.95445644856,1.95433211327,1.96235716343,1.95719158649,1.96475672722,1.94986784458,1.95376169682,1.96908354759,1.95195531845,1.95919728279,1.96013247967,1.94911885262,1.96046411991,1.93550479412,1.95956492424,1.97194087505,1.95486629009,1.95077586174,1.97652280331,1.95532917976,1.93918001652,1.95527434349,1.95308244228,1.9659986496,1.95426297188
1.95418703556,1.95154571533,1.95347809792,1.96279072762,1.95757901669,1.95525085926,1.96121430397,1.95521783829,1.95730686188,1.96610713005,1.94726526737,1.94879102707,1.94335103035,1.96001887321,1.96025395393,1.9526925087,1.95686841011,1.96137833595,1.95158803463,1.96347987652,1.96377110481,1.9626199007,1.95940577984,1.95139753818,1.96374022961,1.95647764206,1.9603985548,1.94698667526,1.95503735542,1.96688425541,1.95443820953,1.95903050899,1.96333217621,1.95198392868,1.95695066452,1.92852365971,1.9610439539,1.97112429142,1.95526397228,1.94953250885,1.97858655453,1.95310032368,1.93639314175,1.95636308193,1.94872403145,1.96561217308,1.95517671108
1.95513272285,1.95557582378,1.95186448097,1.96429884434,1.96514368057,1.95418024063,1.95960187912,1.95481586456,1.96180987358,1.9615149498,1.94640254974,1.94794178009,1.94864475727,1.9599943161,1.96276795864,1.9515709877,1.95777738094,1.96006894112,1.9507843256,1.96007370949,1.96217894554,1.96313416958,1.95838332176,1.95302700996,1.96939408779,1.95550715923,1.95686006546,1.94364976883,1.96137678623,1.9647616148,1.95187139511,1.958745718,1.9648308754,1.95197629929,1.95359957218,1.93154573441,1.95937085152,1.96983683109,1.9573431015,1.94916629791,1.97697973251,1.94976985455,1.9351747036,1.958142519,1.94812464714,1.96334517002,1.95209920406
1.95526790619,1.95494496822,1.94771623611,1.96361267567,1.95896363258,1.95837068558,1.9589548111,1.96111023426,1.96172976494,1.96188211441,1.94943630695,1.94968414307,1.94742703438,1.95379698276,1.95884525776,1.95054781437,1.94689393043,1.95614147186,1.94896459579,1.95811319351,1.95992183685,1.95906937122,1.9571839571,1.95397460461,1.967476964,1.95711731911,1.96244287491,1.94237828255,1.95950257778,1.96294140816,1.95128846168,1.95739042759,1.96322011948,1.94750249386,1.9478559494,1.92937016487,1.95940518379,1.96894383431,1.95605099201,1.9536575079,1.97186815739,1.95220577717,1.93932580948,1.95527160168,1.94571900368,1.9680044651,1.95236241817
1.95596468449,1.95816743374,1.94886922836,1.95893442631,1.965452075,1.95808458328,1.95017516613,1.95370817184,1.9568310976,1.9597376585,1.94893956184,1.95496737957,1.94613480568,1.95737624168,1.95644176006,1.95376896858,1.94648635387,1.9557043314,1.95349764824,1.9603509903,1.96001362801,1.96125793457,1.95802736282,1.95841491222,1.96208226681,1.9590883255,1.9614263773,1.94553649425,1.96363735199,1.96094727516,1.95703053474,1.96011888981,1.96244382858,1.94741642475,1.94736170769,1.92582261562,1.95280086994,1.96504163742,1.9551025629,1.95394408703,1.96469938755,1.9495511055,1.94338989258,1.95174205303,1.94429075718,1.96785914898,1.95365846157
1.95972561836,1.95545721054,1.94996118546,1.95969927311,1.96411514282,1.96053409576,1.95314061642,1.95006561279,1.95181822777,1.95758509636,1.95322751999,1.95292508602,1.94136333466,1.95837187767,1.95419311523,1.95487606525,1.94442594051,1.95477068424,1.95595550537,1.96170735359,1.96157622337,1.96317183971,1.95456254482,1.95528745651,1.95686376095,1.95987939835,1.95746386051,1.9483474493,1.96366512775,1.95911288261,1.95514237881,1.95940613747,1.96112680435,1.94563221931,1.94580602646,1.92995023727,1.95047426224,1.965269804,1.95831847191,1.95849323273,1.96466839313,1.95664000511,1.94742369652,1.95003116131,1.94774866104,1.96577787399,1.95181214809
1.96413576603,1.94844019413,1.94593477249,1.95650327206,1.96400177479,1.96084904671,1.9506509304,1.95066022873,1.94898712635,1.95841872692,1.95097792149,1.9505751133,1.94402348995,1.9592628479,1.952023983,1.96110761166,1.94187486172,1.95577943325,1.95455658436,1.95969426632,1.96399211884,1.96532714367,1.95719134808,1.95434069634,1.9589599371,1.95858323574,1.96122860908,1.95211613178,1.96339809895,1.95378637314,1.95684754849,1.96311080456,1.95478379726,1.95166170597,1.9524846077,1.93261349201,1.95405650139,1.96621417999,1.95881235599,1.96078538895,1.96705317497,1.95811140537,1.94760930538,1.94345653057,1.9488503933,1.9660705328,1.95541453361
1.96184718609,1.94513738155,1.94271862507,1.95622301102,1.96375000477,1.95921504498,1.95008206368,1.95423030853,1.94957625866,1.95837521553,1.94965028763,1.95402646065,1.9459079504,1.96145510673,1.9533932209,1.95873165131,1.94244647026,1.96097183228,1.95055115223,1.95586240292,1.9658780098,1.9640468359,1.95654416084,1.95322155952,1.95745575428,1.95640683174,1.96296858788,1.95731663704,1.96619522572,1.9529800415,1.96060025692,1.96836996079,1.95309412479,1.95357167721,1.94844377041,1.93489956856,1.95604109764,1.96410810947,1.95847821236,1.9615932703,1.96740031242,1.96081602573,1.95471954346,1.94625711441,1.94931650162,1.96693050861,1.95363903046
1.95946192741,1.94480657577,1.94224178791,1.95825481415,1.95908641815,1.95739591122,1.95096826553,1.95505857468,1.95134949684,1.95814061165,1.94978487492,1.95297396183,1.950928092,1.95965266228,1.9555722475,1.95760905743,1.94494616985,1.96184337139,1.95224690437,1.95509982109,1.96234440804,1.96463739872,1.9580013752,1.95234036446,1.95623385906,1.95614469051,1.95732390881,1.95316648483,1.96309173107,1.95477461815,1.95724117756,1.97405827045,1.94997668266,1.95708703995,1.94871854782,1.93459427357,1.95786488056,1.9593821764,1.96026921272,1.95898401737,1.96857655048,1.96349918842,1.95305240154,1.95098817349,1.94622957706,1.96917879581,1.94956362247
1.95811796188,1.94239115715,1.94124650955,1.96160519123,1.96175968647,1.95514237881,1.94948995113,1.95100641251,1.95437300205,1.95970034599,1.95165920258,1.95210194588,1.95427703857,1.96299219131,1.9583735466,1.95780217648,1.9442346096,1.95984685421,1.94991517067,1.95883893967,1.96644365787,1.96719813347,1.95493078232,1.9529402256,1.96108210087,1.96038603783,1.94945836067,1.95039463043,1.95958924293,1.95382356644,1.95435512066,1.97304654121,1.95279085636,1.96243441105,1.95078980923,1.92900145054,1.95539259911,1.96129703522,1.95628464222,1.96323084831,1.96239840984,1.9744259119,1.95472598076,1.94675815105,1.94761490822,1.96915769577,1.95342850685
1.96186923981,1.94468784332,1.94320964813,1.96574366093,1.96302759647,1.95737993717,1.95347046852,1.95090377331,1.95329046249,1.95880162716,1.95402133465,1.95646560192,1.95305967331,1.96048128605,1.96087372303,1.95836758614,1.94526088238,1.95959353447,1.94716060162,1.95748507977,1.96734416485,1.96448516846,1.95532977581,1.94934511185,1.95905423164,1.96084034443,1.94802522659,1.950070858,1.95654845238,1.94878160953,1.95654201508,1.97084867954,1.95401763916,1.96540653706,1.95082294941,1.93089294434,1.95814478397,1.96422624588,1.95587277412,1.96770787239,1.96128571034,1.9712446928,1.95013475418,1.94513487816,1.9470885992,1.97420835495,1.95100688934
1.96102023125,1.9478764534,1.9426432848,1.97110927105,1.95850753784,1.95830142498,1.95166563988,1.94793260097,1.95072984695,1.95723521709,1.94771313667,1.95471346378,1.95412015915,1.95720076561,1.96158647537,1.96183550358,1.94831633568,1.95573103428,1.94502842426,1.9521292448,1.96894192696,1.9679735899,1.94881176949,1.94490420818,1.95563292503,1.96516644955,1.94755101204,1.9498770237,1.95374631882,1.94430232048,1.95268011093,1.96890866756,1.95456552506,1.96382784843,1.94926905632,1.93221437931,1.96351623535,1.96787714958,1.96127390861,1.97021269798,1.96008694172,1.96408748627,1.94697570801,1.9519598484,1.94585752487,1.97387576103,1.95435106754
1.96431112289,1.94334030151,1.94140577316,1.97318589687,1.95585536957,1.95471072197,1.95130479336,1.94764399528,1.94376480579,1.95854079723,1.94743561745,1.95500290394,1.95499897003,1.95699644089,1.96155917644,1.96159732342,1.94887113571,1.94964873791,1.94741344452,1.94816815853,1.96570467949,1.97204625607,1.94520020485,1.94259643555,1.9545019865,1.9642033577,1.94474363327,1.95197117329,1.95374500752,1.9505161047,1.94940030575,1.97246861458,1.9560893774,1.96698451042,1.94841003418,1.93356490135,1.96625363827,1.96559679508,1.95947086811,1.9648617506,1.9594950676,1.9634552002,1.94984436035,1.94845354557,1.94809305668,1.97097241878,1.95492780209
1.96112704277,1.94793367386,1.94382429123,1.96821987629,1.95695340633,1.95844054222,1.95115828514,1.95165407658,1.94210529327,1.96128261089,1.94412469864,1.94799304009,1.95372378826,1.9530775547,1.96290659905,1.96150064468,1.94719684124,1.95005655289,1.94555175304,1.94765734673,1.96755671501,1.96879303455,1.95031499863,1.94629001617,1.95097351074,1.9622913599,1.9467407465,1.94757723808,1.94903039932,1.94946491718,1.94299852848,1.97244203091,1.95561313629,1.96402561665,1.94864070416,1.93351745605,1.96712553501,1.96366012096,1.95774495602,1.96308302879,1.95716035366,1.95522212982,1.94712734222,1.94746160507,1.95079278946,1.96990299225,1.95309388638
1.95942044258,1.95139217377,1.94543004036,1.96765565872,1.95537281036,1.96157765389,1.9522176981,1.95395076275,1.94283354282,1.96149110794,1.94661593437,1.9468858242,1.94896650314,1.95158922672,1.95960378647,1.95765566826,1.94432401657,1.95230102539,1.94707918167,1.94915223122,1.9636272192,1.96280741692,1.95222973824,1.94915759563,1.94643366337,1.96233701706,1.94719934463,1.94481992722,1.95161378384,1.9519058466,1.95030546188,1.96974444389,1.95569992065,1.96561551094,1.94994521141,1.9408633709,1.96448755264,1.96072232723,1.95118188858,1.96011292934,1.9566257,1.95047008991,1.94753575325,1.94430148602,1.95335078239,1.96638274193,1.95294952393
1.95854520798,1.95210969448,1.94566845894,1.97067034245,1.95208895206,1.95854878426,1.95054531097,1.95176517963,1.94019281864,1.95941102505,1.94334149361,1.94620716572,1.95109677315,1.94987416267,1.96132075787,1.95330905914,1.9389206171,1.9508497715,1.94358432293,1.94880127907,1.95854687691,1.96169006825,1.95623779297,1.95017409325,1.94719731808,1.96241700649,1.9429475069,1.94799911976,1.95108175278,1.94899892807,1.94979703426,1.96721041203,1.95679104328,1.96347224712,1.95639538765,1.94570147991,1.95610320568,1.96413362026,1.94815814495,1.96026957035,1.95919454098,1.95418918133,1.94842028618,1.94350612164,1.96094238758,1.96390223503,1.95223546028
1.95670866966,1.95088398457,1.94792079926,1.97278106213,1.95143580437,1.95517635345,1.9486913681,1.947717309,1.94179844856,1.95793700218,1.94024395943,1.94893753529,1.94923007488,1.95116746426,1.9599891901,1.95397830009,1.93462312222,1.94772720337,1.94062840939,1.94699060917,1.95556139946,1.95587599278,1.95616388321,1.95330309868,1.95374155045,1.96063029766,1.94262588024,1.94906842709,1.95055711269,1.95146799087,1.94797897339,1.96096098423,1.96025300026,1.96448230743,1.95695459843,1.95297908783,1.95250117779,1.96721589565,1.94474697113,1.96272313595,1.96159636974,1.94976770878,1.9544094801,1.94563734531,1.96611750126,1.95922267437,1.95060908794
1.95519530773,1.94559586048,1.94997251034,1.97280931473,1.95139741898,1.95246684551,1.94790875912,1.95071411133,1.94891631603,1.95569217205,1.94312524796,1.95454740524,1.9514477253,1.95104336739,1.95779848099,1.95910739899,1.93231594563,1.94906067848,1.94098436832,1.95089328289,1.95927846432,1.95089459419,1.95949399471,1.95451116562,1.95466184616,1.9561175108,1.93720841408,1.94846618175,1.95174300671,1.95102262497,1.94915783405,1.95049440861,1.95558130741,1.96229338646,1.95389127731,1.95246517658,1.95101308823,1.96585631371,1.94370341301,1.95905268192,1.96117305756,1.94766438007,1.96449947357,1.94797074795,1.96901929378,1.95381653309,1.95005679131
1.95620238781,1.946418643,1.95354366303,1.96599817276,1.9490840435,1.9498437643,1.94322311878,1.94786381722,1.94932055473,1.9561201334,1.94443202019,1.95627605915,1.95131194591,1.95121395588,1.95388317108,1.96307706833,1.93056261539,1.94744801521,1.93884432316,1.95266020298,1.9621065855,1.95229399204,1.96029400825,1.95788049698,1.95124983788,1.95257198811,1.93365633488,1.95180416107,1.94870209694,1.95670056343,1.94632196426,1.95459103584,1.95459377766,1.95983874798,1.95389509201,1.95336151123,1.9527605772,1.96485733986,1.94269740581,1.95630300045,1.96331894398,1.9505944252,1.97422456741,1.94891512394,1.96930515766,1.95307064056,1.9498925209
1.95867681503,1.94299697876,1.952886343,1.96598088741,1.95223021507,1.94625377655,1.94329679012,1.94450974464,1.94981074333,1.95233094692,1.9484628439,1.95846819878,1.95005202293,1.95304715633,1.95509016514,1.95771682262,1.9294885397,1.95084285736,1.9405298233,1.95544886589,1.95818388462,1.95646619797,1.96032655239,1.95991563797,1.95205688477,1.94980239868,1.9346613884,1.94871580601,1.95099639893,1.95671570301,1.94292783737,1.9497859478,1.94985437393,1.95377743244,1.953764081,1.9528169632,1.95497226715,1.96094739437,1.94325578213,1.95420217514,1.96219539642,1.94752728939,1.97207677364,1.95614135265,1.9729411602,1.9569849968,1.94633424282
1.95462107658,1.93819642067,1.95781910419,1.96467161179,1.9530684948,1.94421172142,1.94805419445,1.9415692091,1.9494934082,1.95068883896,1.95238006115,1.95656740665,1.95298731327,1.95471286774,1.95792007446,1.95691335201,1.9284029007,1.95155274868,1.94142699242,1.95761871338,1.9632858038,1.96154546738,1.95795345306,1.96130001545,1.95583891869,1.94265162945,1.93436706066,1.94570600987,1.95029771328,1.95429706574,1.94151866436,1.95035517216,1.95164525509,1.95128238201,1.94872283936,1.94996809959,1.95989108086,1.96437108517,1.93949878216,1.95350956917,1.96412098408,1.95083856583,1.9747852087,1.9536716938,1.96703827381,1.95728230476,1.94733643532
1.95538449287,1.93873906136,1.95530986786,1.96372318268,1.95695340633,1.94063961506,1.94898223877,1.9485989809,1.94545924664,1.95221674442,1.95054411888,1.95889043808,1.95338106155,1.95297968388,1.96207845211,1.95382201672,1.9290715456,1.94987475872,1.94052684307,1.96138763428,1.96217679977,1.96344518662,1.95798754692,1.96228456497,1.95649659634,1.94322478771,1.93378126621,1.94584727287,1.95205163956,1.95379972458,1.94155502319,1.95235395431,1.95582973957,1.94858980179,1.94485807419,1.95167815685,1.9619320631,1.96037960053,1.93995428085,1.9530299902,1.966106534,1.95562696457,1.97340893745,1.95465862751,1.96385073662,1.95997130871,1.94500017166
1.95293259621,1.93696415424,1.95555508137,1.96365046501,1.95181286335,1.94039440155,1.94812715054,1.94888305664,1.94710719585,1.95040678978,1.95599317551,1.95595097542,1.95032548904,1.95594620705,1.96316957474,1.94707715511,1.9292601347,1.95386087894,1.9452098608,1.96068179607,1.9552052021,1.96084904671,1.96070981026,1.96306574345,1.96177434921,1.94664096832,1.93568944931,1.95020627975,1.94929897785,1.95657658577,1.94136989117,1.95026636124,1.95276916027,1.95272672176,1.94625520706,1.95534479618,1.96118617058,1.96244108677,1.9491070509,1.9534599781,1.96701705456,1.95609760284,1.9762147665,1.95672941208,1.96613311768,1.96082270145,1.93920075893
1.95093584061,1.93939137459,1.95814752579,1.96425354481,1.95209228992,1.94550061226,1.94859588146,1.94097447395,1.94912302494,1.95003902912,1.95152950287,1.95389890671,1.94957888126,1.95804488659,1.96142232418,1.95384156704,1.93152165413,1.96268999577,1.94612431526,1.95942246914,1.95096063614,1.95541536808,1.95917510986,1.96609044075,1.95919072628,1.94316768646,1.93418812752,1.9521112442,1.95247852802,1.94817960262,1.94197666645,1.94879221916,1.95399081707,1.95437133312,1.93964803219,1.95064365864,1.95550096035,1.96109807491,1.9488928318,1.95326781273,1.96378755569,1.95205235481,1.97618770599,1.95562744141,1.96273469925,1.95656549931,1.94058656692
1.94578313827,1.94183778763,1.9564627409,1.97071170807,1.95150637627,1.94581758976,1.95168364048,1.94432139397,1.9527182579,1.95426249504,1.94855344295,1.94885146618,1.95482516289,1.95199871063,1.95769536495,1.95505511761,1.92826020718,1.96679413319,1.94802963734,1.95831251144,1.95083677769,1.95349502564,1.96077442169,1.96581864357,1.958345294,1.94955778122,1.9350039959,1.95100343227,1.95215940475,1.95019102097,1.94533503056,1.9537037611,1.95281291008,1.95393466949,1.93707764149,1.95370960236,1.95381820202,1.95996642113,1.95150518417,1.95883619785,1.96144628525,1.94926726818,1.9762955904,1.95186650753,1.96262574196,1.94787335396,1.94163691998
1.94784879684,1.94131588936,1.95826923847,1.96830713749,1.95426249504,1.94675815105,1.95038712025,1.94337511063,1.95973241329,1.95342624187,1.94762539864,1.95006024838,1.95709443092,1.94984638691,1.95419895649,1.95534467697,1.93785130978,1.96476566792,1.94625973702,1.96051394939,1.95007312298,1.95297825336,1.95952546597,1.96290802956,1.96082699299,1.95279932022,1.93492949009,1.95223581791,1.9526809454,1.94987940788,1.94741261005,1.96152722836,1.95207595825,1.95363199711,1.93587350845,1.95492064953,1.95402729511,1.96033918858,1.95563197136,1.95931088924,1.95994126797,1.94821119308,1.98465657234,1.95193743706,1.96238875389,1.94288849831,1.94223737717
1.95095980167,1.94172239304,1.95734572411,1.96813905239,1.94791197777,1.94878435135,1.95115625858,1.93721020222,1.95918881893,1.95538377762,1.95087647438,1.95152902603,1.95879745483,1.94127976894,1.95922458172,1.95429170132,1.93982172012,1.96441662312,1.94471907616,1.96260213852,1.9465508461,1.94942998886,1.95645093918,1.96109163761,1.9640673399,1.95193791389,1.93910825253,1.95046007633,1.9507766962,1.94976913929,1.94800853729,1.96637487412,1.9587174654,1.95202481747,1.9336181879,1.95448422432,1.95281255245,1.96222805977,1.95814549923,1.96286010742,1.95686674118,1.94895374775,1.98515474796,1.95145583153,1.96040761471,1.94371831417,1.93645906448
1.95283269882,1.94183743,1.95021915436,1.96286058426,1.94767141342,1.9520471096,1.95108509064,1.9395159483,1.95904147625,1.95328915119,1.95190954208,1.95151996613,1.95452356338,1.94072890282,1.95897603035,1.95295023918,1.93787145615,1.96298122406,1.94434535503,1.96241044998,1.9494549036,1.95155608654,1.95372378826,1.96028590202,1.96507191658,1.95118403435,1.94344758987,1.94975101948,1.95489609242,1.94714081287,1.95377016067,1.96253848076,1.96047770977,1.95653414726,1.93287134171,1.95009016991,1.95292782783,1.95968472958,1.95704162121,1.96210765839,1.95277988911,1.95417881012,1.98001420498,1.95411503315,1.95707166195,1.94574213028,1.93863892555
1.95254933834,1.94220614433,1.94525814056,1.95904159546,1.94979810715,1.95454335213,1.9444578886,1.94238114357,1.96154797077,1.95669293404,1.95310246944,1.95576143265,1.957939744,1.94243013859,1.95393431187,1.95015335083,1.94505620003,1.96056890488,1.94292843342,1.96177709103,1.95642614365,1.94642019272,1.95514130592,1.96181058884,1.96140015125,1.95293736458,1.94474208355,1.94864439964,1.95848500729,1.9454177618,1.95539629459,1.96128356457,1.96165680885,1.95126187801,1.93426632881,1.95033812523,1.96003603935,1.95664274693,1.94934237003,1.96158993244,1.95323443413,1.95312380791,1.97982132435,1.95334506035,1.95659482479,1.9486862421,1.93974614143
1.95269227028,1.94440042973,1.94488465786,1.95520079136,1.95167601109,1.95669066906,1.94393384457,1.9412971735,1.95898866653,1.95399868488,1.95284712315,1.9555914402,1.95937383175,1.94637238979,1.95335912704,1.95104765892,1.94493556023,1.96337354183,1.94670331478,1.95987987518,1.95161056519,1.9459747076,1.95474231243,1.96481323242,1.96161282063,1.95595920086,1.94602000713,1.95042419434,1.95888316631,1.94465589523,1.95479810238,1.95906949043,1.96652913094,1.94554078579,1.93510532379,1.95070612431,1.96032714844,1.9496049881,1.94691073894,1.95679712296,1.9553385973,1.94898021221,1.97423219681,1.95497727394,1.9554901123,1.94537615776,1.93848788738
1.95714116097,1.94388103485,1.94419491291,1.95385479927,1.95360720158,1.95569980144,1.94228029251,1.94252955914,1.96112000942,1.95131742954,1.95289468765,1.95587718487,1.96242797375,1.94204068184,1.9554169178,1.95054614544,1.94642901421,1.96354568005,1.94488465786,1.95714569092,1.95515751839,1.94814014435,1.94806826115,1.9626019001,1.96839785576,1.95703089237,1.94950222969,1.94729435444,1.9541182518,1.94203615189,1.95953381062,1.95827388763,1.96342432499,1.94671785831,1.93837201595,1.95022749901,1.9589407444,1.94419586659,1.94276881218,1.95433819294,1.95852780342,1.94826340675,1.9718132019,1.95485591888,1.95503604412,1.94460368156,1.94012057781
1.95849716663,1.94051754475,1.94471216202,1.95131361485,1.95402002335,1.95295226574,1.94515991211,1.93973386288,1.96382725239,1.95001673698,1.95455813408,1.95736861229,1.95644164085,1.94424891472,1.9555336237,1.95047640801,1.94940555096,1.96559810638,1.94440948963,1.95417261124,1.9530236721,1.9481575489,1.94889712334,1.95461261272,1.96575319767,1.95382845402,1.94948422909,1.94361233711,1.95491087437,1.94087982178,1.96375882626,1.95883488655,1.96177363396,1.94582056999,1.934278965,1.94899022579,1.95775997639,1.94164156914,1.93970608711,1.95107424259,1.9615957737,1.94714450836,1.97050321102,1.95659410953,1.95389437676,1.9485026598,1.94319081306
1.95738184452,1.9436352253,1.94660580158,1.94800841808,1.95391082764,1.95495080948,1.94647455215,1.93998992443,1.95896625519,1.94856357574,1.9528169632,1.95892703533,1.96040189266,1.9461684227,1.95448756218,1.94671905041,1.94978761673,1.97233641148,1.94626712799,1.95408642292,1.95308351517,1.95097625256,1.95028722286,1.95526897907,1.95805191994,1.9540040493,1.94314193726,1.94551968574,1.95438909531,1.94213497639,1.9631934166,1.96173250675,1.96199572086,1.94711613655,1.93885314465,1.94823884964,1.95656311512,1.93858027458,1.94017457962,1.9496730566,1.96526610851,1.9525872469,1.97164416313,1.95607089996,1.95238828659,1.95243990421,1.9400485754
1.95651721954,1.94829332828,1.94185185432,1.94510126114,1.95171427727,1.95074605942,1.94523501396,1.94379973412,1.95956659317,1.95034587383,1.95158874989,1.95931065083,1.95475113392,1.94863951206,1.9524166584,1.94822537899,1.95328938961,1.97183537483,1.95327818394,1.95578372479,1.9569555521,1.95358586311,1.95505976677,1.95624363422,1.95778059959,1.95176243782,1.9447157383,1.94750225544,1.95260632038,1.94297015667,1.96510696411,1.96347737312,1.96148920059,1.94691026211,1.94025051594,1.94982850552,1.95778930187,1.94208621979,1.94562649727,1.94991970062,1.96362304688,1.95724594593,1.96811950207,1.95226085186,1.95352816582,1.95801448822,1.94249308109
1.96190977097,1.95095932484,1.94081676006,1.94406831265,1.9464546442,1.95082402229,1.94789028168,1.94399380684,1.96094036102,1.94464075565,1.94675779343,1.95791172981,1.95392405987,1.94272506237,1.95201170445,1.94663989544,1.94896316528,1.97163128853,1.95207548142,1.9547958374,1.95613157749,1.95144033432,1.95181012154,1.96372652054,1.95972073078,1.95054507256,1.94494593143,1.95054745674,1.95629823208,1.94493854046,1.96561861038,1.96292722225,1.95909380913,1.94763886929,1.94101703167,1.95087337494,1.95244908333,1.94539320469,1.94391512871,1.95296919346,1.95985579491,1.9575189352,1.96455621719,1.95378232002,1.95108890533,1.96494114399,1.94247210026
1.96044683456,1.95032775402,1.94093704224,1.94723415375,1.94582164288,1.94916415215,1.94418156147,1.94442141056,1.96328496933,1.94661784172,1.94793736935,1.95959365368,1.95204257965,1.93933308125,1.95112764835,1.95062530041,1.95291507244,1.9661667347,1.95315182209,1.94258272648,1.95613980293,1.95329868794,1.95487487316,1.96315157414,1.96100115776,1.94796276093,1.9497038126,1.95181941986,1.95568883419,1.94997954369,1.97151219845,1.95676386356,1.95446789265,1.94918704033,1.94172763824,1.95126521587,1.95208501816,1.93978762627,1.94201779366,1.95412659645,1.95901763439,1.95432496071,1.96122646332,1.95666050911,1.9525758028,1.96627497673,1.9471077919
1.95582675934,1.94972789288,1.94180250168,1.94652783871,1.94318819046,1.94851839542,1.94313848019,1.94675052166,1.95994901657,1.95104074478,1.9463326931,1.95978975296,1.95131862164,1.93954348564,1.95216917992,1.94894075394,1.95613098145,1.96387171745,1.95656692982,1.94279575348,1.95756483078,1.95321381092,1.95613276958,1.96184647083,1.95992612839,1.94830584526,1.94896864891,1.95165872574,1.95302546024,1.95008695126,1.97055017948,1.95265722275,1.95010340214,1.95078217983,1.94164001942,1.95010793209,1.95021855831,1.93929004669,1.94010663033,1.95566165447,1.96008908749,1.95444333553,1.96004331112,1.95838153362,1.9534662962,1.96685993671,1.94377839565
1.95902371407,1.95118618011,1.94199693203,1.94950032234,1.94466114044,1.95020461082,1.94250154495,1.9523588419,1.95993161202,1.95085024834,1.95064651966,1.95816004276,1.9521201849,1.94606769085,1.94904661179,1.94580507278,1.95863652229,1.96065914631,1.9645550251,1.9426459074,1.95400381088,1.95841825008,1.95520281792,1.96739268303,1.96172988415,1.95166444778,1.95004808903,1.9510859251,1.95355653763,1.94866240025,1.9702078104,1.94944822788,1.95268630981,1.94883871079,1.93799161911,1.95208072662,1.94900476933,1.94256734848,1.93661928177,1.95151185989,1.96461522579,1.9505392313,1.95739805698,1.96154356003,1.9589548111,1.9639313221,1.9441088438
1.95925295353,1.95257723331,1.94589245319,1.95293390751,1.9407941103,1.95050907135,1.943333745,1.95823502541,1.95585858822,1.94942200184,1.94952714443,1.96015071869,1.95195066929,1.94800066948,1.94781696796,1.94692075253,1.95507264137,1.96087431908,1.96413850784,1.94028139114,1.95421421528,1.95688021183,1.95813965797,1.96861505508,1.96078372002,1.94847381115,1.95202755928,1.95238554478,1.95347905159,1.95054066181,1.96910059452,1.94865214825,1.94753849506,1.94770598412,1.9378323555,1.94769072533,1.947660923,1.94387853146,1.93655729294,1.95268893242,1.96182405949,1.95082759857,1.95181179047,1.96153712273,1.96402585506,1.96483111382,1.94450259209
1.96173357964,1.9498333931,1.95181441307,1.9538371563,1.94168543816,1.95199620724,1.94732344151,1.95672881603,1.95600247383,1.94547343254,1.95228755474,1.96009111404,1.9534689188,1.94681096077,1.94572734833,1.94674682617,1.95579981804,1.96164429188,1.96559786797,1.94743347168,1.9539245367,1.96126818657,1.96115386486,1.96748232842,1.96128261089,1.94905698299,1.95446813107,1.95124363899,1.95241236687,1.95586943626,1.97178709507,1.94220674038,1.94893193245,1.95002579689,1.93886351585,1.95126080513,1.94687449932,1.94782495499,1.94319140911,1.95816278458,1.95686602592,1.95044159889,1.95499360561,1.95988178253,1.96661067009,1.96200931072,1.94112443924
1.96274840832,1.95203304291,1.94894242287,1.9507522583,1.94410049915,1.9513784647,1.95079100132,1.95712828636,1.95570230484,1.94794774056,1.95221984386,1.9606180191,1.95025324821,1.95153033733,1.94525516033,1.94856870174,1.95539975166,1.96306228638,1.96563673019,1.93965518475,1.9575240612,1.95918166637,1.96342158318,1.96155869961,1.95898878574,1.95251941681,1.95630693436,1.94898283482,1.9503660202,1.95637285709,1.97038209438,1.94347262382,1.95202302933,1.95435571671,1.9423571825,1.94995701313,1.94839060307,1.94875860214,1.94560909271,1.95500516892,1.95828008652,1.95487964153,1.95563614368,1.96333551407,1.96766722202,1.961135149,1.94135987759
1.95835924149,1.95043063164,1.9469807148,1.95347487927,1.93951904774,1.95187139511,1.95461177826,1.95491182804,1.95646131039,1.94831633568,1.95362377167,1.96318817139,1.95167052746,1.94938290119,1.94713771343,1.94904255867,1.95361208916,1.96110463142,1.96101415157,1.93769717217,1.9524012804,1.95996141434,1.97208690643,1.96017742157,1.9558621645,1.95097529888,1.95261585712,1.94983410835,1.95004618168,1.95829224587,1.97136807442,1.94603312016,1.95258879662,1.9536191225,1.9460003376,1.95378661156,1.94849610329,1.94779932499,1.94178938866,1.94619488716,1.95779025555,1.95746302605,1.95040202141,1.95981693268,1.96941936016,1.96014332771,1.94396269321
1.96007299423,1.9512887001,1.9465637207,1.95577657223,1.93874847889,1.94950592518,1.95216798782,1.95605623722,1.95896494389,1.94754755497,1.9482499361,1.95557391643,1.9516865015,1.94698369503,1.94832217693,1.94963526726,1.9543325901,1.96195173264,1.96190643311,1.93698811531,1.94345521927,1.96168756485,1.97149813175,1.95541036129,1.95204377174,1.95519256592,1.9510204792,1.95146119595,1.9486720562,1.95473873615,1.96963226795,1.9487837553,1.952698946,1.94590091705,1.94573366642,1.95189940929,1.95069563389,1.95050215721,1.94403123856,1.9463019371,1.9579128027,1.96077358723,1.9506534338,1.95537531376,1.96922397614,1.96213686466,1.94346451759
1.96145415306,1.94835877418,1.94807481766,1.95371067524,1.93578159809,1.94758105278,1.95066285133,1.95857095718,1.96164524555,1.94947206974,1.94395685196,1.95347166061,1.9559494257,1.94720220566,1.94566845894,1.95247411728,1.95332598686,1.96476566792,1.9584877491,1.93382358551,1.94920492172,1.9659910202,1.96938335896,1.95684504509,1.95671665669,1.95498371124,1.95219314098,1.95133090019,1.94904482365,1.95421993732,1.97306752205,1.94760191441,1.95320737362,1.94669938087,1.9436019659,1.94963622093,1.95105862618,1.9532302618,1.94620239735,1.95259475708,1.95800566673,1.96224856377,1.95462954044,1.95562160015,1.96932005882,1.96228396893,1.94614648819
1.96107745171,1.94733190537,1.95140993595,1.9558801651,1.9312608242,1.94758367538,1.94736158848,1.95646870136,1.95833194256,1.95208537579,1.94102787972,1.95573186874,1.95261597633,1.94850432873,1.94241702557,1.95677244663,1.95465373993,1.96332156658,1.95604276657,1.9355328083,1.95166707039,1.9621680975,1.96734309196,1.95868718624,1.95525968075,1.95342540741,1.95297729969,1.94968569279,1.95318698883,1.95657801628,1.97461307049,1.94830477238,1.95922374725,1.94221806526,1.94135272503,1.94730341435,1.95232152939,1.95388829708,1.94239592552,1.94987154007,1.95409357548,1.96191477776,1.96117734909,1.95753145218,1.96867573261,1.96099328995,1.94785952568
1.96253979206,1.94064366817,1.95461893082,1.9571595192,1.93665659428,1.95070338249,1.94708919525,1.95673465729,1.96052873135,1.95225405693,1.94165599346,1.95317173004,1.95173192024,1.95027804375,1.94529879093,1.95250117779,1.95410823822,1.96385812759,1.95685076714,1.93789732456,1.95097351074,1.95984005928,1.96339726448,1.95948314667,1.9525424242,1.95057094097,1.9531891346,1.9494894743,1.95248997211,1.9551025629,1.97128605843,1.94290471077,1.96003878117,1.93998897076,1.94134378433,1.95571744442,1.95494699478,1.9503929615,1.94352543354,1.95215570927,1.95494043827,1.96166884899,1.96320235729,1.95545315743,1.96772217751,1.96282160282,1.94907486439
1.96655941009,1.94618570805,1.9587419033,1.96089434624,1.94318628311,1.94722688198,1.9474196434,1.958568573,1.95971143246,1.95290529728,1.93738985062,1.95241212845,1.95323359966,1.95106327534,1.94449496269,1.94932556152,1.95354914665,1.96210217476,1.95390212536,1.94132339954,1.95028913021,1.96331179142,1.96170258522,1.96274256706,1.95083880425,1.95262253284,1.95224177837,1.94627594948,1.95173418522,1.9507381916,1.96364414692,1.94890272617,1.95929348469,1.93933069706,1.94033908844,1.95581281185,1.95913255215,1.9478648901,1.94696903229,1.95143520832,1.9547162056,1.96057140827,1.97164738178,1.95479404926,1.97020542622,1.96083724499,1.94215774536
1.96253824234,1.94270777702,1.95823943615,1.96889925003,1.94531583786,1.95096588135,1.94714808464,1.96098780632,1.95955622196,1.95974195003,1.93661534786,1.94739353657,1.95488834381,1.95305287838,1.94321775436,1.94869017601,1.9515004158,1.96875309944,1.95324313641,1.93741261959,1.95393657684,1.96107745171,1.96647334099,1.96179687977,1.95077562332,1.95225644112,1.95312619209,1.94475507736,1.9523140192,1.95297038555,1.96376526356,1.94445037842,1.95812284946,1.93547165394,1.94217252731,1.95096039772,1.95736467838,1.94727087021,1.94955337048,1.95101070404,1.94904363155,1.9597659111,1.96966171265,1.95355987549,1.96577334404,1.95980393887,1.94216811657
1.96356654167,1.94456911087,1.95924377441,1.97056245804,1.95197284222,1.95410358906,1.9517532587,1.95937669277,1.9573507309,1.95616877079,1.93278837204,1.95068514347,1.9554721117,1.95326733589,1.94226896763,1.94748258591,1.94545400143,1.9631973505,1.95492649078,1.9399548769,1.95464920998,1.96072232723,1.96560847759,1.96422624588,1.95233750343,1.95171010494,1.95185470581,1.95021259785,1.95098054409,1.9518699646,1.96032571793,1.94261491299,1.95809817314,1.93502271175,1.93891811371,1.94947659969,1.96074295044,1.94282305241,1.9478918314,1.95240259171,1.94306492806,1.95788455009,1.96526384354,1.9510897398,1.96032381058,1.9598095417,1.94203305244
1.96025884151,1.95011198521,1.95885682106,1.96924388409,1.95467269421,1.95471143723,1.95352900028,1.95716357231,1.95248448849,1.95166504383,1.93589198589,1.94797885418,1.95795536041,1.95333361626,1.94631683826,1.95223176479,1.94709503651,1.96361064911,1.95594668388,1.93940210342,1.95148122311,1.96042811871,1.96542680263,1.95961976051,1.95367467403,1.95083522797,1.95199906826,1.95026195049,1.95075666904,1.95364928246,1.95830392837,1.94308960438,1.95846009254,1.94131779671,1.93758833408,1.95407700539,1.96098184586,1.94052028656,1.94140231609,1.95571243763,1.94327175617,1.95926702023,1.96770370007,1.95071470737,1.96078562736,1.95161366463,1.94301390648
1.96034455299,1.95008206368,1.95641696453,1.96841394901,1.95315182209,1.95432138443,1.95392513275,1.95315337181,1.94946110249,1.94659948349,1.93832230568,1.94614624977,1.95697724819,1.95411419868,1.94855284691,1.95105957985,1.94582486153,1.9625698328,1.94930768013,1.9400781393,1.94879817963,1.96051442623,1.96269714832,1.9537255764,1.94903349876,1.95303654671,1.94821453095,1.95109927654,1.95069217682,1.95375883579,1.95776975155,1.94885540009,1.95705294609,1.94465863705,1.94472813606,1.94659745693,1.96321153641,1.94344997406,1.94483065605,1.95502579212,1.94012737274,1.95927488804,1.9669700861,1.94788146019,1.96063876152,1.95058345795,1.93983352184
1.96038091183,1.95291864872,1.95552277565,1.96419000626,1.9584697485,1.95280086994,1.95350682735,1.95242166519,1.95116186142,1.94913029671,1.93739438057,1.94288909435,1.95384120941,1.9510051012,1.94987666607,1.94314622879,1.95029509068,1.95946109295,1.95086503029,1.94389402866,1.94758713245,1.95819306374,1.96348154545,1.95493006706,1.94886231422,1.95698368549,1.94255924225,1.94869685173,1.94567990303,1.95471715927,1.95048213005,1.94851505756,1.95520579815,1.94872057438,1.94884216785,1.94697356224,1.96263360977,1.94405126572,1.94710373879,1.95459139347,1.94760513306,1.96702671051,1.9647217989,1.94786655903,1.96096980572,1.94962382317,1.93999099731
1.96140110493,1.95203518868,1.95495665073,1.96460783482,1.95767521858,1.95427691937,1.95206224918,1.95251429081,1.94847536087,1.94931364059,1.94220423698,1.94187557697,1.95386838913,1.95397639275,1.94541919231,1.945048213,1.95436859131,1.96039438248,1.95327496529,1.94723939896,1.9456858635,1.95626056194,1.96444654465,1.95161259174,1.9499963522,1.95598053932,1.94170415401,1.94886553287,1.94323003292,1.95184099674,1.9467369318,1.94586503506,1.95645844936,1.95091485977,1.95092737675,1.94692957401,1.96171808243,1.9437661171,1.94148671627,1.9532623291,1.94748425484,1.96777009964,1.96310472488,1.94569134712,1.95910096168,1.94735562801,1.94044446945
1.96371614933,1.95914125442,1.95201969147,1.9605679512,1.9543646574,1.955509305,1.95100057125,1.9562022686,1.94825518131,1.95623660088,1.94123744965,1.94308531284,1.95740449429,1.95768094063,1.94516479969,1.95016050339,1.96186685562,1.96132838726,1.95313262939,1.94888150692,1.94550359249,1.95881652832,1.96454632282,1.94880449772,1.94812560082,1.96262156963,1.94168913364,1.9551910162,1.93972492218,1.95042479038,1.95118296146,1.94612264633,1.96060192585,1.95764100552,1.95003628731,1.94371831417,1.95961689949,1.94183731079,1.94640207291,1.95436131954,1.9457886219,1.9610325098,1.9656021595,1.94557332993,1.96010410786,1.95081710815,1.94034457207
1.96605074406,1.95198726654,1.95278429985,1.95732426643,1.95055544376,1.95223689079,1.94706130028,1.95211195946,1.94566488266,1.95791018009,1.94459986687,1.94109380245,1.95409154892,1.95642852783,1.94221770763,1.94819259644,1.95745205879,1.962911129,1.9534163475,1.95422780514,1.94474577904,1.96129405498,1.95980834961,1.94942092895,1.94566619396,1.96333658695,1.94582748413,1.95252811909,1.93760192394,1.95149469376,1.95344007015,1.94461452961,1.96300005913,1.95957171917,1.94741475582,1.94350218773,1.95873212814,1.94063794613,1.94621729851,1.9607424736,1.93939816952,1.9662207365,1.96642208099,1.95162165165,1.9545789957,1.94521057606,1.9443461895
1.96099245548,1.95165836811,1.95133936405,1.95453608036,1.95011866093,1.94792079926,1.94813847542,1.95204007626,1.95058989525,1.96249461174,1.93898355961,1.94018375874,1.95096158981,1.95275020599,1.94221186638,1.94625914097,1.95704698563,1.96086025238,1.95638239384,1.96060395241,1.94120264053,1.95728945732,1.95806765556,1.946875453,1.94868957996,1.96353638172,1.94840729237,1.95453310013,1.94302272797,1.95269215107,1.94861102104,1.9423968792,1.96183228493,1.95721590519,1.94891560078,1.94413876533,1.96094667912,1.94382655621,1.94285595417,1.95789682865,1.93579411507,1.96869015694,1.96483576298,1.95044469833,1.95458936691,1.94857263565,1.94470500946
1.95881712437,1.95025873184,1.95248866081,1.95636582375,1.94595348835,1.94558513164,1.94761228561,1.96055066586,1.9530081749,1.96328032017,1.94047665596,1.94227695465,1.953089118,1.95780515671,1.94140684605,1.95018339157,1.95859694481,1.96640789509,1.95785677433,1.95841920376,1.94486248493,1.95987117291,1.95892429352,1.94670593739,1.94984221458,1.95728886127,1.95403194428,1.9542068243,1.93991649151,1.9524102211,1.94930958748,1.94637525082,1.95939266682,1.95775234699,1.94799137116,1.9459373951,1.96102726459,1.94727909565,1.9426022768,1.95523297787,1.92859816551,1.96338450909,1.96368670464,1.94975042343,1.95640563965,1.95104062557,1.9446862936
1.95806729794,1.94860291481,1.95092988014,1.95275270939,1.9470603466,1.94836711884,1.94521093369,1.96062076092,1.95210039616,1.96438014507,1.9432977438,1.94768977165,1.95466566086,1.95894193649,1.94495069981,1.94849729538,1.95349121094,1.96316814423,1.95520567894,1.96090757847,1.94083356857,1.96492373943,1.96050024033,1.94570398331,1.95297408104,1.94945561886,1.95384824276,1.95340871811,1.93736302853,1.95133328438,1.94862890244,1.94636297226,1.96321928501,1.96200740337,1.94576263428,1.95036745071,1.96215176582,1.94605922699,1.947514534,1.96117472649,1.92654812336,1.96450650692,1.96192479134,1.95028293133,1.95579385757,1.95230531692,1.94809567928
1.95387029648,1.94960999489,1.94664525986,1.95844757557,1.94629824162,1.94651305675,1.94064068794,1.96308135986,1.95201122761,1.96340334415,1.94413495064,1.9492868185,1.9541708231,1.95678055286,1.94500625133,1.9494394064,1.94687771797,1.96169376373,1.9505559206,1.95804226398,1.94408786297,1.96603596211,1.9620718956,1.95014035702,1.9550948143,1.95153963566,1.95476841927,1.94909012318,1.93890655041,1.95082819462,1.94667208195,1.94652950764,1.96475362778,1.95845973492,1.94704890251,1.95051050186,1.96252834797,1.94492220879,1.94840419292,1.96337270737,1.92807281017,1.96326327324,1.95525538921,1.9508651495,1.95374155045,1.95487642288,1.94807958603
1.94942927361,1.95147883892,1.94441568851,1.9601931572,1.94454097748,1.95104217529,1.94118070602,1.96570682526,1.95386171341,1.95574188232,1.94186294079,1.95086216927,1.95216369629,1.953805089,1.94799768925,1.94804012775,1.9457757473,1.96344542503,1.95351016521,1.95891940594,1.94069552422,1.96610581875,1.96324682236,1.95432460308,1.95475542545,1.95428073406,1.95624375343,1.94585371017,1.93792772293,1.95097017288,1.93850040436,1.94209051132,1.96584773064,1.95492005348,1.95113766193,1.94581997395,1.96198487282,1.9401870966,1.94780611992,1.95829343796,1.92792057991,1.96256685257,1.95622158051,1.95422255993,1.95604467392,1.95130121708,1.94918930531
1.95028042793,1.95391094685,1.94208645821,1.95578038692,1.94977939129,1.95232343674,1.94364976883,1.97126603127,1.95645177364,1.955057621,1.94092059135,1.94954884052,1.95448422432,1.96232938767,1.94634258747,1.942258358,1.94496643543,1.96204519272,1.95674586296,1.95990025997,1.93812060356,1.9694006443,1.96342897415,1.95068025589,1.95662999153,1.95152497292,1.96250104904,1.94850611687,1.93650209904,1.95291590691,1.93751835823,1.94289326668,1.96197235584,1.95419645309,1.95438814163,1.94585239887,1.96516728401,1.94074583054,1.9513604641,1.95395338535,1.92992115021,1.95950686932,1.95934021473,1.95627260208,1.95473706722,1.95282626152,1.94861721993
1.95376062393,1.95054841042,1.94247758388,1.95478713512,1.95016586781,1.95383822918,1.94945049286,1.97221446037,1.9577229023,1.95355069637,1.94053339958,1.95148134232,1.95527553558,1.9623965025,1.94824743271,1.93982839584,1.94737410545,1.96094226837,1.9521958828,1.95818722248,1.93415415287,1.96417665482,1.96470749378,1.95174968243,1.95265650749,1.95179188252,1.96273326874,1.94907045364,1.93376159668,1.95235347748,1.93534016609,1.9415127039,1.95707941055,1.9498449564,1.95537745953,1.94731760025,1.9616689682,1.9411534071,1.95265197754,1.95468783379,1.93509066105,1.95507287979,1.95726835728,1.95792555809,1.95472872257,1.95181643963,1.94898104668
1.95691263676,1.94472396374,1.9425894022,1.95485925674,1.94996464252,1.95294845104,1.95147180557,1.96915745735,1.95203721523,1.95669877529,1.94049274921,1.95321941376,1.96095442772,1.96373057365,1.95246458054,1.94352245331,1.9498142004,1.9621142149,1.94698941708,1.95815563202,1.93508470058,1.96067154407,1.96235227585,1.94990313053,1.95016169548,1.95316326618,1.9594449997,1.94491124153,1.93158996105,1.94834721088,1.93484461308,1.94363331795,1.95681202412,1.94981992245,1.95367741585,1.94695281982,1.96112859249,1.94552826881,1.94884717464,1.95505321026,1.93388414383,1.95124483108,1.95567631722,1.95717585087,1.95748949051,1.95062971115,1.94546604157
1.95592463016,1.94638895988,1.94240117073,1.95686984062,1.95265579224,1.95173275471,1.95248186588,1.96325135231,1.94609034061,1.95357251167,1.94504535198,1.95558166504,1.96015393734,1.95842981338,1.95197737217,1.94131624699,1.94860041141,1.96162188053,1.94760119915,1.95987439156,1.93640565872,1.96641039848,1.96031916141,1.94957959652,1.95016419888,1.94951486587,1.95569896698,1.9466534853,1.93174016476,1.94850540161,1.93511629105,1.95169496536,1.95613241196,1.94570338726,1.9542235136,1.95054209232,1.96137022972,1.94520890713,1.94480133057,1.94762432575,1.93609797955,1.95022761822,1.95181643963,1.95869290829,1.96193158627,1.9484000206,1.94599866867
1.95438694954,1.9467779398,1.93998026848,1.95465147495,1.95431566238,1.95204150677,1.95304501057,1.96219372749,1.94678533077,1.9498976469,1.942538023,1.95592772961,1.95986413956,1.95303714275,1.95116865635,1.94260334969,1.94630551338,1.95684051514,1.94643294811,1.96146428585,1.93762373924,1.96515965462,1.96043002605,1.94888031483,1.951197505,1.95204174519,1.95144498348,1.94861698151,1.93580293655,1.94993531704,1.94028365612,1.9516723156,1.95799839497,1.9438149929,1.95215761662,1.95564699173,1.95982801914,1.94687831402,1.94610321522,1.9456769228,1.94068872929,1.95106196403,1.95170593262,1.95711791515,1.96003198624,1.94771623611,1.94602966309
1.95126497745,1.94630539417,1.93898379803,1.95530486107,1.95377254486,1.95083236694,1.95583558083,1.95845401287,1.94609546661,1.94851183891,1.94326508045,1.95221066475,1.96029055119,1.9488940239,1.95050549507,1.94424855709,1.9459195137,1.95377349853,1.94265961647,1.95879435539,1.93647241592,1.9583646059,1.96136593819,1.94817960262,1.95382297039,1.94955658913,1.94739222527,1.95325350761,1.93411648273,1.95423352718,1.93743348122,1.95054936409,1.96018064022,1.9428333044,1.95313096046,1.95080780983,1.95854496956,1.94709837437,1.94743311405,1.94248056412,1.94229400158,1.95654296875,1.95605075359,1.95657169819,1.96065735817,1.94875705242,1.94939112663
1.95062601566,1.94630765915,1.94024991989,1.9533700943,1.95535099506,1.94903242588,1.95233547688,1.95815622807,1.94838762283,1.94482731819,1.94411313534,1.95591342449,1.95896458626,1.95271539688,1.95518827438,1.94668781757,1.94928777218,1.95576763153,1.93939852715,1.95815837383,1.93836605549,1.96285581589,1.9591473341,1.94554793835,1.94636321068,1.95489740372,1.9430732727,1.95557296276,1.9396084547,1.95672607422,1.94042921066,1.9498295784,1.95705676079,1.95006322861,1.95188307762,1.95367956162,1.95811414719,1.95040464401,1.94802188873,1.94096958637,1.94212329388,1.95226681232,1.95885312557,1.96037912369,1.95973646641,1.95016908646,1.95138549805
1.95009827614,1.94463908672,1.94340205193,1.94631505012,1.95461666584,1.9515453577,1.95478320122,1.95440578461,1.94668519497,1.9446297884,1.94498169422,1.95643055439,1.95365524292,1.95634877682,1.95238888264,1.94038331509,1.94956803322,1.95029306412,1.93778431416,1.9582709074,1.9428678751,1.95562958717,1.95775449276,1.94716882706,1.94411182404,1.9519469738,1.94126880169,1.96040606499,1.94176030159,1.95826137066,1.94325649738,1.94981455803,1.95676422119,1.95192658901,1.94973540306,1.95684993267,1.95528292656,1.94552183151,1.95010483265,1.940762043,1.94948029518,1.95164978504,1.95765948296,1.9611145258,1.9574867487,1.95680630207,1.95342636108
1.95207583904,1.94422709942,1.94799160957,1.94135427475,1.95830261707,1.95147645474,1.95541501045,1.95231366158,1.9448684454,1.94520449638,1.9483859539,1.95642697811,1.95429873467,1.95709383488,1.95035338402,1.94474935532,1.94779908657,1.9458668232,1.93088853359,1.95619928837,1.94112551212,1.95804691315,1.9555811882,1.94225907326,1.93942213058,1.94935131073,1.94092929363,1.95618367195,1.94370090961,1.95290768146,1.94478428364,1.94793498516,1.95467042923,1.94927179813,1.95037198067,1.95655155182,1.9522023201,1.95013010502,1.95052707195,1.94369566441,1.95399105549,1.94602513313,1.96163356304,1.96352624893,1.95592951775,1.96026241779,1.95517635345
1.95080041885,1.94491434097,1.94745111465,1.93850111961,1.95873320103,1.95283508301,1.95232987404,1.95340490341,1.94426202774,1.94539797306,1.95017671585,1.95558071136,1.95260608196,1.95822906494,1.9557608366,1.94972193241,1.94384527206,1.94730329514,1.92958509922,1.96055877209,1.94547057152,1.96015536785,1.97156465054,1.94153046608,1.93646037579,1.95021557808,1.94277071953,1.95753145218,1.94407117367,1.95639586449,1.94354963303,1.94983279705,1.95369708538,1.94994080067,1.94535183907,1.96217131615,1.94924557209,1.95058584213,1.95309376717,1.94268095493,1.9528247118,1.9461773634,1.96228516102,1.96331501007,1.95473313332,1.95741581917,1.95441162586
1.94828188419,1.94516646862,1.94958496094,1.93568575382,1.96124994755,1.95417773724,1.9519494772,1.9506354332,1.94448244572,1.94676268101,1.95117402077,1.95264995098,1.95264828205,1.95649540424,1.95690369606,1.94721710682,1.94734156132,1.94970393181,1.93009030819,1.95541012287,1.94793272018,1.96256256103,1.96886408329,1.94136929512,1.94170153141,1.95127904415,1.94612777233,1.95774900913,1.94901609421,1.9537460804,1.94781589508,1.95219600201,1.95308899879,1.95023584366,1.94627439976,1.96303880215,1.94631946087,1.94948422909,1.95603680611,1.94641816616,1.95249545574,1.9474568367,1.95926773548,1.96206617355,1.94879901409,1.95526111126,1.95278048515
1.94428861141,1.94749951363,1.95369338989,1.93109095097,1.96599698067,1.95680630207,1.95167481899,1.94533014298,1.94086611271,1.94381928444,1.94928431511,1.95590150356,1.95086228847,1.95448231697,1.95886778832,1.94818711281,1.94721949101,1.95097470283,1.931158185,1.95600926876,1.94802093506,1.96357607842,1.96571242809,1.93954622745,1.94409453869,1.95074856281,1.94260525703,1.95342075825,1.94625675678,1.95118713379,1.94822216034,1.94805514812,1.95821928978,1.95094227791,1.94441485405,1.96352541447,1.94607317448,1.95142269134,1.95581328869,1.9460901022,1.95692491531,1.94575953484,1.9543210268,1.95872497559,1.95299303532,1.95183932781,1.94893085957
1.94517350197,1.94665563107,1.95396113396,1.93017590046,1.96879208088,1.9541618824,1.95114123821,1.95529174805,1.93741703033,1.94300723076,1.94989109039,1.95584702492,1.94976842403,1.96280670166,1.95778775215,1.94567108154,1.94982945919,1.94896972179,1.931853652,1.9596670866,1.95104551315,1.96064388752,1.97024202347,1.94276988506,1.94708013535,1.9496588707,1.94094967842,1.95572662353,1.94929265976,1.94889307022,1.94901001453,1.94683277607,1.95456874371,1.94863927364,1.94288361073,1.95970058441,1.94875121117,1.94531369209,1.95353746414,1.94913768768,1.95981156826,1.94610381126,1.95429301262,1.95970964432,1.94981217384,1.94928300381,1.95127904415
1.94748461247,1.94818508625,1.9508471489,1.93002593517,1.96645319462,1.95400357246,1.94957411289,1.95536851883,1.93523442745,1.94465243816,1.95116651058,1.95516431332,1.9462954998,1.96023786068,1.9552615881,1.94647097588,1.95551681519,1.94741487503,1.92820703983,1.95723342895,1.94643390179,1.96053552628,1.96631038189,1.94079709053,1.94743251801,1.9497102499,1.94218289852,1.95651686192,1.95536279678,1.94716227055,1.95209562778,1.94963240623,1.95234894752,1.94477534294,1.94480252266,1.95705842972,1.95022022724,1.94531810284,1.95329117775,1.95092058182,1.95714259148,1.94055891037,1.95353960991,1.95893895626,1.95045650005,1.95237660408,1.94921588898
1.94592189789,1.95203053951,1.95089936256,1.93401157856,1.96241617203,1.94960749149,1.94991505146,1.95411527157,1.93334805965,1.94563782215,1.95573735237,1.95458912849,1.94360208511,1.96091425419,1.9540438652,1.94603908062,1.95362210274,1.94487452507,1.93629932404,1.95765197277,1.94904971123,1.95702576637,1.96887493134,1.9404040575,1.94644999504,1.94700086117,1.93928432465,1.9565256834,1.95744550228,1.94488406181,1.9533957243,1.94686794281,1.95102190971,1.94394290447,1.94736003876,1.95698928833,1.95011079311,1.94704020023,1.95005130768,1.95208740234,1.95328760147,1.93997395039,1.95228266716,1.9561201334,1.95114779472,1.95091342926,1.94572710991
1.94689488411,1.95044326782,1.94891726971,1.92964923382,1.96573579311,1.94879150391,1.94959712028,1.94852972031,1.93564021587,1.94806718826,1.95893108845,1.9573469162,1.93985307217,1.9553784132,1.95365321636,1.94744431972,1.95398664475,1.94772160053,1.935998559,1.95763707161,1.95386719704,1.95569264889,1.96902036667,1.94487655163,1.94780659676,1.94072198868,1.94103944302,1.95587801933,1.96106290817,1.94340574741,1.95497334003,1.94827878475,1.95364534855,1.94640743732,1.94449579716,1.95644557476,1.95364809036,1.94850087166,1.94458401203,1.94935953617,1.95219600201,1.94133722782,1.95522522926,1.95585298538,1.94890701771,1.95100712776,1.94212377071
1.94506192207,1.94685149193,1.94550251961,1.93123805523,1.96381962299,1.94419980049,1.94637751579,1.94513475895,1.93484914303,1.94545042515,1.96035885811,1.95599031448,1.94114255905,1.9527233839,1.95128536224,1.9487375021,1.9507881403,1.94818174839,1.94160497189,1.95659208298,1.95124292374,1.95807218552,1.96638178825,1.94746363163,1.94801008701,1.93633377552,1.94001626968,1.95773923397,1.96040987968,1.94592285156,1.95671081543,1.94737148285,1.95329082012,1.95343673229,1.94313704968,1.95218837261,1.95512604713,1.94728457928,1.94846725464,1.94993269443,1.95176804066,1.94099664688,1.95514988899,1.95206058025,1.94929778576,1.95517086983,1.93986999989
1.9458874464,1.94733953476,1.9453895092,1.93473291397,1.96003520489,1.95071780682,1.94897806644,1.94530558586,1.9356290102,1.94824063778,1.96393704414,1.95183992386,1.94270145893,1.95565271378,1.9531109333,1.95642054081,1.95271253586,1.94863927364,1.94338190556,1.9544274807,1.95244061947,1.95257687569,1.96305179596,1.94373011589,1.94961547852,1.93608760834,1.9410943985,1.95582842827,1.96090757847,1.95043420792,1.95790219307,1.94186615944,1.9538128376,1.95612621307,1.94886684418,1.95306110382,1.95820498467,1.94811248779,1.94890904427,1.94894647598,1.94831609726,1.93874526024,1.95559167862,1.95053803921,1.9523062706,1.95918869972,1.94115006924
1.94740366936,1.94813907146,1.94529402256,1.93546140194,1.95463776588,1.95100784302,1.95001268387,1.94275975227,1.93429994583,1.94430065155,1.96296548843,1.95917725563,1.94066226482,1.95788669586,1.94969236851,1.95330417156,1.95092332363,1.94812047482,1.94825601578,1.95246767998,1.95775544643,1.95559203625,1.96152067184,1.9400728941,1.94658696651,1.93518126011,1.94022405148,1.95406496525,1.95738434792,1.94914615154,1.96321713924,1.941426754,1.95327174664,1.95435059071,1.94783771038,1.95448732376,1.96106410027,1.94258213043,1.9510281086,1.94604420662,1.94515919685,1.93713545799,1.95364999771,1.95663821697,1.95603764057,1.9561368227,1.94054639339
1.9458053112,1.95141780376,1.94251787662,1.93610155582,1.95227146149,1.94774317741,1.94903743267,1.94654512405,1.93714511394,1.94490814209,1.95843470097,1.95791733265,1.94064700604,1.95395612717,1.9524641037,1.94861781597,1.95115482807,1.94935572147,1.94793272018,1.95231235027,1.95676100254,1.96195065975,1.96221828461,1.94191408157,1.94723629952,1.93814575672,1.94535553455,1.95249593258,1.95589208603,1.94971835613,1.96451747417,1.94076097012,1.95127534866,1.95253229141,1.95061969757,1.94688045979,1.96000337601,1.94786036015,1.9543453455,1.94433939457,1.94701147079,1.93485319614,1.95355832577,1.95385289192,1.95630264282,1.95438051224,1.93930542469
1.94374120235,1.95251131058,1.93864643574,1.93752884865,1.94993650913,1.94495618343,1.94998657703,1.94924283028,1.93713438511,1.94425821304,1.95618021488,1.95430529118,1.93941664696,1.956179142,1.95124781132,1.94684946537,1.95123958588,1.94909739494,1.94908475876,1.9553283453,1.95448625088,1.95606660843,1.95808339119,1.94805574417,1.94322168827,1.93570101261,1.94638967514,1.95293819904,1.95224618912,1.9547264576,1.96372663975,1.94140958786,1.95013821125,1.95344269276,1.95123016834,1.94858729839,1.9560791254,1.94520330429,1.95414948463,1.94648814201,1.94543004036,1.93507552147,1.95470416546,1.95218861103,1.95061731338,1.94803822041,1.93980634213
1.94435727596,1.95150387287,1.93983519077,1.94250547886,1.9496281147,1.94659280777,1.95314288139,1.95069003105,1.93816161156,1.94170558453,1.95624089241,1.95369458199,1.93660116196,1.95176768303,1.95157444477,1.94703936577,1.9498654604,1.9467895031,1.94961130619,1.95388782024,1.95406079292,1.95453584194,1.95723116398,1.94794297218,1.94689297676,1.93445324898,1.94666683674,1.95135653019,1.95082485676,1.95091938972,1.96390962601,1.93907499313,1.95064663887,1.95363926887,1.95026051998,1.95073103905,1.95842194557,1.94547510147,1.95272862911,1.94592046738,1.9406876564,1.93567800522,1.95685184002,1.94923996925,1.95497667789,1.94866633415,1.93935060501
1.94872450829,1.94903409481,1.94372558594,1.94342684746,1.95045304298,1.94692444801,1.95395290852,1.95171809196,1.93930470943,1.94237911701,1.9545456171,1.94776701927,1.9401307106,1.95020580292,1.9525809288,1.94693899155,1.95084047317,1.95007014275,1.94792234898,1.95293545723,1.94494366646,1.95546901226,1.9543428421,1.95160496235,1.9459631443,1.93744242191,1.95439207554,1.95641481876,1.95262002945,1.94995355606,1.9641970396,1.93988573551,1.95277130604,1.95043611527,1.95268034935,1.95293152332,1.95329129696,1.9411175251,1.95537257194,1.94149816036,1.94320619106,1.93634486198,1.95594358444,1.94785892963,1.95054006577,1.94488084316,1.94102799892
1.94561612606,1.95053064823,1.9454690218,1.94409835339,1.95510745048,1.94813799858,1.9584594965,1.95333337784,1.93998944759,1.94653606415,1.95498812199,1.9487234354,1.94464528561,1.95383214951,1.94936215878,1.95020782948,1.94912993908,1.95249605179,1.95053446293,1.95155787468,1.94792771339,1.95361232758,1.94960546494,1.95615506172,1.94701051712,1.93978953361,1.9580988884,1.95577549934,1.95422625542,1.94987523556,1.9621335268,1.94454586506,1.94817888737,1.95347487927,1.9488607645,1.95068120956,1.95614469051,1.93956589699,1.95240616798,1.94235575199,1.94429957867,1.94085550308,1.9533444643,1.94660413265,1.95248866081,1.94612658024,1.94334566593
1.94374787807,1.95294034481,1.94781184196,1.94194459915,1.95361495018,1.95134854317,1.960054636,1.95893871784,1.94090616703,1.94879758358,1.95503330231,1.94462549686,1.9433298111,1.95134842396,1.94830000401,1.94755828381,1.94558811188,1.9542093277,1.95557236671,1.95342469215,1.95045793057,1.95117282867,1.95095348358,1.95697832108,1.94705045223,1.94168627262,1.95621705055,1.95285403729,1.95425510407,1.94719493389,1.96318209171,1.94620943069,1.95103931427,1.95750212669,1.9481511116,1.94939875603,1.95487904549,1.93728637695,1.95270740986,1.94052648544,1.9436300993,1.9405952692,1.96078455448,1.94765508175,1.95095837116,1.94412446022,1.94161009788
1.94345486164,1.94591975212,1.9502248764,1.94349491596,1.94825649261,1.95162677765,1.95286893845,1.95559322834,1.9417630434,1.950781703,1.95203447342,1.94257688522,1.94293653965,1.9489736557,1.94543123245,1.94465470314,1.94173705578,1.95432806015,1.9571788311,1.95278513432,1.94934022427,1.94622302055,1.95164835453,1.95531070232,1.94679152966,1.94295835495,1.95616972446,1.95022439957,1.95430064201,1.94708108902,1.96369409561,1.94662749767,1.94899535179,1.9550485611,1.94826447964,1.95327436924,1.95274293423,1.93734264374,1.9543261528,1.94239747524,1.9452791214,1.94085848331,1.95734083653,1.94736170769,1.94983148575,1.94358706474,1.94702756405
1.93957972527,1.94754242897,1.95317494869,1.93973886967,1.94430851936,1.94828140736,1.95098495483,1.95312976837,1.94407510757,1.95142126083,1.95003855228,1.94451320171,1.94615209103,1.94365084171,1.9462133646,1.94379663467,1.93986558914,1.95469176769,1.9551128149,1.94641208649,1.94871377945,1.95163273811,1.94855260849,1.9504584074,1.94737792015,1.94336390495,1.96182560921,1.94619202614,1.95222461224,1.94865357876,1.96741330624,1.94697988033,1.94953322411,1.95598602295,1.94786441326,1.95931208134,1.95212030411,1.93308985233,1.95120120048,1.94564175606,1.94697237015,1.94112634659,1.95577967167,1.94604587555,1.95578587055,1.94259500504,1.949670434
1.93558168411,1.94664096832,1.95302152634,1.94288432598,1.94850921631,1.94763624668,1.95064127445,1.95543837547,1.94480586052,1.95385205746,1.94797337055,1.94927275181,1.94818651676,1.94042110443,1.94663417339,1.94394290447,1.9394339323,1.95529699326,1.95409166813,1.94590198994,1.95032167435,1.95204818249,1.94317173958,1.95169985294,1.94893407822,1.94530975819,1.96224367619,1.94756305218,1.94695520401,1.95161151886,1.97006952763,1.94580936432,1.95170414448,1.95837926865,1.9474862814,1.95814442635,1.95076870918,1.93329775333,1.95326387882,1.94306361675,1.94666397572,1.94243836403,1.95383417606,1.9523409605,1.9543222189,1.94352340698,1.94844913483
1.93879306316,1.94629085064,1.95377767086,1.9453189373,1.94957828522,1.9465277195,1.95038759708,1.95654690266,1.94240355492,1.95624601841,1.94997239113,1.94959104061,1.94573915005,1.94455134869,1.94297373295,1.9419978857,1.93966555595,1.95196270943,1.95472919941,1.95080113411,1.95456409454,1.9472464323,1.94370818138,1.94807529449,1.95059108734,1.94799983501,1.96286737919,1.94795024395,1.94794428349,1.9553681612,1.96859037876,1.94853305817,1.95212459564,1.96008455753,1.94397675991,1.95846116543,1.95418429375,1.93601441383,1.95127439499,1.93643605709,1.95071446896,1.94326448441,1.94653689861,1.95211029053,1.95215153694,1.94338011742,1.94825017452
1.93854916096,1.94719588757,1.95194137096,1.94952428341,1.95306944847,1.946626544,1.95467603207,1.95345926285,1.93927800655,1.95441746712,1.94843387604,1.95256459713,1.94623029232,1.94175899029,1.93825769424,1.94217514992,1.93554532528,1.94730532169,1.95229899883,1.95722436905,1.95530807972,1.94629466534,1.93754148483,1.94736933708,1.95418763161,1.94618678093,1.96004855633,1.94806957245,1.94637024403,1.95963013172,1.9649156332,1.94953858852,1.94630742073,1.95824611187,1.93986034393,1.95486760139,1.95191252232,1.93170893192,1.95037531853,1.9359279871,1.94619417191,1.94433557987,1.94626522064,1.95493769646,1.95245838165,1.94506895542,1.95097994804
1.94344162941,1.94850993156,1.95637071133,1.95714890957,1.94995057583,1.94762146473,1.95177292824,1.94851064682,1.93761408329,1.95001673698,1.94936823845,1.95027649403,1.94805634022,1.93867182732,1.9428602457,1.94328069687,1.93055140972,1.94777834415,1.95358932018,1.95723569393,1.95181620121,1.94861972332,1.93942141533,1.94561183453,1.95283818245,1.94849181175,1.95585262775,1.94789433479,1.94787454605,1.95894122124,1.96412539482,1.94613873959,1.94487333298,1.95697581768,1.94600534439,1.95593929291,1.95249986649,1.93323028088,1.95103013515,1.9380004406,1.95116245747,1.94395709038,1.94732296467,1.95332610607,1.95490574837,1.94387149811,1.94813847542
1.94502425194,1.95121276379,1.96044719219,1.95764040947,1.94765245914,1.94744777679,1.95078516006,1.95049285889,1.94354462624,1.95242953301,1.95365154743,1.94535779953,1.94946348667,1.93650817871,1.94587254524,1.94346189499,1.93344545364,1.94583749771,1.95176279545,1.9568104744,1.95260632038,1.94918394089,1.94625461102,1.94383442402,1.95017576218,1.95338261127,1.94966328144,1.94714522362,1.9449467659,1.95774281025,1.9649695158,1.95845556259,1.94538283348,1.95200228691,1.94755649567,1.95449125767,1.95415341854,1.93647170067,1.95215177536,1.93544113636,1.94750308991,1.94652378559,1.9437981844,1.95127105713,1.95778012276,1.94732737541,1.94533920288
1.94138491154,1.95305204392,1.95801329613,1.95835840702,1.95397150516,1.94465732574,1.95167601109,1.95245468617,1.94692718983,1.95173275471,1.95352292061,1.94134700298,1.95032656193,1.93781590462,1.9479790926,1.94061625004,1.93439519405,1.94846439362,1.95472443104,1.95493900776,1.954439044,1.95087218285,1.94938766956,1.94158601761,1.95077943802,1.94936275482,1.95106172562,1.94362211227,1.94203293323,1.95563948154,1.96264588833,1.95336091518,1.94256412983,1.94986569881,1.94508886337,1.95156753063,1.95354390144,1.94055140018,1.95445740223,1.93896102905,1.94571232796,1.94757115841,1.942928195,1.94797062874,1.95574617386,1.9506033659,1.94681584835
1.94132566452,1.95146393776,1.95125889778,1.95466709137,1.95155704021,1.9463019371,1.95000243187,1.95421504974,1.94567108154,1.94999039173,1.95652377605,1.94176626205,1.95066905022,1.93830049038,1.94398319721,1.94241273403,1.93626523018,1.94860243797,1.95870363712,1.95228588581,1.95307254791,1.94661593437,1.95082402229,1.94420528412,1.94754803181,1.95330321789,1.95332932472,1.9401358366,1.93879914284,1.95301675796,1.96155774593,1.9533778429,1.94136607647,1.95557820797,1.94514155388,1.95172560215,1.95295953751,1.93622863293,1.95429837704,1.94200634956,1.9439355135,1.94951808453,1.94141483307,1.94404542446,1.95617175102,1.94940495491,1.94069945812
1.94367921352,1.95211827755,1.9508677721,1.9552038908,1.94990110397,1.94591856003,1.95001006126,1.95490169525,1.94566655159,1.95049405098,1.95589482784,1.93685603142,1.95069158077,1.93725407124,1.94441008568,1.93784546852,1.93685984611,1.9480291605,1.95950627327,1.95462918282,1.96113681793,1.94242954254,1.95129060745,1.94409441948,1.94556331634,1.95271205902,1.95228421688,1.94403004646,1.93697941303,1.95282053947,1.95572376251,1.94831943512,1.93801236153,1.95727264881,1.94376337528,1.95163714886,1.9536049366,1.93933475018,1.95921325684,1.94449269772,1.94240677357,1.95733439922,1.94145643711,1.94524908066,1.95780301094,1.95003139973,1.94043087959
1.94602310657,1.94753932953,1.95219874382,1.95574009419,1.95384001732,1.94625329971,1.94960200787,1.95367217064,1.94368028641,1.95012664795,1.95608246326,1.9382147789,1.95495820045,1.94153559208,1.94933533668,1.94066524506,1.93916499615,1.9456551075,1.95789945126,1.95617890358,1.96161067486,1.94363617897,1.95125675201,1.94425475597,1.95079147816,1.95630371571,1.94821691513,1.94460451603,1.93732869625,1.95009660721,1.95593798161,1.94515156746,1.9400781393,1.95297241211,1.94161951542,1.95133244991,1.95494556427,1.94164311886,1.96011507511,1.9389090538,1.93961954117,1.95458126068,1.94583141804,1.94650089741,1.95890474319,1.95175135136,1.9371086359
1.94478499889,1.9445810318,1.95153772831,1.95959198475,1.9571377039,1.94203364849,1.95419633388,1.9517352581,1.94293284416,1.95010709763,1.95889341831,1.93838214874,1.95533049107,1.94543528557,1.94840633869,1.94200229645,1.93881452084,1.94381928444,1.95280849934,1.95409739018,1.9614430666,1.94854950905,1.95321619511,1.95023405552,1.9533854723,1.95462560654,1.94951963425,1.94399678707,1.94241094589,1.95286500454,1.94839048386,1.93782258034,1.9400832653,1.95475661755,1.94325256348,1.95285236836,1.95245146751,1.94133758545,1.96191942692,1.93774473667,1.93630635738,1.9535419941,1.94764435291,1.94757187367,1.95747745037,1.95495438576,1.9396957159
1.94333982468,1.94396328926,1.94943475723,1.95769453049,1.95698773861,1.94190013409,1.95251119137,1.94741535187,1.94230318069,1.95692968369,1.95831954479,1.93401622772,1.95272159576,1.94315886498,1.94546449184,1.94087803364,1.94168949127,1.94634211063,1.95079958439,1.95125591755,1.96141600609,1.95098531246,1.9576946497,1.95262289047,1.95361483097,1.95035886765,1.94243907928,1.94235444069,1.94013607502,1.95718932152,1.95463073254,1.94544804096,1.93660116196,1.95114660263,1.94405865669,1.95425832272,1.95421934128,1.94457793236,1.96404063702,1.93744969368,1.93629574776,1.94552898407,1.94938600063,1.95001041889,1.9524949789,1.95774638653,1.93952679634
1.94799411297,1.94164550304,1.94827771187,1.95565414429,1.95875537396,1.94036376476,1.95443677902,1.94789469242,1.94028377533,1.9596902132,1.96110916138,1.93531131744,1.9519507885,1.94464349747,1.94340753555,1.93651092052,1.94050598145,1.95060312748,1.95023274422,1.95166230202,1.95691072941,1.94873011112,1.95083904266,1.95172703266,1.95531141758,1.95441603661,1.94275832176,1.95076024532,1.93850040436,1.95594882965,1.9519674778,1.94097614288,1.93689727783,1.9472733736,1.94406890869,1.95205295086,1.95397782326,1.94784367084,1.96617901325,1.93926882744,1.93721532822,1.94317471981,1.94837343693,1.95374906063,1.94744288921,1.95663821697,1.94005048275
1.94960355759,1.93846559525,1.95087194443,1.95347166061,1.95861363411,1.9448736906,1.95350861549,1.94545805454,1.94509887695,1.96157956123,1.95943379402,1.93375599384,1.9469717741,1.94518280029,1.94785642624,1.93638932705,1.93953335285,1.9467304945,1.94895970821,1.95121443272,1.9491174221,1.94932591915,1.95728754997,1.95626556873,1.95511949062,1.95621156692,1.94510436058,1.95006501675,1.9431605339,1.96098601818,1.94504153729,1.93289852142,1.93758392334,1.95216369629,1.94276213646,1.95212125778,1.95750749111,1.9473195076,1.96459162235,1.94326233864,1.93950760365,1.9409942627,1.95067989826,1.95645737648,1.94765686989,1.95851778984,1.9400498867
1.94334256649,1.93549072742,1.95497095585,1.95617115498,1.95462310314,1.94577550888,1.95434081554,1.94523131847,1.9456589222,1.96198391914,1.95304143429,1.93716394901,1.94423496723,1.95571959019,1.94604003429,1.93863284588,1.94763851166,1.95010280609,1.94787693024,1.95280635357,1.95141541958,1.94732272625,1.95226597786,1.95455884933,1.95458376408,1.95444476604,1.94563353062,1.95305562019,1.94588708878,1.96210384369,1.94146454334,1.93356609345,1.93620717526,1.95283651352,1.94357955456,1.94849193096,1.95770907402,1.94443273544,1.96090531349,1.94468319416,1.93919491768,1.9432529211,1.94977712631,1.95744335651,1.94326388836,1.96140527725,1.93776059151
1.9430565834,1.93604207039,1.95885288715,1.95497846603,1.94895672798,1.94349730015,1.95886707306,1.94528567791,1.94467639923,1.96120882034,1.95350801945,1.9377425909,1.94592773914,1.95951426029,1.94613790512,1.94201111793,1.94777476788,1.95560026169,1.94758009911,1.95273959637,1.9549549818,1.94476687908,1.95672428608,1.95371806622,1.95246005058,1.95749163628,1.94509112835,1.95309972763,1.9447003603,1.95721435547,1.94332027435,1.93342924118,1.9342764616,1.95531189442,1.94382655621,1.95091485977,1.95588922501,1.94608187676,1.95708417892,1.9474645853,1.93824005127,1.94160890579,1.9484256506,1.95893907547,1.93998479843,1.96174895763,1.94188690186
1.94533813,1.9361102581,1.95908737183,1.95583069325,1.95288515091,1.94148647785,1.95708584785,1.94457483292,1.94607210159,1.95770525932,1.95111358166,1.93707799912,1.95143949985,1.96109342575,1.94550204277,1.94685864449,1.94347500801,1.95177173614,1.9495780468,1.95024561882,1.95377957821,1.94644725323,1.95593297482,1.95432949066,1.95162367821,1.95249271393,1.94828188419,1.94816052914,1.94421935082,1.95887637138,1.94061386585,1.93259370327,1.93815279007,1.95242619514,1.94201350212,1.94619297981,1.95573306084,1.94121670723,1.95529460907,1.94728732109,1.93758702278,1.93874776363,1.94745469093,1.95804905891,1.93835866451,1.96135592461,1.93895840645
1.94103550911,1.93702030182,1.96225571632,1.95154511929,1.95026552677,1.94196307659,1.9558109045,1.94633579254,1.9472360611,1.95561110973,1.95052874088,1.93262302875,1.95318484306,1.9601855278,1.94731473923,1.94639742374,1.94077455997,1.95661401749,1.95214629173,1.95303559303,1.95368158817,1.94429659843,1.95455336571,1.95140838623,1.95385563374,1.95465707779,1.95112669468,1.94446241856,1.94583773613,1.9599943161,1.94025588036,1.93219900131,1.94464325905,1.95308685303,1.93976557255,1.94501566887,1.95140075684,1.93939244747,1.95641100407,1.94693052769,1.93381106854,1.93894731998,1.94932603836,1.95432734489,1.93808305263,1.95550537109,1.93872392178
1.94089579582,1.93659162521,1.96477293968,1.94935262203,1.9464880228,1.94242465496,1.95537126064,1.94526982307,1.94459164143,1.9544121027,1.94783854485,1.9323849678,1.95257198811,1.95884823799,1.94538652897,1.94687223434,1.94243383408,1.96091771126,1.94928348064,1.95401883125,1.95203065872,1.94400525093,1.95166254044,1.95499765873,1.95659542084,1.95208191872,1.95625042915,1.94639909267,1.94970810413,1.95616471767,1.94475018978,1.93455052376,1.94529390335,1.95418930054,1.93911981583,1.9483577013,1.94888067246,1.94249689579,1.95775508881,1.94527280331,1.93711519241,1.94252538681,1.94959115982,1.95550084114,1.9414870739,1.95809793472,1.93976199627
1.94092464447,1.93488907814,1.9618768692,1.94922590256,1.94932866097,1.94802331924,1.95422852039,1.94329345226,1.94526171684,1.95192480087,1.94506013393,1.93584990501,1.95291042328,1.95520877838,1.94983780384,1.94604873657,1.943095088,1.9605512619,1.94700992107,1.95617175102,1.95365095139,1.94166529179,1.95101177692,1.95296752453,1.95307540894,1.94697356224,1.95641767979,1.9507213831,1.95251631737,1.95634746551,1.94446527958,1.92955052853,1.94618403912,1.94918441772,1.9336783886,1.94502747059,1.9458937645,1.9417886734,1.95957887173,1.94289076328,1.93700170517,1.9409019947,1.95101606846,1.95209050179,1.94254040718,1.95652043819,1.94194960594
1.94285905361,1.93639159203,1.95913052559,1.95326077938,1.95178818703,1.9459451437,1.95608699322,1.94484674931,1.94496798515,1.95190823078,1.9422018528,1.94048798084,1.95899963379,1.95419859886,1.94968962669,1.94402909279,1.93906843662,1.96091854572,1.94372904301,1.9558494091,1.95481538773,1.93988275528,1.94513690472,1.94895720482,1.94965708256,1.9441729784,1.95509123802,1.94967806339,1.95415508747,1.95467722416,1.94152867794,1.93084454536,1.946829319,1.94861638546,1.93140184879,1.94722294807,1.94502317905,1.93905055523,1.95490121841,1.9457501173,1.94027340412,1.93878781795,1.95497500896,1.95173490047,1.94505238533,1.95310711861,1.94187664986
1.94414997101,1.93920624256,1.95850515366,1.95081019402,1.94860112667,1.94450223446,1.9579833746,1.94256138802,1.9459335804,1.94769334793,1.94299471378,1.94261920452,1.96096348762,1.95609545708,1.95247578621,1.94422185421,1.93887722492,1.9620885849,1.9410803318,1.95337915421,1.95016038418,1.93829631805,1.94580793381,1.94480347633,1.94967377186,1.9439316988,1.95349919796,1.94408321381,1.95078897476,1.95677304268,1.94349431992,1.93783664703,1.94867825508,1.95047593117,1.9352401495,1.94485914707,1.94399738312,1.93811833859,1.95321917534,1.95178222656,1.94105112553,1.94268214703,1.95278048515,1.95024287701,1.94736802578,1.94973695278,1.94213330746
1.9427511692,1.94166016579,1.95280659199,1.95207703114,1.95056736469,1.94611430168,1.95430970192,1.94318211079,1.94383513927,1.94466137886,1.94167292118,1.94084692001,1.96425950527,1.95720851421,1.95382869244,1.94373691082,1.93655192852,1.96256911755,1.93820142746,1.94930720329,1.95099186897,1.9367184639,1.94783473015,1.94132983685,1.95115017891,1.94709348679,1.95573699474,1.9438431263,1.95229506493,1.95618116856,1.94783961773,1.94637608528,1.94423687458,1.94906651974,1.93403470516,1.94052028656,1.9418939352,1.93777620792,1.95754349232,1.94822025299,1.94237935543,1.9407800436,1.95627558231,1.95729219914,1.94699525833,1.95102787018,1.94215118885
1.94221615791,1.94189214706,1.95027506351,1.94816875458,1.94902801514,1.9494946003,1.95207548142,1.94469189644,1.94758915901,1.94492030144,1.94189071655,1.94540691376,1.96447789669,1.95957410336,1.95525968075,1.9446657896,1.93870055675,1.96255707741,1.94297194481,1.95542764664,1.95193874836,1.93962550163,1.94851732254,1.9351131916,1.95188677311,1.94739294052,1.95580291748,1.94522893429,1.94993042946,1.9546558857,1.94952297211,1.94772946835,1.94284975529,1.95175409317,1.93272578716,1.93855810165,1.94051909447,1.93947482109,1.95793914795,1.94735813141,1.94537043571,1.94203829765,1.95385348797,1.95867371559,1.94514465332,1.95194482803,1.94284129143
1.94457352161,1.94226896763,1.94768857956,1.94679188728,1.95081889629,1.94964718819,1.95203733444,1.94562327862,1.94329714775,1.94031643868,1.94636321068,1.94574797153,1.96329677105,1.96116912365,1.95211315155,1.94353163242,1.93904876709,1.95387113094,1.94459187984,1.95454466343,1.95060777664,1.94273805618,1.9490197897,1.93825256825,1.9473900795,1.95194029808,1.95426774025,1.94614303112,1.95474350452,1.95129287243,1.94903230667,1.94758534431,1.94652318954,1.95130574703,1.93606877327,1.93947994709,1.94242107868,1.93836665153,1.95915615559,1.94783079624,1.94894754887,1.94620454311,1.95660996437,1.95965397358,1.94354009628,1.94987988472,1.94247484207
1.94477689266,1.94093823433,1.95165729523,1.94924306869,1.94394469261,1.94729852676,1.95008432865,1.94327545166,1.94699704647,1.94050753117,1.94422090054,1.94848513603,1.96549105644,1.95765125752,1.9540886879,1.94309663773,1.93996667862,1.94937252998,1.94341051578,1.95377790928,1.95150029659,1.94739675522,1.94979643822,1.9335911274,1.95255172253,1.95406579971,1.95329463482,1.94777405262,1.95064127445,1.95327484608,1.95132029057,1.94780528545,1.95218384266,1.95219254494,1.93767404556,1.94014143944,1.94595885277,1.93646275997,1.96180665493,1.94395601749,1.95351421833,1.94637620449,1.95788943768,1.95542418957,1.94357633591,1.95521748066,1.9395352602
1.94550609589,1.94337618351,1.954028368,1.9476788044,1.94710087776,1.94682645798,1.95161509514,1.94177401066,1.94772398472,1.94165372848,1.94253015518,1.94885540009,1.96540951729,1.95887339115,1.95355772972,1.94318759441,1.94026279449,1.94880616665,1.94730174541,1.94878613949,1.94930124283,1.94675588608,1.95070338249,1.93289363384,1.95227062702,1.95417606831,1.9515748024,1.95156002045,1.94883775711,1.95115184784,1.9532276392,1.94561159611,1.95430421829,1.95462155342,1.93610286713,1.93665039539,1.94928300381,1.94008028507,1.96462535858,1.94856476784,1.95403289795,1.94374728203,1.95968043804,1.96237456799,1.94261062145,1.95825564861,1.9413228035
1.94696772099,1.94221758842,1.95023882389,1.94953739643,1.94592618942,1.94949436188,1.95200002193,1.94183397293,1.95032012463,1.94064176083,1.94080615044,1.94802129269,1.96342897415,1.95524156094,1.95649325848,1.944693923,1.93825256825,1.94666290283,1.94811725616,1.94495975971,1.94507038593,1.94985485077,1.95474731922,1.93219089508,1.95449078083,1.95252430439,1.94913744926,1.9516556263,1.95406651497,1.95030474663,1.95318675041,1.94339370728,1.95123887062,1.95188319683,1.93664181232,1.93611586094,1.94776964188,1.94120562077,1.96489751339,1.95189428329,1.95437991619,1.94258451462,1.95891463757,1.96513605118,1.94426548481,1.9564409256,1.94104123116
1.94695484638,1.94024002552,1.95062077045,1.94770038128,1.94442045689,1.94959962368,1.94967544079,1.93615674973,1.94779658318,1.94026994705,1.93992626667,1.9487991333,1.96109700203,1.95151460171,1.95603489876,1.94738554955,1.93744802475,1.94649994373,1.95181429386,1.93926692009,1.93975389004,1.94815862179,1.95549702644,1.93381512165,1.95921468735,1.95650815964,1.94890522957,1.95235073566,1.95448458195,1.95039737225,1.9566757679,1.94058024883,1.95338368416,1.95658969879,1.93657505512,1.93630552292,1.94474756718,1.93876540661,1.9627904892,1.95692515373,1.96157217026,1.94397413731,1.9605768919,1.96137738228,1.94466614723,1.95486021042,1.94243395328
1.95208501816,1.94319212437,1.95054781437,1.94838273525,1.94573366642,1.94608092308,1.95396769047,1.9374423027,1.94894897938,1.94083499908,1.9387704134,1.94808351994,1.96347522736,1.95204639435,1.95321416855,1.94981229305,1.93497669697,1.94725978375,1.95061099529,1.93526661396,1.93823671341,1.94873988628,1.95433604717,1.93146061897,1.95767116547,1.95896732807,1.94574022293,1.95069599152,1.95647442341,1.94923770428,1.95378124714,1.95030283928,1.95575928688,1.95907902718,1.93809902668,1.93615198135,1.94625794888,1.9392863512,1.9566757679,1.96220302582,1.96227324009,1.94111073017,1.95659077167,1.96425402164,1.94912135601,1.9538064003,1.94369292259
1.95557403564,1.9428678751,1.94637084007,1.94652736187,1.94594526291,1.94839203358,1.95543766022,1.93366205692,1.94914507866,1.9403386116,1.93336796761,1.94853317738,1.96323168278,1.95091402531,1.95635950565,1.94792950153,1.93828368187,1.94644975662,1.94944858551,1.93676698208,1.93969142437,1.95052671433,1.94890058041,1.93347048759,1.95555448532,1.95834028721,1.94264543057,1.95256578922,1.95275509357,1.95135378838,1.95517635345,1.95005023479,1.95367479324,1.95974063873,1.93848860264,1.93856549263,1.94766688347,1.94347345829,1.95545852184,1.9601316452,1.96203792095,1.93667936325,1.95769429207,1.96292185783,1.95009827614,1.96160197258,1.94272470474
1.9545044899,1.94413483143,1.94340276718,1.94910371304,1.94782781601,1.95346724987,1.95650148392,1.93651461601,1.95242583752,1.93955183029,1.92926669121,1.95528256893,1.96475112438,1.94828832149,1.95156335831,1.95350027084,1.93495035171,1.94880115986,1.95251524448,1.93942320347,1.94379079342,1.94710600376,1.94990301132,1.93342530727,1.95428311825,1.95795714855,1.93622970581,1.95244431496,1.95305788517,1.95555651188,1.95309233665,1.95123815537,1.95620393753,1.95862543583,1.93778955936,1.93780827522,1.94933760166,1.94450986385,1.9551101923,1.95667791367,1.96398985386,1.94089412689,1.95438873768,1.96539974213,1.95121669769,1.96208512783,1.94184076786
1.95146298408,1.94173157215,1.94123768806,1.94902861118,1.94970309734,1.95089507103,1.95300292969,1.93457734585,1.95378422737,1.94404482842,1.93090057373,1.95831823349,1.96492147446,1.94986176491,1.95670163631,1.95730757713,1.93316328526,1.9469088316,1.94792509079,1.94129025936,1.94532060623,1.95114994049,1.95222020149,1.93430447578,1.95527160168,1.95556926727,1.93328738213,1.95101606846,1.94589793682,1.9546700716,1.9538589716,1.95135438442,1.95878815651,1.95842814446,1.94028782845,1.93721675873,1.94924128056,1.94613277912,1.95587718487,1.96145176887,1.96435689926,1.94338405132,1.95112621784,1.96271836758,1.9520175457,1.96077418327,1.94353413582
1.95006036758,1.94020807743,1.94100093842,1.94879150391,1.95017004013,1.95010995865,1.94722223282,1.93218898773,1.95129072666,1.94520115852,1.93346858025,1.9554901123,1.96356236935,1.94910418987,1.9578063488,1.95734894276,1.93485963345,1.94965839386,1.94857251644,1.93694460392,1.94240248203,1.94707906246,1.94861745834,1.93692874908,1.9530248642,1.95685911179,1.93185198307,1.95717585087,1.94346094131,1.95433115959,1.95207858086,1.9517083168,1.95653355122,1.95801329613,1.94111943245,1.93590581417,1.9496679306,1.9502325058,1.95707690716,1.95993947983,1.96158587933,1.94225430489,1.95551455021,1.96181643009,1.95342421532,1.95122408867,1.94216966629
1.94790530205,1.93893313408,1.94008362293,1.94620680809,1.9519919157,1.95246088505,1.94891369343,1.93720340729,1.95072245598,1.94408476353,1.9341416359,1.95449244976,1.9639685154,1.94862294197,1.95457184315,1.95608365536,1.9346704483,1.94952571392,1.94856500626,1.93592619896,1.9388563633,1.94917345047,1.9478521347,1.938991189,1.95315051079,1.95443451405,1.92986369133,1.95681071281,1.94531679153,1.955696702,1.95368850231,1.94799757004,1.95675444603,1.9573315382,1.94261825085,1.93738508225,1.95027554035,1.95158421993,1.95075058937,1.9583003521,1.96225702763,1.94258832931,1.95380330086,1.96346759796,1.95157635212,1.9526848793,1.93920588493
1.95141971111,1.93985712528,1.93930709362,1.95014953613,1.95087599754,1.95377933979,1.94888973236,1.94236540794,1.95051038265,1.94609570503,1.93930995464,1.95502460003,1.9615200758,1.94630467892,1.95289301872,1.95456898212,1.93323779106,1.94976258278,1.94390273094,1.93603610992,1.94087660313,1.94963312149,1.94979190826,1.9438290596,1.955981493,1.95154309273,1.93336606026,1.95179963112,1.94498383999,1.9565833807,1.94970631599,1.94866037369,1.96315121651,1.95546245575,1.94248914719,1.93811511993,1.94913721085,1.9516518116,1.95013797283,1.95898091793,1.96070003509,1.94534742832,1.95388066769,1.96417343617,1.94894349575,1.95606172085,1.93792080879
1.95255339146,1.93429660797,1.9391412735,1.94839406014,1.94740259647,1.95164942741,1.94810855389,1.94326603413,1.94850492477,1.94321286678,1.94540822506,1.95355761051,1.96051168442,1.94650220871,1.95405101776,1.95798110962,1.93210530281,1.94698679447,1.94396495819,1.93734037876,1.94249844551,1.9497191906,1.94965481758,1.9487092495,1.95339977741,1.954616189,1.92995882034,1.95477151871,1.94961881638,1.95540881157,1.95210695267,1.94784724712,1.96492314339,1.95744013786,1.94328594208,1.94354307651,1.94587278366,1.95002865791,1.95218443871,1.95659911633,1.9599404335,1.9507843256,1.95809900761,1.96178889275,1.94702088833,1.95083117485,1.93951094151
1.95275712013,1.93819415569,1.94036984444,1.9495780468,1.94448304176,1.95239198208,1.94695186615,1.939904809,1.94614958763,1.94571506977,1.94714844227,1.9487464428,1.95785319805,1.94822788239,1.95580255985,1.95731139183,1.93306398392,1.94855511188,1.94577300549,1.93776285648,1.94388699532,1.94867312908,1.94992554188,1.9513926506,1.9557697773,1.9531635046,1.93090891838,1.95524692535,1.95083165169,1.95644927025,1.94711923599,1.95004165173,1.96479690075,1.95816266537,1.94413387775,1.94889891148,1.94662213325,1.95127654076,1.95812535286,1.9532763958,1.95500981808,1.95079910755,1.95902645588,1.96182358265,1.94907224178,1.95026576519,1.94553864002
1.95013415813,1.93764126301,1.94125914574,1.95344483852,1.94318759441,1.95608830452,1.94452238083,1.94448590279,1.94290721416,1.94559359551,1.95248901844,1.94560825825,1.95561480522,1.94525241852,1.95324778557,1.95604217052,1.93821752071,1.94745707512,1.94765996933,1.94318270683,1.94398355484,1.9503647089,1.94680905342,1.94826745987,1.95554041863,1.95252490044,1.93390870094,1.96098053455,1.9510550499,1.95719456673,1.94908154011,1.94997286797,1.96171629429,1.95708751678,1.94807326794,1.94940721989,1.94417715073,1.95617461205,1.95813703537,1.95007872582,1.95341062546,1.95175814629,1.9610170126,1.96371221542,1.94546282291,1.94657230377,1.94626402855
1.94936978817,1.93383479118,1.93776416779,1.95002806187,1.94099330902,1.95295679569,1.94535672665,1.94055712223,1.94143128395,1.94490695,1.95697236061,1.94221222401,1.95623958111,1.94561243057,1.95280873776,1.9563754797,1.93578672409,1.94588840008,1.94205677509,1.94404482842,1.94449782371,1.9514029026,1.94542264938,1.95043551922,1.95007741451,1.94949293137,1.94269323349,1.96470701695,1.94909131527,1.95648419857,1.94950091839,1.94709384441,1.96421658993,1.95817351341,1.9518443346,1.9412484169,1.95048475265,1.95491421223,1.95592319965,1.94807338715,1.95331120491,1.95172643662,1.9620153904,1.96021175384,1.94811785221,1.9512732029,1.94760203361
1.94983458519,1.93937587738,1.93597841263,1.94977021217,1.94602918625,1.95269107819,1.94765734673,1.94238436222,1.94176864624,1.94258081913,1.95575380325,1.93939089775,1.95700609684,1.94357788563,1.95217502117,1.95163500309,1.93449497223,1.94677305222,1.94423496723,1.94213318825,1.94785892963,1.95125246048,1.94499659538,1.94974696636,1.95138812065,1.95472121239,1.9408428669,1.96366763115,1.94857609272,1.95979678631,1.94747400284,1.94195246696,1.96489012241,1.95565140247,1.95332765579,1.93931508064,1.94698607922,1.95991134644,1.9564627409,1.94069945812,1.950263381,1.94963288307,1.96319019794,1.95905256271,1.94322657585,1.95264911652,1.95083379746
1.94715428352,1.94273376465,1.94207394123,1.9507651329,1.94873356819,1.94477140903,1.95055353641,1.94488072395,1.9436057806,1.94066226482,1.95584595203,1.93827867508,1.95609104633,1.94389033318,1.95482218266,1.94846606255,1.9366080761,1.94379115105,1.94501841068,1.94242656231,1.95516264439,1.95072841644,1.9479290247,1.94609129429,1.9598916769,1.95029520988,1.94226574898,1.96110498905,1.94985735416,1.96176600456,1.95008206368,1.94078397751,1.9690502882,1.95442581177,1.95227658749,1.93767547607,1.94986271858,1.95708525181,1.95775818825,1.94112622738,1.9477455616,1.94935059547,1.96545171738,1.96005690098,1.94521391392,1.95183253288,1.95387494564
1.95047068596,1.94416105747,1.94805908203,1.95069158077,1.95250546932,1.94331049919,1.94998443127,1.94761371613,1.94610357285,1.94113004208,1.95470523834,1.93950486183,1.95704102516,1.94257307053,1.95216262341,1.9469268322,1.94029784203,1.94443130493,1.94184398651,1.9457565546,1.95523440838,1.95120000839,1.944917202,1.94583415985,1.9582003355,1.94817459583,1.9423636198,1.9552987814,1.94957578182,1.95981049538,1.9504339695,1.94219756126,1.96731257439,1.95536208153,1.95225071907,1.93707811832,1.94994080067,1.95670604706,1.95821118355,1.94095885754,1.95561885834,1.9488350153,1.95831692219,1.96041321754,1.94088852406,1.95639848709,1.95377802849
1.95186793804,1.94530177116,1.9461145401,1.95195162296,1.95429754257,1.9435147047,1.94912385941,1.94223093986,1.94717991352,1.94451975822,1.95201814175,1.94247531891,1.95024216175,1.93981814384,1.95313715935,1.94636261463,1.93793857098,1.94337522984,1.94015824795,1.94464147091,1.9567015171,1.95201158524,1.94528472424,1.95075213909,1.95792329311,1.94677519798,1.93962156773,1.95476698875,1.94826495647,1.96174860001,1.95156538487,1.94004654884,1.96748590469,1.95278763771,1.94903421402,1.93638575077,1.9484847784,1.9539129734,1.95301556587,1.94518315792,1.95445525646,1.94992208481,1.95823001862,1.95910048485,1.94085872173,1.95328760147,1.95442891121
1.95441651344,1.94416713715,1.94538235664,1.95428621769,1.95303487778,1.94298374653,1.95147264004,1.94668209553,1.94632411003,1.94422113895,1.94812381268,1.94415462017,1.94845950604,1.94275081158,1.95135569572,1.95018827915,1.93555021286,1.94041645527,1.93970966339,1.94174778461,1.9522292614,1.95550322533,1.94467890263,1.95082736015,1.95563817024,1.94161069393,1.93819522858,1.95538163185,1.94832110405,1.9630112648,1.95310115814,1.93948078155,1.96104741097,1.95189702511,1.94913601875,1.93647563458,1.94556796551,1.95104503632,1.95250880718,1.94237029552,1.95554506779,1.94967770577,1.95674884319,1.96041226387,1.94218719006,1.95024931431,1.95512568951
1.94728505611,1.94572937489,1.94703471661,1.95206522942,1.95829069614,1.94369232655,1.9505109787,1.94920110702,1.9483897686,1.94443690777,1.94302332401,1.95006239414,1.94687378406,1.94370222092,1.94692265987,1.95252680778,1.9345344305,1.93772161007,1.93887782097,1.93772304058,1.95428240299,1.95192718506,1.94443571568,1.95278203487,1.95699751377,1.94112253189,1.93291914463,1.95300078392,1.94639730454,1.96205067635,1.94993877411,1.93738722801,1.95993208885,1.95421457291,1.95103335381,1.93846511841,1.94520390034,1.95127856731,1.95550441742,1.94088602066,1.95864450932,1.95230960846,1.95570445061,1.95844089985,1.94588410854,1.94896638393,1.95306003094
1.95127534866,1.94916296005,1.94697916508,1.95614123344,1.96070706844,1.94485461712,1.95239257812,1.94957089424,1.94976305962,1.94236683845,1.94245457649,1.9547264576,1.94753468037,1.94646239281,1.94945347309,1.9518276453,1.93464326858,1.93636929989,1.94150781631,1.93749797344,1.9534112215,1.95195162296,1.94576084614,1.94589459896,1.95858609676,1.94253695011,1.93524813652,1.9519122839,1.94155883789,1.96087813377,1.94847941399,1.93781113625,1.96092176437,1.95472216606,1.94970631599,1.9399484396,1.94209516048,1.95226514339,1.95491611958,1.94384002686,1.96217000484,1.94666290283,1.95783185959,1.95547449589,1.94666004181,1.95489394665,1.95195066929
1.94960844517,1.94922792912,1.94458699226,1.96280181408,1.95710420608,1.94636762142,1.95107662678,1.94995677471,1.95299494266,1.94298267364,1.94001722336,1.95261752605,1.94906508923,1.94601714611,1.94812870026,1.9496254921,1.93666625023,1.93885982037,1.94217503071,1.93247294426,1.95126891136,1.94804275036,1.94653046131,1.94735956192,1.95907866955,1.94977331162,1.93554854393,1.95040225983,1.93871700764,1.95523071289,1.94883239269,1.93481099606,1.9537447691,1.95220565796,1.94992387295,1.94135439396,1.94161760807,1.95101511478,1.95031535625,1.94662714004,1.9582657814,1.94945645332,1.95725953579,1.95561766624,1.94782161713,1.95487654209,1.95318102837
1.94927430153,1.94962620735,1.94398379326,1.95917630196,1.95939218998,1.94794225693,1.94998335838,1.95067322254,1.95301043987,1.94410312176,1.94132328033,1.95362484455,1.95202076435,1.9445785284,1.95106744766,1.94808542728,1.93298614025,1.93911373615,1.94542360306,1.93738675118,1.95279693603,1.94852757454,1.94133520126,1.94587528706,1.95702159405,1.95099079609,1.93734157085,1.94672954083,1.9364618063,1.95370209217,1.94247961044,1.93128049374,1.953551054,1.95513856411,1.94680142403,1.94439518452,1.94699156284,1.94910275936,1.94916439056,1.94292330742,1.95900058746,1.95053982735,1.95688295364,1.95551204681,1.94895720482,1.95504701138,1.9479162693
1.94464695454,1.94875597954,1.94710171223,1.95748841763,1.96243607998,1.94527804852,1.9511153698,1.95047545433,1.95189929009,1.94605851173,1.94316911697,1.95588922501,1.94967544079,1.94305515289,1.9517261982,1.95053517818,1.93534886837,1.94238424301,1.94459116459,1.93798863888,1.95253658295,1.953125,1.94363129139,1.94453883171,1.95577383041,1.95348739624,1.93874645233,1.947073102,1.93386316299,1.95030665398,1.94085800648,1.93133604526,1.95609247685,1.95477032661,1.94698941708,1.94896388054,1.95205020905,1.9474748373,1.95203840733,1.94428253174,1.95916795731,1.9497140646,1.95319759846,1.95530641079,1.9512232542,1.95533263683,1.94946730137
1.94481348991,1.94781947136,1.94913434982,1.9537178278,1.95946979523,1.94269788265,1.95142579079,1.95802259445,1.95013284683,1.94525849819,1.94616246223,1.95534586906,1.95012927055,1.94382810593,1.94747936726,1.946626544,1.93948185444,1.94310367107,1.94592833519,1.94552731514,1.95084321499,1.95457112789,1.9456268549,1.94899976253,1.95670306683,1.96037113667,1.93827557564,1.94479215145,1.93129730225,1.95225071907,1.93729281426,1.93121433258,1.95399296284,1.94955229759,1.95080804825,1.94751024246,1.95344853401,1.944190979,1.95591580868,1.94683730602,1.9571801424,1.9512732029,1.95183777809,1.95528674126,1.95630788803,1.95378017426,1.94980382919
1.94447875023,1.94603765011,1.94454777241,1.95117342472,1.95526731014,1.94463467598,1.95279037952,1.95721888542,1.95216214657,1.94680142403,1.94680953026,1.95586562157,1.951562047,1.94004583359,1.94771456718,1.94516301155,1.94357895851,1.94186067581,1.94741427898,1.94994020462,1.94992589951,1.95108675957,1.94204950333,1.94923079014,1.95474362373,1.95888996124,1.93856954575,1.94516909122,1.93298494816,1.94955599308,1.93694996834,1.92859423161,1.94961547852,1.95096850395,1.94679474831,1.94829297066,1.95207750797,1.94120526314,1.95608699322,1.94500768185,1.95571470261,1.95012116432,1.94579100609,1.95323777199,1.95861768723,1.94796574116,1.94508504868
1.94685792923,1.94344258308,1.9452072382,1.94685673714,1.95625126362,1.94045376778,1.95352387428,1.96050000191,1.95323562622,1.94743895531,1.95215916634,1.95099186897,1.95141506195,1.93933820725,1.95000457764,1.94644379616,1.94259262085,1.94099962711,1.94503939152,1.95338714123,1.95415782928,1.95296430588,1.94342434406,1.94862544537,1.95228421688,1.95643496513,1.9386780262,1.94500303268,1.9355340004,1.9540861845,1.93438494205,1.93022549152,1.95259642601,1.94962370396,1.9447978735,1.94945538044,1.94675600529,1.9398393631,1.95701420307,1.9466792345,1.95279157162,1.94945216179,1.944699049,1.95436215401,1.95919644833,1.94912111759,1.94538760185
1.9473208189,1.94526124001,1.94658875465,1.94798707962,1.95275235176,1.93683207035,1.95260858536,1.96011352539,1.95226001739,1.94697785377,1.94711637497,1.94857394695,1.95013058186,1.93928408623,1.95264673233,1.94618487358,1.93845260143,1.94156432152,1.94233429432,1.95760190487,1.95210504532,1.95037949085,1.94276762009,1.95082426071,1.95007801056,1.9581952095,1.93757295608,1.94984221458,1.9369546175,1.95295834541,1.93781220913,1.92601323128,1.95002305508,1.94627201557,1.94084656239,1.94578516483,1.94617307186,1.93842101097,1.95532131195,1.94881129265,1.94955670834,1.94934499264,1.94861698151,1.95474553108,1.95650601387,1.94980835915,1.94507050514
1.94701564312,1.94934511185,1.94622218609,1.94836950302,1.95602571964,1.9369430542,1.94871282577,1.9634591341,1.95245242119,1.94837033749,1.95161283016,1.94741094112,1.94581103325,1.93624544144,1.95296061039,1.94597518444,1.93614530563,1.93808591366,1.94434297085,1.95882701874,1.94910633564,1.95163524151,1.94406664372,1.95052826405,1.95173156261,1.95760929584,1.93767213821,1.94776642323,1.93589222431,1.95210051537,1.93870937824,1.92468869686,1.95054292679,1.94534909725,1.94329988956,1.94875490665,1.94530069828,1.9336874485,1.94863927364,1.94806730747,1.94707179069,1.94841659069,1.94732379913,1.95313119888,1.95154178143,1.9516646862,1.94560742378
1.94549453258,1.95196151733,1.9483987093,1.94792222977,1.95426988602,1.93591082096,1.94797551632,1.96017980576,1.94994843006,1.95176148415,1.94914412498,1.95122861862,1.94653058052,1.93889498711,1.9525616169,1.94400906563,1.94015407562,1.93522584438,1.94943475723,1.95790803432,1.94739103317,1.95337498188,1.94545125961,1.95514309406,1.95223999023,1.95346927643,1.93310213089,1.94921815395,1.93648838997,1.95523273945,1.93618190289,1.92310714722,1.94987392426,1.94778227806,1.94302141666,1.94863939285,1.94544649124,1.93255221844,1.95082569122,1.95009577274,1.94233644009,1.94674360752,1.94969701767,1.95705735683,1.9521946907,1.94976627827,1.94629609585
1.94718265533,1.9533560276,1.94545900822,1.94729375839,1.95302581787,1.94085073471,1.94780147076,1.96059143543,1.94758701324,1.95165133476,1.95183825493,1.95509564877,1.94608998299,1.93476247788,1.95397031307,1.94785404205,1.94180846214,1.9361641407,1.94902837276,1.95272839069,1.94982385635,1.95533418655,1.94582080841,1.95490765572,1.95634746551,1.94885456562,1.93605005741,1.94967103004,1.9365105629,1.9544314146,1.93530213833,1.9237408638,1.94805181026,1.94275760651,1.94635283947,1.9575779438,1.94782567024,1.93222332001,1.95182836056,1.95108139515,1.94695079327,1.9453369379,1.95336270332,1.95991361141,1.95196032524,1.95049655437,1.94662964344
1.95201396942,1.95347738266,1.94447422028,1.94938933849,1.95110845566,1.938128829,1.94642591476,1.95832943916,1.94663572311,1.95142972469,1.9495871067,1.95628857613,1.94866633415,1.93514084816,1.9536755085,1.94525742531,1.94478297234,1.93707180023,1.95002317429,1.95176696777,1.95539402962,1.95612478256,1.94574701786,1.95536077023,1.9526270628,1.94871854782,1.93652832508,1.94857883453,1.94081783295,1.95611953735,1.93266940117,1.92741787434,1.94780552387,1.94413936138,1.94556009769,1.95630824566,1.94507205486,1.93272399902,1.9480587244,1.94458675384,1.94406664372,1.94133555889,1.95505726337,1.96180176735,1.94548654556,1.95171022415,1.94535601139
1.95126879215,1.95049405098,1.94686329365,1.94967031479,1.9475723505,1.93568086624,1.94746243954,1.95703494549,1.94317662716,1.94900131226,1.94855868816,1.95483899116,1.9490237236,1.93104791641,1.950096488,1.94626772404,1.94498133659,1.93889343739,1.94632673264,1.95050430298,1.95391452312,1.95383393765,1.94663143158,1.95779263973,1.95192599297,1.94503724575,1.93547666073,1.94724345207,1.94351398945,1.95286905766,1.93513858318,1.93015885353,1.94730067253,1.94400250912,1.94715976715,1.95562195778,1.94275164604,1.93731689453,1.94636082649,1.94247531891,1.9411033392,1.94059467316,1.94953882694,1.96065580845,1.94757962227,1.95126986504,1.9446606636
1.95598292351,1.94824564457,1.94977390766,1.94971477985,1.94352865219,1.9419658184,1.94426238537,1.9533456564,1.94871795177,1.94834363461,1.94764816761,1.95652318001,1.9524564743,1.9334808588,1.95208573341,1.94489955902,1.94447863102,1.93998408318,1.94323122501,1.94964206219,1.9577691555,1.95045161247,1.94182729721,1.95867609978,1.95277953148,1.94778561592,1.93459713459,1.94967365265,1.94713318348,1.95330154896,1.93440997601,1.93128871918,1.94860064983,1.93832063675,1.94756436348,1.95207118988,1.94279110432,1.94058179855,1.94677293301,1.94304049015,1.93902683258,1.93776524067,1.94760024548,1.96058440208,1.95200932026,1.95013737679,1.94553649425
1.95731914043,1.95282435417,1.94839143753,1.94853329658,1.94492566586,1.94197463989,1.94205021858,1.95526063442,1.94581329823,1.94968259335,1.95184373856,1.96080386639,1.95537936687,1.93212962151,1.95295751095,1.9428242445,1.94452822208,1.94291675091,1.94346690178,1.94863116741,1.95699965954,1.947884202,1.94518482685,1.95972323418,1.95083463192,1.94432795048,1.93241047859,1.94709837437,1.95096373558,1.95607423782,1.93598079681,1.93455386162,1.94777905941,1.9423494339,1.94816863537,1.94927477837,1.94284999371,1.94161653519,1.94577729702,1.94496119022,1.93787837028,1.93754434586,1.94679105282,1.959862113,1.95158219337,1.95171999931,1.9458874464
1.96104383469,1.95222318172,1.95130801201,1.94922268391,1.944693923,1.9380068779,1.94003629684,1.95630645752,1.94449555874,1.95001804829,1.95084071159,1.95670759678,1.9560199976,1.93090105057,1.95161497593,1.94634950161,1.94823360443,1.94386720657,1.94697785377,1.94484829903,1.95770764351,1.94471073151,1.94321990013,1.95915770531,1.95344913006,1.94577145577,1.93589019775,1.94876897335,1.94919896126,1.95465743542,1.93488705158,1.931625247,1.95174229145,1.94293034077,1.94774317741,1.9505366087,1.9451931715,1.9458976984,1.94658219814,1.94514131546,1.94065308571,1.94042444229,1.94970798492,1.95773589611,1.94961810112,1.95393610001,1.94596421719
1.95465350151,1.95336818695,1.9492610693,1.94585299492,1.94476008415,1.93934011459,1.93767368794,1.95847010613,1.9433658123,1.95139586925,1.95110738277,1.95679926872,1.95780956745,1.93141829968,1.95466339588,1.946813941,1.94683992863,1.9425880909,1.94323420525,1.94755220413,1.95843851566,1.9490942955,1.9409352541,1.95583987236,1.95416843891,1.94713687897,1.93606448173,1.95576095581,1.9502133131,1.95623958111,1.93700039387,1.93103528023,1.95542669296,1.93724644184,1.94793558121,1.94937622547,1.94187402725,1.94589197636,1.9445374012,1.94420993328,1.94294023514,1.94585084915,1.95013225079,1.95472073555,1.95002746582,1.95284998417,1.94518554211
1.9575381279,1.95448839664,1.94778132439,1.94433903694,1.94460237026,1.93847227097,1.94074130058,1.95903718472,1.94602239132,1.95386469364,1.95270442963,1.95891129971,1.96086740494,1.93227422237,1.95283579826,1.9533238411,1.94849991798,1.94111847877,1.94187831879,1.94327783585,1.95649492741,1.94695711136,1.94188654423,1.95603108406,1.95449078083,1.94738936424,1.93581080437,1.95295894146,1.94917798042,1.95243012905,1.93706989288,1.92897152901,1.95425260067,1.94040739536,1.94905149937,1.94238781929,1.94359481335,1.94571101666,1.94430875778,1.94707155228,1.94352793694,1.94572174549,1.94814634323,1.95316588879,1.95324528217,1.95017457008,1.94469356537
1.95620572567,1.95304918289,1.94993901253,1.94839441776,1.94482278824,1.93600940704,1.94500303268,1.95763134956,1.94912922382,1.95035672188,1.95150434971,1.95846223831,1.96210134029,1.93265414238,1.95002305508,1.95523416996,1.94762790203,1.94004285336,1.94597017765,1.9438034296,1.95711612701,1.94781887531,1.93620884419,1.95460128784,1.95040857792,1.9490352869,1.93550419807,1.95310223103,1.95102572441,1.94877302647,1.93758058548,1.92854464054,1.95331025124,1.93707168102,1.94778323173,1.94050049782,1.93899691105,1.94502675533,1.94158780575,1.94282245636,1.9456666708,1.94481933117,1.94101297855,1.95288324356,1.95507013798,1.9504352808,1.94347143173
1.9562125206,1.95098876953,1.95189344883,1.94775080681,1.94822871685,1.93718290329,1.94596755505,1.95479464531,1.94777441025,1.9495575428,1.94936108589,1.95400333405,1.95862340927,1.93445146084,1.95077693462,1.95328760147,1.94908738136,1.93973016739,1.94868993759,1.94382750988,1.95312952995,1.94651460648,1.93823230267,1.95303189755,1.94690310955,1.94817173481,1.93639469147,1.95115506649,1.95043849945,1.94968998432,1.94049167633,1.92899692059,1.9540374279,1.93844425678,1.94967317581,1.94133985043,1.93758976459,1.94724321365,1.94489443302,1.9433375597,1.94485020637,1.94499266148,1.94039821625,1.94923710823,1.96047961712,1.94563055038,1.94404113293
1.95701539516,1.94807398319,1.9488106966,1.94635915756,1.94837248325,1.93299984932,1.9437109232,1.95388746262,1.94550442696,1.94702351093,1.94904756546,1.95840072632,1.95509433746,1.93340575695,1.94963252544,1.95382618904,1.95284509659,1.9416333437,1.94777536392,1.94215655327,1.9547740221,1.9470654726,1.93816411495,1.94885408878,1.94694030285,1.9503620863,1.9370675087,1.95573914051,1.94625544548,1.94792079926,1.93620789051,1.92947423458,1.95459866524,1.94087255001,1.94885647297,1.9423032999,1.93380773067,1.94709014893,1.94644486904,1.94535446167,1.94562768936,1.95246875286,1.94079256058,1.94834470749,1.96121799946,1.94740247726,1.94391357899
1.95448207855,1.94889509678,1.94656980038,1.93934941292,1.9471924305,1.93249952793,1.94232547283,1.95497572422,1.94916653633,1.94660711288,1.9450930357,1.95730757713,1.95046401024,1.93689143658,1.94713044167,1.95513415337,1.95044374466,1.9409044981,1.94656825066,1.94442296028,1.94880497456,1.94769322872,1.93762171268,1.94715845585,1.94615602493,1.94862186909,1.93796575069,1.95349538326,1.95375752449,1.94423496723,1.9400831461,1.93210816383,1.95338511467,1.94337701798,1.94871473312,1.94235229492,1.93375062942,1.94941163063,1.94390010834,1.94408905506,1.94867992401,1.95256197453,1.94066560268,1.94785964489,1.95923125744,1.94660687447,1.94307100773
1.95221471787,1.95097017288,1.95033979416,1.93900728226,1.9487850666,1.9369468689,1.9441382885,1.95372116566,1.95425176621,1.94360363483,1.94524228573,1.95812654495,1.94693601131,1.9406901598,1.9494638443,1.95429122448,1.94889509678,1.9427703619,1.94659817219,1.94959080219,1.94958567619,1.94416224956,1.94118380547,1.94790613651,1.94678282738,1.94602644443,1.93854832649,1.95067799091,1.95322871208,1.94266879559,1.94108307362,1.9336836338,1.95177364349,1.94645893574,1.95007205009,1.93681108952,1.93529295921,1.94613111019,1.94474029541,1.94272232056,1.94819414616,1.94870865345,1.94173002243,1.95395696163,1.96138489246,1.94844973087,1.94038248062
1.95090281963,1.95147287846,1.94730436802,1.93682801724,1.94909632206,1.93324553966,1.94312226772,1.95106720924,1.9549202919,1.94263219833,1.94470071793,1.95372211933,1.94646763802,1.93704557419,1.94706606865,1.9537832737,1.94540524483,1.94348418713,1.94729185104,1.95072352886,1.95155572891,1.94440245628,1.94569790363,1.95135462284,1.94509220123,1.94869959354,1.9438444376,1.94925415516,1.95577716827,1.94664883614,1.93924832344,1.93233811855,1.95321965218,1.94448041916,1.95387768745,1.93416750431,1.93192446232,1.94392108917,1.94705200195,1.94236028194,1.9502017498,1.95090413094,1.94056749344,1.95247101784,1.95884442329,1.94907224178,1.94359576702
1.95427775383,1.94714689255,1.94341421127,1.94038820267,1.9540438652,1.9337066412,1.94387233257,1.94907832146,1.95439743996,1.94139444828,1.9412509203,1.95595002174,1.94134426117,1.94070315361,1.94471907616,1.95462453365,1.94363927841,1.94171667099,1.94506168366,1.95005834103,1.95253527164,1.9431784153,1.94986903667,1.95351350307,1.94931471348,1.95306384563,1.94376194477,1.94758570194,1.95825433731,1.9461619854,1.94140315056,1.93160831928,1.95442700386,1.94246304035,1.95711612701,1.93336725235,1.93374025822,1.94308745861,1.94568920136,1.94430994988,1.94941425324,1.94732129574,1.94268524647,1.95224821568,1.95690464973,1.95174074173,1.94421970844
1.95453715324,1.94574594498,1.94101679325,1.9411649704,1.95177853107,1.93526256084,1.94200229645,1.95124876499,1.95720434189,1.94222736359,1.94170105457,1.95694768429,1.94205653667,1.94259858131,1.9432476759,1.95131957531,1.94450747967,1.94602537155,1.94452345371,1.95092344284,1.95098316669,1.94157040119,1.94837856293,1.95043325424,1.95089685917,1.95211577415,1.94038546085,1.9504417181,1.96013975143,1.9458553791,1.93849980831,1.93146300316,1.95280361176,1.94000971317,1.9609130621,1.93658542633,1.93689084053,1.9416987896,1.94616580009,1.94525420666,1.9495818615,1.94515705109,1.95102655888,1.95104253292,1.95459365845,1.95427644253,1.93982791901
1.95152163506,1.94361782074,1.94348025322,1.94382691383,1.95059204102,1.93794798851,1.94737911224,1.94865131378,1.95868098736,1.94193637371,1.94385814667,1.95260119438,1.94126391411,1.94800150394,1.94171869755,1.95112156868,1.94154417515,1.94942355156,1.9451290369,1.9515670538,1.94838094711,1.94247400761,1.94450068474,1.94830977917,1.94525003433,1.95086431503,1.94171571732,1.94784510136,1.96070146561,1.95001614094,1.93840944767,1.93539524078,1.94888794422,1.94187343121,1.96138620377,1.93823683262,1.93846678734,1.94378554821,1.94640409946,1.9430835247,1.94919312,1.94627690315,1.95400834084,1.95156645775,1.95092129707,1.95746088028,1.93948209286
1.94448792934,1.9484192133,1.94566690922,1.94682276249,1.95648014545,1.93981611729,1.94708919525,1.94956040382,1.9549227953,1.93955278397,1.94576644897,1.9556542635,1.93937468529,1.9490622282,1.93484163284,1.94391751289,1.94315457344,1.94988358021,1.94623410702,1.95200943947,1.95109081268,1.94266271591,1.94810211659,1.94768512249,1.93958890438,1.9513348341,1.93890964985,1.94671034813,1.95862102509,1.94954681397,1.93758058548,1.93561375141,1.9441255331,1.93956005573,1.95641040802,1.94088196754,1.94156098366,1.94367098808,1.94934225082,1.94338655472,1.94989931583,1.94387578964,1.95719158649,1.95156848431,1.9495742321,1.95472121239,1.93705809116
1.94387936592,1.95074915886,1.94454228878,1.95111513138,1.95893740654,1.93882226944,1.94951629639,1.9492328167,1.95439469814,1.94042420387,1.95132660866,1.95316314697,1.93676280975,1.95675837994,1.93960916996,1.94198787212,1.94249939918,1.94929349422,1.94444966316,1.95358240604,1.95054733753,1.94537138939,1.94945514202,1.94486129284,1.94064986706,1.95413434505,1.93884217739,1.94015932083,1.95432591438,1.94827544689,1.93767309189,1.93918788433,1.94399809837,1.9428166151,1.95342373848,1.93915462494,1.93944108486,1.94333684444,1.9495152235,1.94288408756,1.95016860962,1.94585096836,1.95184361935,1.94949197769,1.94507908821,1.95009183884,1.93666172028
1.93951702118,1.9459335804,1.94557952881,1.95246982574,1.9586943388,1.94190144539,1.94884431362,1.95042598248,1.9537332058,1.93558466435,1.94747281074,1.95074665546,1.93817996979,1.96453022957,1.93842160702,1.9413588047,1.93856930733,1.94281494617,1.94715976715,1.95310330391,1.95463037491,1.9485129118,1.95080423355,1.94054841995,1.9405810833,1.95566880703,1.93823206425,1.94485998154,1.95312345028,1.94545888901,1.94110119343,1.93675994873,1.94112563133,1.94139516354,1.95558929443,1.94088435173,1.93598031998,1.94760131836,1.94863080978,1.94115650654,1.94694280624,1.94725954533,1.94926738739,1.94939649105,1.94637179375,1.94586610794,1.9345638752
1.93910980225,1.94567263126,1.94770383835,1.95313715935,1.95800292492,1.94069218636,1.9504699707,1.95304119587,1.95243060589,1.93397581577,1.94768846035,1.95008015633,1.93768036365,1.96374726295,1.94218015671,1.94078016281,1.93724870682,1.94174921513,1.94823682308,1.9531134367,1.95601987839,1.94831609726,1.95027959347,1.93904399872,1.93838322163,1.95147430897,1.94124376774,1.94515562058,1.95255351067,1.94357264042,1.93866181374,1.93567597866,1.94532442093,1.93926882744,1.95403838158,1.93920886517,1.93537795544,1.94699978828,1.94813060761,1.94149053097,1.94603180885,1.94653987884,1.9526745081,1.9505687952,1.94149684906,1.94773221016,1.93138539791
1.93797886372,1.94411373138,1.94615411758,1.95377230644,1.9602856636,1.94186067581,1.95341646671,1.95063889027,1.94712650776,1.9364105463,1.94885635376,1.94825041294,1.9344907999,1.96574187279,1.94124162197,1.9382007122,1.93867182732,1.9393517971,1.94646835327,1.95265078545,1.95508420467,1.948538661,1.95057892799,1.937936306,1.94254827499,1.95254933834,1.94586575031,1.9470025301,1.95360410213,1.94012880325,1.93712306023,1.93701565266,1.94396054745,1.93537843227,1.95026516914,1.94062411785,1.93179535866,1.94921696186,1.94410014153,1.93845641613,1.94505465031,1.94970703125,1.95212936401,1.94924855232,1.94345915318,1.95566236973,1.9346575737
1.9399472475,1.94198620319,1.9502209425,1.94859218597,1.9582067728,1.94279026985,1.94712114334,1.95095062256,1.94406139851,1.9368698597,1.95112061501,1.94792068005,1.93701589107,1.96691989899,1.93965268135,1.93757295608,1.94088852406,1.93999576569,1.94410824776,1.95041131973,1.95460307598,1.94630885124,1.95091891289,1.93701601028,1.93819212913,1.95345413685,1.94419980049,1.9504339695,1.94590210915,1.94248688221,1.9359664917,1.94336354732,1.94239115715,1.94115459919,1.951364398,1.94730138779,1.93001437187,1.95009446144,1.94423985481,1.93787658215,1.9498436451,1.95214903355,1.95224034786,1.94762253761,1.94438350201,1.95683717728,1.93571376801
1.93871641159,1.94243848324,1.95149219036,1.94794738293,1.95660007,1.94699704647,1.9474709034,1.95034015179,1.94417643547,1.93753814697,1.95393812656,1.95288968086,1.93319308758,1.96291971207,1.93701100349,1.93808221817,1.93866586685,1.94114089012,1.94119167328,1.95312070847,1.95448958874,1.94545042515,1.94678890705,1.93716168404,1.93795156479,1.9565063715,1.94265925884,1.9526270628,1.94885969162,1.94529306889,1.93821871281,1.94415462017,1.93841063976,1.94149196148,1.9545520544,1.95012295246,1.93222272396,1.94685959816,1.9444258213,1.94034779072,1.95124363899,1.95242345333,1.95050227642,1.94801235199,1.94320583343,1.95915210247,1.93276393414
1.9355802536,1.94274449348,1.95121157169,1.94855165482,1.95994114876,1.94713139534,1.9473669529,1.95009279251,1.94535243511,1.94058537483,1.95448851585,1.95464229584,1.93210875988,1.96654677391,1.93352174759,1.94152569771,1.94030880928,1.94328534603,1.93729066849,1.95268011093,1.95695567131,1.94508206844,1.94466030598,1.93719148636,1.93799591064,1.95191466808,1.9417937994,1.94885742664,1.94293701649,1.94497478008,1.94102919102,1.94864046574,1.94062745571,1.94002795219,1.95539975166,1.95014429092,1.92979311943,1.94646394253,1.9453253746,1.94723713398,1.9519162178,1.9506084919,1.94943058491,1.94688344002,1.9427832365,1.95512700081,1.93615758419
1.93913757801,1.94250035286,1.95226347446,1.94668567181,1.9565706253,1.94392168522,1.94881856442,1.95045316219,1.94331777096,1.94158780575,1.95392847061,1.9522639513,1.93248581886,1.97505474091,1.93663692474,1.94596278667,1.93843078613,1.93960094452,1.93522465229,1.95316326618,1.9606127739,1.94398343563,1.94498074055,1.93566179275,1.93970429897,1.949234128,1.94055330753,1.94879031181,1.94656789303,1.94272303581,1.94441986084,1.9511910677,1.93467617035,1.94447481632,1.95233154297,1.95181155205,1.93112528324,1.94276666641,1.94089961052,1.95259654522,1.95131671429,1.95363795757,1.95451295376,1.94614648819,1.93941283226,1.95158624649,1.93407654762
1.94164836407,1.94578015804,1.95319855213,1.94072067738,1.95615553856,1.9420235157,1.94865214825,1.94991457462,1.93966948986,1.93940734863,1.95767486095,1.95206296444,1.93667173386,1.97242891789,1.93731296062,1.94242954254,1.93495976925,1.94186222553,1.93931353092,1.95478153229,1.96007692814,1.94478785992,1.94493854046,1.93675434589,1.94330263138,1.94762957096,1.94040966034,1.95015501976,1.94431269169,1.93772852421,1.94586730003,1.95113790035,1.9308848381,1.94790005684,1.951775074,1.95165646076,1.92609405518,1.94046497345,1.93981170654,1.95062077045,1.95137238502,1.95082056522,1.95109343529,1.94310307503,1.93935501575,1.955478549,1.93139863014
1.94656705856,1.9472976923,1.95234799385,1.94054198265,1.95636868477,1.94602417946,1.95561230183,1.95079362392,1.94197297096,1.93598294258,1.95138204098,1.95573043823,1.93906342983,1.97411239147,1.93756341934,1.94217121601,1.9348064661,1.9416424036,1.93944764137,1.95407164097,1.96034169197,1.94615697861,1.94772326946,1.94013977051,1.94470834732,1.94519102573,1.94136655331,1.94920384884,1.94233441353,1.93745052815,1.94765293598,1.95322656631,1.93089139461,1.94712686539,1.94552505016,1.95175170898,1.92877435684,1.94049012661,1.93740260601,1.9491533041,1.94979274273,1.95480442047,1.95046794414,1.94454503059,1.93861317635,1.95728886127,1.93141400814
1.94857478142,1.94689238071,1.95355069637,1.94369137287,1.95794951916,1.94980502129,1.95548069477,1.95367252827,1.94017267227,1.93829059601,1.95588648319,1.95613312721,1.94095563889,1.97342741489,1.94271230698,1.94064104557,1.93823719025,1.94395625591,1.93888044357,1.95260441303,1.96010220051,1.94762074947,1.95039129257,1.93766474724,1.94315516949,1.94425725937,1.93943560123,1.94743740559,1.93877637386,1.94070219994,1.94899356365,1.95432317257,1.93183231354,1.9472694397,1.94435214996,1.95120179653,1.9313378334,1.94131028652,1.93932378292,1.95177280903,1.94922804832,1.95602631569,1.94761753082,1.9451533556,1.93785214424,1.95672392845,1.9311196804
1.94946503639,1.9461401701,1.95288610458,1.94245314598,1.95972323418,1.94539260864,1.953576684,1.95322573185,1.94206297398,1.93981182575,1.95487427712,1.95426058769,1.94032013416,1.97062373161,1.94243144989,1.94036471844,1.93990719318,1.94327545166,1.94083726406,1.95506441593,1.96187651157,1.94585633278,1.94789791107,1.93789052963,1.94274353981,1.94554722309,1.93697345257,1.94718503952,1.93849301338,1.94447481632,1.95214116573,1.9506278038,1.93258941174,1.94253146648,1.94646143913,1.95560979843,1.93527758122,1.94020450115,1.94349980354,1.9509396553,1.94712162018,1.95321881771,1.94594669342,1.94653224945,1.93886470795,1.9519238472,1.93297541141
1.95048940182,1.9448530674,1.95033359528,1.94252502918,1.95721554756,1.94501280785,1.95173120499,1.95020902157,1.93971371651,1.94401717186,1.95611023903,1.95241093636,1.93696498871,1.96670627594,1.93882322311,1.94393193722,1.94077885151,1.94683933258,1.94491910934,1.95320832729,1.9613763094,1.94867813587,1.94630527496,1.93753147125,1.93874812126,1.94748294354,1.93633961678,1.94592618942,1.93929994106,1.94686031342,1.94823336601,1.95473742485,1.931209445,1.94245672226,1.94226312637,1.95784330368,1.9428216219,1.93624079227,1.94498491287,1.95053935051,1.94577729702,1.95242202282,1.94638133049,1.94740080833,1.94151365757,1.95008158684,1.93744277954
1.95066142082,1.9447016716,1.94655501843,1.94174349308,1.95564818382,1.9441742897,1.95216953754,1.95223987102,1.94205868244,1.94867825508,1.95704805851,1.95787012577,1.9354929924,1.96802699566,1.93992733955,1.94693529606,1.94472384453,1.94517576695,1.94397699833,1.95390045643,1.96323740482,1.95165920258,1.94888949394,1.93501842022,1.94002795219,1.94742357731,1.93379771709,1.9466406107,1.93831682205,1.9470051527,1.94446992874,1.95535242558,1.93278622627,1.94114077091,1.94033503532,1.95811641216,1.94795823097,1.9347589016,1.94714343548,1.95252132416,1.94570481777,1.95194840431,1.94298350811,1.9438854456,1.9437609911,1.9507381916,1.93789625168
1.9515491724,1.93912684917,1.95108687878,1.94285356998,1.95397305489,1.94610357285,1.95518171787,1.95548033714,1.93968641758,1.94499576092,1.95692622662,1.95943057537,1.93743038178,1.96515715122,1.93932402134,1.947691679,1.94689953327,1.9456564188,1.94366014004,1.95313048363,1.96355009079,1.95207059383,1.9483859539,1.93579900265,1.94369053841,1.94689142704,1.93462371826,1.94921946526,1.94168519974,1.94422185421,1.94114375114,1.95538187027,1.93628692627,1.9394595623,1.94204485416,1.95565617084,1.94600141048,1.9329469204,1.94318270683,1.94803249836,1.94075381756,1.95748806,1.93668627739,1.94320368767,1.94231319428,1.94928514957,1.94341516495
1.95630300045,1.93958187103,1.9552770853,1.9424585104,1.94904708862,1.94702672958,1.95506548882,1.95443511009,1.9396841526,1.94502496719,1.95822048187,1.95753419399,1.93725252152,1.96735155582,1.94159245491,1.95057940483,1.94401943684,1.94513225555,1.94436824322,1.9570735693,1.95718073845,1.94894015789,1.94755125046,1.93879961967,1.94453394413,1.94957387447,1.93352091312,1.94869112968,1.94224095345,1.94310033321,1.94134759903,1.95696687698,1.93671238422,1.93736934662,1.94184541702,1.95224058628,1.94205331802,1.9329200983,1.94037640095,1.94939661026,1.94362270832,1.95747494698,1.93648374081,1.94405269623,1.94171130657,1.94923400879,1.94603669643
1.96107983589,1.94884335995,1.95203495026,1.9439753294,1.95051693916,1.94671475887,1.95459580421,1.9536703825,1.9430423975,1.94594717026,1.95670115948,1.95848357677,1.94195067883,1.96492528915,1.94097578526,1.94956243038,1.94169580936,1.9430334568,1.94518768787,1.95585107803,1.94979918003,1.9507393837,1.94922029972,1.94185400009,1.94524824619,1.95173048973,1.9381762743,1.9505853653,1.9398111105,1.94355285168,1.94302845001,1.95700109005,1.93282496929,1.94102597237,1.94246661663,1.94824385643,1.9405632019,1.92982447147,1.94302809238,1.94650483131,1.9388461113,1.95875549316,1.94074308872,1.94344437122,1.94353854656,1.95008921623,1.94857263565
1.95855021477,1.94944489002,1.95056605339,1.94258975983,1.9482755661,1.94350743294,1.95178222656,1.95337736607,1.938808918,1.94419586659,1.95352983475,1.95656490326,1.94025683403,1.96197843552,1.94574081898,1.9441845417,1.93940246105,1.94096469879,1.94271123409,1.95105314255,1.95238316059,1.94648504257,1.94658017158,1.94173717499,1.94416844845,1.95207870007,1.93637120724,1.95243930817,1.94028615952,1.93980121613,1.94580936432,1.95623826981,1.93429410458,1.9452496767,1.94364917278,1.94811832905,1.93625116348,1.92962932587,1.94270014763,1.94505107403,1.9383174181,1.95763742924,1.94134485722,1.94669222832,1.94180905819,1.95189523697,1.95330536365
1.957482934,1.94929003715,1.94783461094,1.94116306305,1.94711124897,1.9457783699,1.95062100887,1.95125973225,1.93950200081,1.94462823868,1.95056092739,1.96166265011,1.94302093983,1.96501708031,1.94788742065,1.94647157192,1.93822491169,1.94160175324,1.94261169434,1.95438051224,1.9532443285,1.9458398819,1.9468832016,1.94416952133,1.94534730911,1.95009446144,1.93883788586,1.95411300659,1.94162535667,1.94412350655,1.94987797737,1.95848560333,1.93804240227,1.94812059402,1.94271790981,1.94891905785,1.93738174439,1.92243349552,1.94528996944,1.94848251343,1.93896830082,1.95574998856,1.93649458885,1.94563245773,1.94727492332,1.95128047466,1.95334661007
1.95156979561,1.94893860817,1.94787609577,1.94187653065,1.94772183895,1.94927871227,1.95124578476,1.94833910465,1.9411021471,1.94476926327,1.95002293587,1.95976090431,1.93969726562,1.96038997173,1.94658339024,1.94939684868,1.93967294693,1.94226503372,1.93766689301,1.95012426376,1.95169115067,1.94587230682,1.94580495357,1.93968546391,1.95154583454,1.94926345348,1.93889725208,1.95222246647,1.94732069969,1.94383513927,1.94670319557,1.95760142803,1.93945860863,1.94844293594,1.94237232208,1.95561504364,1.93802583218,1.92737913132,1.94435334206,1.95039963722,1.94043886662,1.95414340496,1.93152344227,1.94732606411,1.94867551327,1.94901156426,1.95256257057
1.94915926456,1.95029211044,1.9446606636,1.93708455563,1.94548511505,1.94893026352,1.94914209843,1.94985377789,1.94158279896,1.94445300102,1.94991695881,1.95727479458,1.93896985054,1.95629358292,1.94479048252,1.95259797573,1.93734240532,1.94489252567,1.93712246418,1.94702875614,1.95285201073,1.94637405872,1.94769144058,1.93818867207,1.95130217075,1.94466006756,1.93661653995,1.94798862934,1.94921386242,1.94384121895,1.95051455498,1.95432817936,1.94073820114,1.94971883297,1.94078242779,1.94987201691,1.93796873093,1.92893910408,1.94751775265,1.95359325409,1.9412317276,1.95193696022,1.93222141266,1.94759249687,1.94529485702,1.94852602482,1.95372772217
1.94926595688,1.94626712799,1.94792544842,1.93841648102,1.94676578045,1.94965910912,1.95051836967,1.94457149506,1.94275784493,1.94254887104,1.95337677002,1.95500004292,1.94183838367,1.9612159729,1.94450557232,1.95092463493,1.93604111671,1.94278776646,1.94068706036,1.94822108746,1.95366716385,1.94789516926,1.94557332993,1.93763256073,1.95101201534,1.9434415102,1.9323631525,1.94799220562,1.94782197475,1.94046664238,1.94571018219,1.953566432,1.93945586681,1.95423996448,1.94146966934,1.95008587837,1.93322849274,1.92598485947,1.94671726227,1.95549917221,1.94249665737,1.9559981823,1.93119335175,1.94671785831,1.94318974018,1.94847202301,1.95365381241
1.94895172119,1.94290745258,1.95060026646,1.93320500851,1.94572603703,1.94842267036,1.95135378838,1.94746768475,1.94157099724,1.94257259369,1.95524764061,1.95785939693,1.94311797619,1.96307206154,1.94337797165,1.94739961624,1.93783962727,1.94396853447,1.94200968742,1.94852101803,1.95320355892,1.94451582432,1.94421648979,1.93654704094,1.95179593563,1.94689023495,1.94064068794,1.94747889042,1.94403624535,1.93780303001,1.94630157948,1.95302700996,1.94353425503,1.95977020264,1.94352400303,1.95186662674,1.93516612053,1.92352437973,1.94598293304,1.95639193058,1.94321298599,1.95754516125,1.93358778954,1.94633626938,1.9435172081,1.95372653007,1.95359456539
1.94848525524,1.94163608551,1.95010554791,1.93339908123,1.94572734833,1.95078992844,1.95226430893,1.94511318207,1.94407916069,1.94262695312,1.95492553711,1.9619011879,1.94590306282,1.96268475056,1.94232571125,1.9469140768,1.93543839455,1.94372165203,1.94239592552,1.94788479805,1.95486414433,1.9472630024,1.94851946831,1.93694353104,1.94972157478,1.94505631924,1.94344162941,1.94542896748,1.94330608845,1.93817484379,1.94271564484,1.95303189755,1.94534730911,1.95947957039,1.94466614723,1.95310878754,1.93735647202,1.92751324177,1.94438791275,1.95604634285,1.94370687008,1.95774781704,1.93283319473,1.93967223167,1.94275379181,1.9546918869,1.95422017574
1.94812655449,1.94381546974,1.94776976109,1.92996311188,1.942882061,1.9455370903,1.95346593857,1.94435024261,1.94419622421,1.94471669197,1.94819498062,1.95725798607,1.94405758381,1.95969820023,1.9463660717,1.94891512394,1.93909621239,1.94331407547,1.94244658947,1.94238185883,1.95124590397,1.94833195209,1.94700789452,1.93821167946,1.94784450531,1.94147348404,1.9441306591,1.94679713249,1.94031560421,1.93829584122,1.93926286697,1.95124959946,1.94527721405,1.95878100395,1.94642651081,1.95822179317,1.94033372402,1.93054628372,1.94320952892,1.95514893532,1.94681942463,1.95510601997,1.92953395843,1.93962824345,1.94572269917,1.95327484608,1.95389926434
1.94420146942,1.9431425333,1.94810879231,1.93421447277,1.94091188908,1.94894146919,1.9538949728,1.94677531719,1.944683671,1.94226896763,1.95057678223,1.95654177666,1.94256877899,1.95563840866,1.9498231411,1.95718753338,1.94280087948,1.94326901436,1.94733047485,1.94558882713,1.95349884033,1.9541093111,1.94963514805,1.9403949976,1.94371724129,1.9432516098,1.94558024406,1.944871068,1.94227123261,1.9392080307,1.93641674519,1.95274043083,1.94568955898,1.95959925652,1.94347751141,1.95520734787,1.93936336041,1.92971348762,1.94243347645,1.95723831654,1.94477725029,1.95417165756,1.93053853512,1.94353473187,1.94921600819,1.95725774765,1.95225846767
1.94159817696,1.94523525238,1.9487118721,1.93252563477,1.94021499157,1.94644832611,1.94788813591,1.94715666771,1.94876790047,1.94092381,1.94845032692,1.95659899712,1.94196367264,1.95798265934,1.94813382626,1.95603215694,1.94247829914,1.94475400448,1.95291948319,1.94772279263,1.95552504063,1.95680463314,1.94870531559,1.94263672829,1.94627213478,1.94311189652,1.94828557968,1.94435822964,1.94272243977,1.9420620203,1.9354416132,1.94838321209,1.94760227203,1.95617902279,1.94120037556,1.95472538471,1.94163858891,1.93224060535,1.94109988213,1.95761108398,1.94664645195,1.95125699043,1.92852282524,1.94122326374,1.95182919502,1.95826792717,1.95281004906
1.94215297699,1.94259214401,1.94645214081,1.93376004696,1.94176411629,1.94679796696,1.94324803352,1.94403231144,1.95046389103,1.94726514816,1.94785583019,1.95112335682,1.94446778297,1.95540928841,1.94963777065,1.95640337467,1.94000685215,1.94891428947,1.95561671257,1.94658052921,1.95667159557,1.95358657837,1.94553530216,1.9436583519,1.94357120991,1.94250667095,1.94819533825,1.94782114029,1.94399762154,1.93908262253,1.93604898453,1.94685471058,1.94781732559,1.9557980299,1.94000089169,1.95253169537,1.93935704231,1.93019211292,1.94058716297,1.95308446884,1.947488904,1.94947850704,1.93477475643,1.93913686276,1.95067358017,1.95718073845,1.95028376579
1.9396777153,1.94304323196,1.94405138493,1.93447077274,1.9440600872,1.95021879673,1.94112884998,1.94419527054,1.94780123234,1.94449687004,1.95121121407,1.95487034321,1.9460902214,1.95476353169,1.95255231857,1.95586276054,1.9412984848,1.94743895531,1.95694112778,1.9439227581,1.95174992084,1.95114171505,1.94626891613,1.94307780266,1.9431232214,1.94360530376,1.94629192352,1.95404720306,1.94152069092,1.93974673748,1.93533086777,1.94808244705,1.94604730606,1.95187222958,1.93696808815,1.952293396,1.94485092163,1.93520641327,1.94452059269,1.95375549793,1.94736325741,1.94991898537,1.93447589874,1.93816745281,1.94860804081,1.95465838909,1.95116817951
1.93870341778,1.94183564186,1.94197809696,1.93581652641,1.94238948822,1.94986784458,1.93950939178,1.94289064407,1.94786775112,1.9455947876,1.95144033432,1.95321071148,1.94467401504,1.95512235165,1.95154571533,1.95301914215,1.94399118423,1.94629395008,1.95699977875,1.94575834274,1.95136785507,1.94969952107,1.94870591164,1.94414722919,1.9400728941,1.94315564632,1.94937717915,1.95519077778,1.94336652756,1.93953084946,1.93739545345,1.95435571671,1.9443475008,1.95223116875,1.93653321266,1.94745790958,1.9466766119,1.93915975094,1.94280004501,1.94995450973,1.94568514824,1.9480881691,1.9337772131,1.93951416016,1.94781553745,1.95301151276,1.9508035183
1.93811035156,1.94333064556,1.94607698917,1.93760454655,1.94102144241,1.94912600517,1.94147384167,1.94371068478,1.9504314661,1.94583845139,1.9508279562,1.95386230946,1.94624328613,1.95332670212,1.95223200321,1.95036077499,1.94555139542,1.94631814957,1.95655918121,1.94397461414,1.95215404034,1.94708430767,1.94672000408,1.94747018814,1.94310498238,1.94681656361,1.94926786423,1.95366346836,1.94778811932,1.93947017193,1.93814051151,1.95360803604,1.94435548782,1.95415651798,1.93689990044,1.94722437859,1.94716465473,1.93968093395,1.94350337982,1.94910919666,1.944409132,1.94718599319,1.93786656857,1.94582700729,1.94998395443,1.95376217365,1.94895100594
1.93779373169,1.94468855858,1.94691634178,1.93752503395,1.94095396996,1.94380950928,1.94169890881,1.94429993629,1.95073854923,1.94698882103,1.95142054558,1.95499789715,1.94429111481,1.95115220547,1.95016467571,1.94836497307,1.94552266598,1.94369161129,1.95807611942,1.93952274322,1.94856190681,1.94458281994,1.94686818123,1.94798719883,1.94154620171,1.94529163837,1.95161831379,1.95148193836,1.94327700138,1.94044387341,1.93807160854,1.9534432888,1.94603145123,1.95334041119,1.9375872612,1.94739294052,1.95778596401,1.9449942112,1.9469653368,1.95309662819,1.93992495537,1.94677996635,1.9429256916,1.94669353962,1.94832646847,1.94982361793,1.94838321209
1.9359691143,1.94733762741,1.95023190975,1.93782746792,1.93792378902,1.94269382954,1.94220733643,1.94121491909,1.9490377903,1.94334638119,1.95164644718,1.95814180374,1.94616544247,1.94904541969,1.94832444191,1.94826722145,1.94702541828,1.9432861805,1.95930111408,1.94214236736,1.94673061371,1.94548404217,1.94782912731,1.94665634632,1.94194734097,1.94552004337,1.95390546322,1.9532545805,1.94001615047,1.94017589092,1.94680476189,1.95043706894,1.94126558304,1.95693981648,1.93380093574,1.94627010822,1.95926082134,1.94510686398,1.94626772404,1.95534622669,1.9395339489,1.94747102261,1.9405298233,1.9429898262,1.94956874847,1.9487606287,1.94928729534
1.94178116322,1.94960939884,1.95330536365,1.93725955486,1.9371124506,1.93839418888,1.93626248836,1.94369792938,1.95074093342,1.94332194328,1.95068240166,1.9586802721,1.95392429829,1.9531891346,1.95137894154,1.95185887814,1.94874680042,1.94476628304,1.9578319788,1.93944275379,1.94522702694,1.94263935089,1.94603991509,1.94827008247,1.94187438488,1.94594907761,1.95496678352,1.95011615753,1.93694484234,1.94043970108,1.94988751411,1.94638729095,1.94002604485,1.95533752441,1.93537962437,1.94542837143,1.95743834972,1.94486904144,1.94903659821,1.95652210712,1.93523621559,1.94536709785,1.94348907471,1.93841385841,1.94886136055,1.94917178154,1.94910860062
1.94528675079,1.95054030418,1.95333743095,1.93655955791,1.93804895878,1.94018876553,1.93743288517,1.94030368328,1.94722318649,1.94143092632,1.94849300384,1.95629668236,1.95115232468,1.95224797726,1.95017361641,1.95021057129,1.95558714867,1.94381320477,1.95735132694,1.93947863579,1.94196259975,1.94226133823,1.94434893131,1.94529879093,1.94159865379,1.9439407587,1.95354700088,1.94578647614,1.9399958849,1.94356203079,1.94656527042,1.94341492653,1.93973577023,1.95441508293,1.93383514881,1.94207179546,1.96023035049,1.94378554821,1.94738614559,1.95645809174,1.93441736698,1.94225895405,1.94757640362,1.94217503071,1.94761753082,1.94706189632,1.94626617432
1.94728457928,1.95233309269,1.95061981678,1.9361371994,1.9379812479,1.94444262981,1.93197667599,1.93850946426,1.94927096367,1.94623172283,1.9485360384,1.9545507431,1.94972550869,1.95060527325,1.94912016392,1.94739949703,1.95402407646,1.94328546524,1.95774662495,1.93969416618,1.9429769516,1.94340825081,1.94318187237,1.94337630272,1.94488561153,1.94638454914,1.9537987709,1.9456025362,1.94118666649,1.94551753998,1.94581449032,1.94509553909,1.93992233276,1.94776248932,1.93521666527,1.94199097156,1.96233963966,1.94426572323,1.94747447968,1.95554387569,1.9355533123,1.94316899776,1.94637942314,1.94376027584,1.94901967049,1.9446297884,1.94440305233
1.95303034782,1.95142900944,1.94849276543,1.93721342087,1.9402115345,1.95007205009,1.93098938465,1.94169855118,1.94994568825,1.94793796539,1.9454369545,1.95421075821,1.95123136044,1.95701599121,1.94933497906,1.95122408867,1.95421504974,1.943359375,1.95470416546,1.94124054909,1.94050014019,1.94015836716,1.94339168072,1.9410687685,1.94148349762,1.94703638554,1.95236361027,1.94412505627,1.94367802143,1.94479680061,1.95099043846,1.9463353157,1.93699884415,1.94627583027,1.93440306187,1.94707453251,1.95986700058,1.94583725929,1.9515182972,1.95598888397,1.94035160542,1.9428704977,1.94285523891,1.94438815117,1.95029997826,1.94047105312,1.94628369808
1.95207941532,1.9510986805,1.94972121716,1.93598461151,1.94237959385,1.95122361183,1.93281376362,1.94383025169,1.95101547241,1.94857347012,1.94806063175,1.95020437241,1.94957494736,1.96025252342,1.9489300251,1.94917118549,1.95544672012,1.94270181656,1.95428776741,1.94554948807,1.94187104702,1.9429038763,1.94772267342,1.9359742403,1.93746364117,1.946834445,1.94744586945,1.94731450081,1.94716143608,1.94953882694,1.94934177399,1.94728648663,1.93962955475,1.94173800945,1.93737947941,1.94648134708,1.95440399647,1.94920837879,1.95405805111,1.95666217804,1.9417463541,1.93887209892,1.94287979603,1.93953335285,1.95615661144,1.93972980976,1.94416773319
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9456012249,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94930970669,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94851517677,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94945979118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94947588444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9503582716,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9497436285,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95480251312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95100736618,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95284962654,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95630145073,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95870959759,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.96174740791,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.96104323864,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.96071588993,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95576632023,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95183253288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9498193264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94374024868,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9381506443,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93951749802,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94058406353,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93999481201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93657374382,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93645596504,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93730616569,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93852889538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94021880627,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94331729412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94446194172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94908297062,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94801485539,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.95074295998,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9495575428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9457501173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94424641132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94060945511,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93897461891,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9389244318,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9393723011,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94174408913,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94112539291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93687653542,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9377655983,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93676865101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93611574173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93574094772,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93699371815,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93786096573,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93530094624,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93642497063,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9408826828,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93716704845,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.9404168129,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94255685806,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94132578373,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94137203693,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93912577629,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93965733051,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93821179867,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93788874149,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93765413761,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93719756603,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93614351749,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93790447712,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94002473354,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93826174736,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94286108017,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94328868389,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.94212830067,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93874967098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.93908596039,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Experiments/gridworld/DQN_ADQN_EDQN/q_val_k_1.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6,mean_q_val_7,mean_q_val_8,mean_q_val_9,mean_q_val_10,mean_q_val_11,mean_q_val_12,mean_q_val_13,mean_q_val_14,mean_q_val_15,mean_q_val_16,mean_q_val_17,mean_q_val_18,mean_q_val_19
0.004726029467,0.004924238659,0.008558436297,0.005450987723,0.008044068702,0.002908034017,0.004169170279,-0.000424740749,0.003113129409,0.001121316804,0.000339603692,-0.003771174466,-0.00275298534,0.000535237661,0.000111954432,0.003315521404,0.004497412592,0.00713074673,0.004137564451,0.004954512231
0.105314448476,0.084467068315,0.105456493795,0.088476017118,0.104225575924,0.103084743023,0.107711270452,0.075982809067,0.109794490039,0.083931989968,0.111921861768,0.079121157527,0.092776164412,0.090529844165,0.093904361129,0.10765491426,0.088864013553,0.106520593166,0.086472198367,0.081128031015
0.278241127729,0.252624481916,0.289711087942,0.262557417154,0.283183187246,0.291595816612,0.296630233526,0.24655623734,0.262396425009,0.251773923635,0.265208810568,0.253972649574,0.256538420916,0.256517320871,0.289898753166,0.282492607832,0.249141290784,0.263859719038,0.2590482831,0.265803039074
0.525203764439,0.48806476593,0.527204275131,0.501224577427,0.515023589134,0.522094964981,0.539255440235,0.476335793734,0.50302028656,0.493532001972,0.496026009321,0.499392539263,0.488938480616,0.476605802774,0.532935082912,0.520619690418,0.48289847374,0.499043822289,0.497501641512,0.495797038078
0.805875182152,0.74764829874,0.776403188705,0.758362710476,0.787027299404,0.763105332851,0.80053627491,0.747231721878,0.756429433823,0.76034528017,0.76219522953,0.767286360264,0.757197439671,0.739336550236,0.781420946121,0.789813756943,0.747653782368,0.751198649406,0.763142108917,0.748388230801
1.06338894367,1.008918643,1.04431390762,1.02928113937,1.05145800114,1.03643381596,1.06571865082,1.02245473862,1.0265109539,1.02988100052,1.02124583721,1.02798092365,1.03214204311,1.00362324715,1.03449010849,1.04790592194,1.02110362053,1.01578462124,1.0281072855,1.0178103447
1.31347537041,1.25102114677,1.29867017269,1.29117822647,1.28879332542,1.29216837883,1.31662654877,1.27469956875,1.27968120575,1.28385961056,1.26832234859,1.27253055572,1.29160857201,1.2520430088,1.29375422001,1.30039548874,1.27147376537,1.26568126678,1.27348828316,1.26182210445
1.52389216423,1.4729706049,1.50506269932,1.49702596664,1.50072526932,1.50531816483,1.52143216133,1.48655045032,1.4886354208,1.51402556896,1.48153841495,1.48855066299,1.50576996803,1.45739471912,1.48837220669,1.51686239243,1.48638606071,1.48162400722,1.47817385197,1.47626078129
1.67604994774,1.63287627697,1.65299284458,1.6653329134,1.67307627201,1.66480267048,1.67657268047,1.64504778385,1.64362812042,1.67164981365,1.63633179665,1.6386859417,1.67516481876,1.62180054188,1.65345776081,1.67330026627,1.65427398682,1.63979279995,1.64987897873,1.6419852972
1.7953196764,1.76484227181,1.77214157581,1.76146745682,1.77365636826,1.77390635014,1.78996002674,1.76591062546,1.75486171246,1.78902924061,1.75275659561,1.7519453764,1.78625607491,1.73999202251,1.74751377106,1.78705143929,1.76557159424,1.74691545963,1.77413547039,1.75940859318
1.85681116581,1.85488569737,1.84137797356,1.84691476822,1.83796787262,1.86353945732,1.87074315548,1.83871364593,1.82861757278,1.8533873558,1.83077001572,1.82733428478,1.84459841251,1.82930874824,1.82431638241,1.85709941387,1.84523355961,1.83533513546,1.8589810133,1.83716857433
1.90719127655,1.90342772007,1.88749849796,1.88435733318,1.89469838142,1.8959621191,1.91399478912,1.89916956425,1.89446020126,1.8904941082,1.88686978817,1.85881483555,1.89841735363,1.88511264324,1.8903106451,1.90291452408,1.8985530138,1.88138103485,1.89333128929,1.8925204277
1.93557262421,1.9276586771,1.90406453609,1.90998780727,1.92417871952,1.93061375618,1.93896138668,1.93625080586,1.91887760162,1.92797207832,1.92967224121,1.91056704521,1.91804397106,1.92328155041,1.91636419296,1.91958856583,1.93614542484,1.91466867924,1.91377568245,1.91774582863
1.96414327621,1.94412505627,1.92884302139,1.93121945858,1.94301342964,1.95653569698,1.96748244762,1.95481097698,1.93760943413,1.94958281517,1.95884823799,1.93787074089,1.94416594505,1.9356123209,1.93397533894,1.93118524551,1.95207977295,1.94195187092,1.94293045998,1.93606114387
1.97107219696,1.96265041828,1.95151853561,1.95391321182,1.94941866398,1.98511898518,1.97837078571,1.96355998516,1.95910000801,1.95114588738,1.98098051548,1.96216213703,1.94736099243,1.94725573063,1.93578398228,1.93131327629,1.96940469742,1.94742953777,1.95880031586,1.9435915947
1.98612737656,1.96523177624,1.95777451992,1.9512065649,1.95904362202,1.9855543375,1.98000955582,1.96949613094,1.97455739975,1.96675753593,1.99248707294,1.97876536846,1.9526399374,1.95299589634,1.93763196468,1.95357954502,1.9786400795,1.95459413528,1.96074986458,1.94922745228
1.97805142403,1.97034358978,1.96321320534,1.95210230351,1.96735692024,1.98353564739,1.96964430809,1.97320377827,1.99011683464,1.97369980812,1.99102687836,1.9777816534,1.95680582523,1.9506393671,1.94095849991,1.95352721214,1.98856830597,1.96837007999,1.96597409248,1.97308063507
1.97671413422,1.96881759167,1.97983789444,1.95761370659,1.971180439,1.9924697876,1.97859287262,1.97599029541,1.98427784443,1.96983647347,1.99732756615,1.98084330559,1.96604883671,1.959654212,1.94804501533,1.9591178894,1.9845533371,1.96041119099,1.98001253605,1.97730016708
1.97724199295,1.9802685976,1.97349655628,1.97000277042,1.98168003559,1.99589645863,1.98235428333,1.97950303555,1.98200464249,1.97569394112,1.99503231049,1.97430515289,1.96715724468,1.97331309319,1.94756376743,1.95934510231,1.98279118538,1.97081053257,1.96985006332,1.97582340241
1.96010220051,1.98455691338,1.9733928442,1.97453832626,1.98675811291,1.98821294308,1.98064529896,1.98168563843,1.98532438278,1.98301529884,1.97702336311,1.9680120945,1.96567809582,1.97468841076,1.95300257206,1.97756743431,1.99489092827,1.96157836914,1.95741820335,1.97685742378
1.96268367767,1.9748711586,1.96819674969,1.97246456146,1.98250889778,1.98058199882,1.97119092941,1.97501039505,1.98594808579,1.98072445393,1.96766078472,1.97176361084,1.96342289448,1.9724496603,1.94934844971,1.99070286751,1.99945223331,1.9633975029,1.96345233917,1.97752964497
1.961389184,1.97152483463,1.97489237785,1.97035706043,1.97881662846,1.97935009003,1.97067058086,1.96097779274,1.97676086426,1.9951428175,1.96320104599,1.96757018566,1.96823990345,1.9777494669,1.9520676136,2.00207567215,1.98510801792,1.97215378284,1.96982240677,1.99419724941
1.9617254734,1.96468782425,1.9899725914,1.96623563767,1.97597324848,1.98495328426,1.98625850678,1.9686871767,1.97904527187,1.98867952824,1.96202468872,1.9654430151,1.98322677612,1.9863576889,1.96671938896,1.99449276924,1.9820895195,1.97948420048,1.96655797958,1.98775684834
1.96369338036,1.95877444744,1.98100936413,1.9706017971,1.97972714901,1.97866821289,1.99043369293,1.96829676628,1.97155368328,1.99204349518,1.9677798748,1.96989369392,1.97972285748,1.99070370197,1.98094630241,1.9882645607,1.99332118034,1.96725785732,1.97763431072,1.99845552444
1.96574187279,1.96029949188,1.9754229784,1.97628843784,1.97688674927,1.97471821308,1.9797346592,1.95730412006,1.9809179306,2.00020909309,1.96323978901,1.97663402557,1.9765329361,1.97781312466,1.97994410992,1.97865569591,1.99676191807,1.96835327148,1.97912967205,1.98400759697
1.96946454048,1.9613275528,1.96443331242,1.97499966621,1.97533261776,1.97011852264,1.97680807114,1.95427918434,1.98001050949,1.98711240292,1.96815371513,1.98155224323,1.97169160843,1.9577139616,1.97509419918,1.98548054695,1.99052381515,1.97310459614,1.9633936882,1.97687637806
1.9647834301,1.96623396873,1.97107923031,1.96024990082,1.9674448967,1.97077417374,1.98232793808,1.96224629879,1.97399449348,1.97327327728,1.96691286564,1.98250210285,1.98296129703,1.97293841839,1.96803283691,1.97932589054,1.98493540287,1.96603727341,1.96528398991,1.98056173325
1.97042858601,1.9712792635,1.96316838264,1.96268308163,1.97849416733,1.96573901176,1.97332656383,1.95145142078,1.9740332365,1.96587920189,1.9542671442,1.99126529694,1.99067258835,1.96857845783,1.96522688866,1.96982121468,1.97461938858,1.97249269485,1.97110438347,1.98201799393
1.96120977402,1.96908950806,1.97308743,1.97746098042,1.97942507267,1.96796655655,1.97191929817,1.96041166782,1.96826899052,1.95869231224,1.96027100086,1.98639798164,1.98956334591,1.9766201973,1.96761715412,1.96900188923,1.98318326473,1.96087121963,1.98370587826,1.98468446732
1.96914613247,1.95521819591,1.96874344349,1.98075628281,1.97384035587,1.9705286026,1.97726047039,1.96432769299,1.9769756794,1.9575316906,1.96870315075,1.97665500641,1.99650204182,1.97502040863,1.97675657272,1.96598434448,1.9812605381,1.97077834606,1.98525738716,1.97467434406
1.95682835579,1.96450042725,1.97216153145,1.97383666038,1.96679461002,1.96694517136,1.96980333328,1.97486078739,1.97990453243,1.95947444439,1.96407258511,1.97048830986,1.98977446556,1.97242951393,1.97041916847,1.96047544479,1.97741699219,1.97742450237,1.9858096838,1.97158539295
1.96547544003,1.97207403183,1.97207677364,1.96648299694,1.97994577885,1.96699023247,1.95818209648,1.97245454788,1.98004984856,1.97177278995,1.96548891067,1.96472227573,1.99414265156,1.97138285637,1.97187709808,1.95958805084,1.97281980515,1.9739882946,1.97877562046,1.97456467152
1.97002363205,1.97295558453,1.96864700317,1.97361969948,1.97416615486,1.96654725075,1.96260547638,1.96775233746,1.97693634033,1.97491025925,1.96485292912,1.9723098278,1.99387574196,1.96580851078,1.96531915665,1.96471345425,1.98627686501,1.96362686157,1.97462797165,1.97379851341
1.96816802025,1.97264897823,1.96943187714,1.978271842,1.96319079399,1.97029149532,1.95952761173,1.96431934834,1.97901213169,1.97428333759,1.96423923969,1.97294831276,1.99138057232,1.96055042744,1.96156215668,1.96306562424,1.97712850571,1.96152126789,1.97831714153,1.97572755814
1.95741117001,1.97034239769,1.96872663498,1.9722442627,1.97322845459,1.96971297264,1.96086549759,1.97203171253,1.97118711472,1.97246074676,1.96434628963,1.97962355614,1.99584197998,1.97648942471,1.96150636673,1.96765363216,1.97830104828,1.95392930508,1.96973752975,1.97786951065
1.95777773857,1.9640942812,1.97440552712,1.97762858868,1.98251080513,1.95948636532,1.96465373039,1.97266447544,1.9908118248,1.96548247337,1.96918225288,1.97755265236,1.98296141624,1.96899318695,1.97876667976,1.97742605209,1.98019397259,1.94915807247,1.96566188335,1.97404742241
1.96187710762,1.95432949066,1.96662485599,1.96651875973,1.98067200184,1.96086466312,1.96438598633,1.97064447403,1.99119246006,1.96959924698,1.97187900543,1.97316098213,1.96871638298,1.96818697453,1.96840322018,1.97137725353,1.97048294544,1.95430099964,1.96333527565,1.96114385128
1.96175444126,1.9609670639,1.95747494698,1.97133564949,1.97328662872,1.95878446102,1.9604820013,1.96577227116,1.98447418213,1.97074580193,1.97929382324,1.9791816473,1.96833372116,1.96374452114,1.96760463715,1.97657954693,1.96994769573,1.95752727985,1.9640109539,1.9555811882
1.9588868618,1.96286809444,1.94492077827,1.95849215984,1.96631991863,1.96355700493,1.95079958439,1.97116947174,1.98818767071,1.96406269074,1.9765484333,1.97183942795,1.96203649044,1.95991146565,1.96805632114,1.97180771828,1.97537243366,1.96565043926,1.97150409222,1.95357692242
1.95750057697,1.96473371983,1.94972789288,1.95146417618,1.96027898788,1.96790528297,1.95378267765,1.96900331974,1.9760402441,1.96673536301,1.97614216804,1.96439814568,1.94959652424,1.96858632565,1.97379970551,1.96778595448,1.96706914902,1.96820187569,1.96418309212,1.9581848383
1.95685088635,1.97006440163,1.94992220402,1.95413732529,1.95635223389,1.96883237362,1.95755600929,1.96944749355,1.96999573708,1.96682202816,1.97187948227,1.96391534805,1.94389128685,1.9690579176,1.98303329945,1.9631550312,1.96557891369,1.9675809145,1.96826159954,1.95428287983
1.96881377697,1.96927583218,1.95347118378,1.96123325825,1.96473431587,1.96409654617,1.95730769634,1.96380186081,1.9625005722,1.96200799942,1.96361112595,1.96279215813,1.95052158833,1.96831846237,1.98629009724,1.9680274725,1.96070754528,1.96054506302,1.97301638126,1.96481716633
1.97207534313,1.96931278706,1.95380854607,1.96433734894,1.96323573589,1.96964049339,1.95221161842,1.96279847622,1.96083688736,1.97208797932,1.96626317501,1.96735262871,1.95104825497,1.97562253475,1.97445309162,1.96323490143,1.96562719345,1.96452832222,1.98199784756,1.96708953381
1.97307908535,1.97191166878,1.95761752129,1.96480333805,1.96326053143,1.9813284874,1.95587038994,1.95247447491,1.95626270771,1.97875666618,1.96702992916,1.97244691849,1.95364010334,1.97371459007,1.97262895107,1.98005223274,1.97603976727,1.96317446232,1.98462331295,1.97053217888
1.96613645554,1.96485245228,1.96323215961,1.96208250523,1.96308779717,1.97815179825,1.96525943279,1.95667827129,1.9534137249,1.98545992374,1.96671116352,1.97059392929,1.96452665329,1.9632884264,1.96028256416,1.97426486015,1.97690963745,1.96663975716,1.98842060566,1.96923351288
1.96150171757,1.96661305428,1.96574115753,1.95666515827,1.97197067738,1.9746876955,1.96842420101,1.95934820175,1.95868241787,1.97644865513,1.96795749664,1.9754281044,1.9653378725,1.96668446064,1.95691907406,1.96741533279,1.98132920265,1.97194457054,1.98239040375,1.97062718868
1.96534407139,1.96154820919,1.97255396843,1.95737147331,1.97028636932,1.97332918644,1.95888137817,1.96317243576,1.95702576637,1.98068356514,1.96405208111,1.96985590458,1.96157467365,1.97414457798,1.94627034664,1.96349811554,1.97958922386,1.96648740768,1.97860574722,1.96550250053
1.97123813629,1.95507907867,1.98269438744,1.95433318615,1.97541713715,1.97029733658,1.95785522461,1.95672023296,1.95697057247,1.97968900204,1.97254002094,1.97358036041,1.97263097763,1.96952724457,1.94390940666,1.95529603958,1.97441279888,1.9598095417,1.97118496895,1.96680665016
1.97087919712,1.9571647644,1.98237133026,1.95026540756,1.97401762009,1.96653628349,1.96424102783,1.9530223608,1.95879757404,1.96817171574,1.97809541225,1.96962571144,1.97728848457,1.96373033524,1.95384216309,1.9554207325,1.97618317604,1.9636888504,1.96801269054,1.95558774471
1.96938800812,1.95914793015,1.98143422604,1.95848464966,1.96695375442,1.96335875988,1.96340787411,1.96001923084,1.95734846592,1.96465671062,1.97014343739,1.96699762344,1.97348999977,1.9720351696,1.96007061005,1.96018695831,1.96307814121,1.96213924885,1.96316361427,1.95613408089
1.97076368332,1.96371090412,1.97920370102,1.96096765995,1.97230148315,1.9661282301,1.96188628674,1.9613506794,1.9560918808,1.96486139298,1.96323633194,1.97938251495,1.96547043323,1.97494399548,1.96786570549,1.95421659946,1.96371996403,1.96516346931,1.96025013924,1.9633743763
1.96841955185,1.96609067917,1.97293972969,1.97373199463,1.97112703323,1.97268092632,1.96275377274,1.9569106102,1.95279145241,1.96633756161,1.95841312408,1.97312533855,1.96490645409,1.97668576241,1.96068739891,1.95873224735,1.96455287933,1.95964813232,1.96350157261,1.96437883377
1.96791744232,1.97069180012,1.97194814682,1.97794497013,1.9711959362,1.97393465042,1.96687972546,1.96603500843,1.95806050301,1.96451473236,1.96788668632,1.98386108875,1.96423184872,1.97911286354,1.96712803841,1.95720887184,1.96852600575,1.95653545857,1.96410441399,1.96783173084
1.96613168716,1.96869444847,1.96712374687,1.97836792469,1.97642683983,1.96978580952,1.95803785324,1.9600071907,1.96036911011,1.96188282967,1.95764088631,1.98106718063,1.97160494328,1.97292530537,1.97267639637,1.95270633697,1.96280348301,1.95269215107,1.96406161785,1.95877170563
1.96582043171,1.96475768089,1.97433757782,1.97598707676,1.96450912952,1.97146427631,1.95743238926,1.95793104172,1.95807278156,1.96218013763,1.96097683907,1.97614133358,1.96516752243,1.97198915482,1.97091436386,1.95064651966,1.95944881439,1.95721101761,1.96247529983,1.95685124397
1.9677157402,1.96965026855,1.96651685238,1.97141087055,1.96697604656,1.969581604,1.96167862415,1.95509302616,1.95922422409,1.95971012116,1.96246242523,1.97254908085,1.96167385578,1.96512508392,1.9713613987,1.9650490284,1.96946406364,1.95525050163,1.95963454246,1.96682858467
1.96915209293,1.9711151123,1.97024083137,1.96276760101,1.95844888687,1.96930420399,1.96216523647,1.9539526701,1.96211123467,1.96036314964,1.96139705181,1.97769165039,1.96417725086,1.96261143684,1.9590960741,1.96331715584,1.95985400677,1.94849574566,1.96230351925,1.96387481689
1.96722781658,1.97071552277,1.96692943573,1.9586288929,1.96097350121,1.97198426724,1.96598577499,1.95375823975,1.96324121952,1.95395731926,1.95665979385,1.97326099873,1.96202814579,1.96411955357,1.97140657902,1.96982526779,1.95785021782,1.94419169426,1.964214921,1.96508824825
1.96269500256,1.9683175087,1.96581327915,1.95139598846,1.94541239738,1.9718568325,1.96440458298,1.9601367712,1.97074627876,1.9515286684,1.96040296555,1.97234070301,1.96286058426,1.96996355057,1.96995937824,1.9613673687,1.95643270016,1.95031177998,1.96701574326,1.96004605293
1.96096920967,1.96173858643,1.96597194672,1.94721162319,1.94371914864,1.96520245075,1.97606110573,1.9659832716,1.9569671154,1.94631779194,1.96337854862,1.97792756557,1.96211695671,1.97017884254,1.95901608467,1.95908260345,1.95589053631,1.95329284668,1.96366989613,1.96004271507
1.9634822607,1.96089291573,1.9669085741,1.94629180431,1.95184695721,1.95814549923,1.9811810255,1.96593189239,1.96176540852,1.95099496841,1.96051824093,1.97106969357,1.96840906143,1.9658998251,1.94894945622,1.95694422722,1.9532558918,1.94764614105,1.95745813847,1.96098148823
1.96256864071,1.96738195419,1.96254301071,1.9429192543,1.95784342289,1.95363068581,1.98093533516,1.96717870235,1.96141088009,1.95906734467,1.96206080914,1.96661698818,1.96415913105,1.96300828457,1.95116102695,1.95659267902,1.95493030548,1.94826555252,1.95046758652,1.97291600704
1.95676422119,1.96305406094,1.95745897293,1.95138394833,1.94683527946,1.94982361793,1.98221755028,1.9667828083,1.95455944538,1.95370471477,1.96536684036,1.95678007603,1.96793293953,1.96559154987,1.94987773895,1.95653533936,1.9588111639,1.94704377651,1.95321381092,1.96380448341
1.96161556244,1.96367788315,1.95417308807,1.95736634731,1.94481110573,1.95090448856,1.9796257019,1.96892881393,1.95291757584,1.95494008064,1.97818875313,1.96749186516,1.97952485085,1.96535003185,1.95351350307,1.9560174942,1.95327544212,1.93993973732,1.95467054844,1.95876955986
1.96911501884,1.96316981316,1.95944857597,1.9515016079,1.95024383068,1.94648289681,1.97192013264,1.96714878082,1.9625762701,1.94676697254,1.98007273674,1.97127854824,1.9785977602,1.96182620525,1.95005345345,1.95984649658,1.95516192913,1.94579684734,1.95376253128,1.95541620254
1.9665337801,1.96551692486,1.96696901321,1.95291185379,1.94738554955,1.95425748825,1.97603261471,1.96196568012,1.96646881103,1.95552921295,1.98162913322,1.9687795639,1.97735929489,1.96050786972,1.94843494892,1.96812927723,1.95635950565,1.94994962215,1.96460163593,1.95782196522
1.96278882027,1.95998489857,1.96488344669,1.96235346794,1.96016573906,1.96527957916,1.97865092754,1.96709871292,1.97396683693,1.96390712261,1.97685909271,1.9737457037,1.97126495838,1.96163058281,1.94299352169,1.96302175522,1.95742177963,1.94913089275,1.96761202812,1.95520031452
1.96067643166,1.96244311333,1.96626162529,1.95930790901,1.95760071278,1.96399044991,1.97044587135,1.96702969074,1.96822178364,1.9608618021,1.97575473785,1.9676977396,1.9611004591,1.95978331566,1.94096362591,1.96406340599,1.96140182018,1.95546734333,1.96490895748,1.95352065563
1.96233701706,1.95883977413,1.96612656117,1.96106874943,1.95974302292,1.96343624592,1.96547281742,1.97085952759,1.96751821041,1.9631664753,1.96758389473,1.96336102486,1.95953166485,1.95611035824,1.95148468018,1.95638799667,1.96350002289,1.95965564251,1.97344052792,1.95355606079
1.96210432053,1.95957398415,1.96373045445,1.96309423447,1.95549249649,1.95654404163,1.96108233929,1.97583007812,1.97186219692,1.96445643902,1.9576086998,1.96124053001,1.95472896099,1.95603299141,1.96713781357,1.9567283392,1.9652762413,1.95951664448,1.97231602669,1.95957827568
1.96471190453,1.95948505402,1.9670381546,1.95328307152,1.95275115967,1.95484614372,1.96263277531,1.98316681385,1.97506451607,1.96178257465,1.96035182476,1.95592737198,1.95592403412,1.95709228516,1.96416378021,1.96079587936,1.96251833439,1.95756709576,1.97460234165,1.95294070244
1.96011662483,1.95536255837,1.96168243885,1.95933139324,1.95720136166,1.94963657856,1.95669436455,1.98939752579,1.9753613472,1.95691072941,1.9683868885,1.96193635464,1.95348453522,1.95445251465,1.96024596691,1.95335292816,1.96602845192,1.95989894867,1.9756500721,1.95639073849
1.96142041683,1.95684957504,1.9566937685,1.95611071587,1.96234130859,1.95438623428,1.9634270668,1.98718702793,1.96636724472,1.94990742207,1.97034609318,1.97035324573,1.95422375202,1.96079599857,1.96250259876,1.96252989769,1.96571135521,1.94712305069,1.97711062431,1.95682632923
1.95836186409,1.96273958683,1.9575163126,1.9592705965,1.96731603146,1.95876741409,1.95387387276,1.9865912199,1.96506881714,1.95043766499,1.9673397541,1.9715307951,1.95665562153,1.95900273323,1.96529150009,1.95944106579,1.96342182159,1.93860888481,1.96808314323,1.95806765556
1.95870351791,1.97116816044,1.95767486095,1.95847356319,1.96350312233,1.95748865604,1.945982337,1.98495221138,1.96208095551,1.9597479105,1.96436214447,1.97161269188,1.95358800888,1.95549106598,1.97043514252,1.96067357063,1.96659469605,1.94522035122,1.97292935848,1.95703077316
1.95443558693,1.96459019184,1.96560513973,1.9611799717,1.96760284901,1.94765520096,1.94604635239,1.97618043423,1.96365094185,1.95928919315,1.96252441406,1.96864700317,1.95904052258,1.95104396343,1.97070908546,1.96317470074,1.96922683716,1.94435238838,1.96745455265,1.95408844948
1.94244909287,1.96509552002,1.96077787876,1.96735441685,1.96817076206,1.94995176792,1.94583034515,1.97160613537,1.96537053585,1.95379984379,1.95942676067,1.96561932564,1.95780837536,1.94987285137,1.96744334698,1.95742511749,1.97419571877,1.94306886196,1.96080672741,1.9510089159
1.94302845001,1.95627093315,1.96417498589,1.96360397339,1.96582829952,1.95664930344,1.94171202183,1.96868956089,1.96677327156,1.94494080543,1.9525898695,1.96301829815,1.95502924919,1.95578157902,1.96619105339,1.9601187706,1.98603212833,1.94972658157,1.9610594511,1.95825850964
1.94049632549,1.94819676876,1.95642566681,1.96221220493,1.95795762539,1.9556183815,1.95472562313,1.96707296371,1.96195709705,1.94916009903,1.95241212845,1.9554476738,1.95836484432,1.95711612701,1.96480059624,1.94947719574,1.98150539398,1.95611584187,1.96690952778,1.95937824249
1.942466259,1.94567584991,1.95487749577,1.96502244472,1.95764744282,1.95981824398,1.95076692104,1.96150326729,1.95865643024,1.95083475113,1.94770014286,1.9554297924,1.95033168793,1.96005022526,1.96112513542,1.94952404499,1.98354351521,1.94933867455,1.96952235699,1.95012700558
1.9428153038,1.94332194328,1.95328426361,1.95890653133,1.9576741457,1.95527124405,1.95106494427,1.96033656597,1.96146535873,1.958527565,1.9492803812,1.95970034599,1.94685328007,1.95861327648,1.95935714245,1.95026445389,1.97458744049,1.95564115047,1.96752715111,1.94958555698
1.95237362385,1.94757390022,1.95203363895,1.95406377315,1.95249247551,1.95731198788,1.9509408474,1.95553553104,1.95504581928,1.94980287552,1.95636105537,1.95823705196,1.95061612129,1.95654261112,1.95984816551,1.94322192669,1.96968746185,1.95868289471,1.96412372589,1.95241975784
1.95677614212,1.9457924366,1.95347285271,1.95134019852,1.95314931869,1.96621155739,1.95306360722,1.95766985416,1.95553195477,1.95221805572,1.96405446529,1.95186400413,1.94669926167,1.9653160572,1.96016800404,1.94174158573,1.96750605106,1.95393145084,1.95918178558,1.95267760754
1.96898543835,1.95637905598,1.95190608501,1.95043087006,1.9515670538,1.97113466263,1.95765447617,1.95529210567,1.95197951794,1.95391750336,1.96031534672,1.9492071867,1.9401872158,1.96578943729,1.95859205723,1.94866931438,1.96441411972,1.95397114754,1.97144794464,1.95048761368
1.97489178181,1.96647155285,1.94979548454,1.94734752178,1.94678258896,1.97010660171,1.95914196968,1.94649791718,1.96020019054,1.95310306549,1.96240985393,1.95081663132,1.94420182705,1.96021366119,1.95985591412,1.95071530342,1.96825897694,1.9636528492,1.97125673294,1.95069539547
1.97872376442,1.96758258343,1.95384967327,1.94820642471,1.94941103458,1.96475481987,1.95691132545,1.94327282906,1.9582388401,1.95599400997,1.96078765392,1.95396971703,1.94316983223,1.96238064766,1.95762944222,1.95704221725,1.96293210983,1.96345889568,1.97021067143,1.95768284798
1.97712337971,1.97132909298,1.96224367619,1.95992076397,1.95509433746,1.96462643146,1.94961202145,1.94452357292,1.95865106583,1.95154356957,1.9585146904,1.94799566269,1.9492559433,1.96558046341,1.95277130604,1.95442318916,1.96280002594,1.96423435211,1.96602904797,1.97416841984
1.97639679909,1.96634674072,1.95601153374,1.96015810967,1.95632135868,1.96264469624,1.94852018356,1.93773889542,1.95955121517,1.95069992542,1.95710098743,1.95416116715,1.94746744633,1.96237039566,1.95722424984,1.96007227898,1.96248722076,1.96264088154,1.96379029751,1.96649432182
1.97607374191,1.96580660343,1.9562381506,1.96246814728,1.95719671249,1.9581246376,1.96071004868,1.93963134289,1.95484399796,1.9493432045,1.95167469978,1.96310627461,1.94495499134,1.96729922295,1.95169663429,1.97850310802,1.95507502556,1.96724760532,1.96663820744,1.95531260967
1.97784638405,1.96414983273,1.95356655121,1.95698511601,1.95943450928,1.95657837391,1.95406079292,1.94278645515,1.96363008022,1.9565871954,1.95800220966,1.97287428379,1.94291079044,1.96055161953,1.95320630074,1.97053968906,1.96359014511,1.96314418316,1.95434260368,1.96183598042
1.97366261482,1.96302175522,1.95262384415,1.95856964588,1.95720148087,1.95775222778,1.95795655251,1.94118511677,1.96735620499,1.95605611801,1.95794355869,1.96866428852,1.94446873665,1.96428334713,1.955555439,1.97290706634,1.96122312546,1.95993435383,1.95420885086,1.96066522598
1.97244417667,1.96552979946,1.95274460316,1.95776104927,1.96877980232,1.96132969856,1.95648694038,1.94577908516,1.96526193619,1.94829344749,1.95624661446,1.96785974503,1.95795810223,1.96155595779,1.95218372345,1.96933078766,1.96755993366,1.95135605335,1.96013462544,1.95763063431
1.96041345596,1.96676039696,1.95287036896,1.95603573322,1.9741973877,1.96246540546,1.95356476307,1.95011043549,1.97801196575,1.94921839237,1.95449829102,1.96308743954,1.95172929764,1.9636234045,1.96039402485,1.97064912319,1.97368228435,1.94992160797,1.96366429329,1.95950984955
1.96335673332,1.95668172836,1.95115971565,1.95565295219,1.97008252144,1.96138858795,1.95309400558,1.95530056953,1.97359013557,1.95011591911,1.95317196846,1.9583876133,1.95983743668,1.95818912983,1.96500122547,1.97351872921,1.96914827824,1.95524168015,1.95587062836,1.9645909071
1.96037852764,1.95580935478,1.94729626179,1.96037983894,1.96505069733,1.9558442831,1.954829216,1.95096981525,1.96452832222,1.95250666141,1.9549844265,1.95670521259,1.96330296993,1.95605587959,1.95752716064,1.96665835381,1.9711163044,1.95508623123,1.9562112093,1.95398819447
1.95812129974,1.95357608795,1.95054364204,1.96150040627,1.9715950489,1.95392239094,1.94680929184,1.95404362679,1.96255040169,1.95307481289,1.96214818954,1.94910609722,1.96451258659,1.96033251286,1.95559084415,1.96203458309,1.97515881062,1.95363771915,1.95265436173,1.95130252838
1.95618927479,1.95132493973,1.95209658146,1.96003782749,1.96323919296,1.95590364933,1.94975054264,1.95290374756,1.9613493681,1.9579256773,1.96202087402,1.95056927204,1.96358013153,1.95824122429,1.95368564129,1.95897626877,1.97152721882,1.95703876018,1.95367968082,1.95478200913
1.96100616455,1.95707011223,1.95003175735,1.95860671997,1.9579321146,1.95794737339,1.94754123688,1.96426820755,1.96289217472,1.95770382881,1.96487426758,1.95282590389,1.95955502987,1.95719838142,1.95857691765,1.95960879326,1.9690939188,1.95669007301,1.95104837418,1.95597565174
1.95850276947,1.96167469025,1.95363938808,1.96345257759,1.95750308037,1.95375621319,1.94842684269,1.96312224865,1.96051740646,1.95473134518,1.96018123627,1.95076417923,1.96002161503,1.96352612972,1.95932781696,1.96003270149,1.96027028561,1.95519590378,1.94862580299,1.952870965
1.95827031136,1.96387720108,1.95801055431,1.96136164665,1.95432388782,1.95812177658,1.9500412941,1.96887207031,1.95461583137,1.95878076553,1.96043848991,1.94557094574,1.95222890377,1.96668553352,1.9605025053,1.9639081955,1.95955109596,1.95137298107,1.9441806078,1.95035874844
1.95197439194,1.96625947952,1.95935118198,1.96488583088,1.95487642288,1.95622873306,1.94895482063,1.96813321114,1.95342040062,1.96717345715,1.95573914051,1.94940018654,1.94971776009,1.9614777565,1.95820844173,1.96516633034,1.9577691555,1.95370471477,1.94607663155,1.94921505451
1.95727491379,1.95914149284,1.95687091351,1.96590054035,1.95401227474,1.95307052135,1.95743298531,1.96747100353,1.94997882843,1.96278393269,1.95261907577,1.95872044563,1.9451495409,1.95939803123,1.95295131206,1.96400845051,1.95411479473,1.9457603693,1.94602155685,1.95723950863
1.9677772522,1.95923817158,1.9533444643,1.96207475662,1.95311248302,1.94548273087,1.95705413818,1.96430408955,1.948138237,1.96512329578,1.95246303081,1.95538568497,1.93795490265,1.95421671867,1.9521420002,1.96357440949,1.9566539526,1.95053517818,1.94788432121,1.96981358528
1.96819424629,1.9608322382,1.94397878647,1.9615291357,1.95320987701,1.94859492779,1.9565101862,1.95655977726,1.94115054607,1.96317076683,1.95886397362,1.95534455776,1.94112515449,1.95011019707,1.95185160637,1.96723663807,1.95879483223,1.9489531517,1.94187891483,1.96602284908
1.96125555038,1.94771409035,1.9476480484,1.95992338657,1.94908535481,1.94694721699,1.95448410511,1.96203577518,1.94251215458,1.96066701412,1.95723080635,1.94987440109,1.9415820837,1.95013320446,1.96033477783,1.96400678158,1.9621591568,1.94478666782,1.94290089607,1.95981287956
1.96065557003,1.95231413841,1.95028030872,1.9585968256,1.94902634621,1.94407594204,1.96050024033,1.96478056908,1.94698023796,1.95504033565,1.95424199104,1.95868504047,1.93923044205,1.94822490215,1.95954835415,1.96155667305,1.95610737801,1.94329285622,1.94741976261,1.96627771854
1.96065783501,1.95347964764,1.95121431351,1.95538878441,1.95522654057,1.94200026989,1.95695233345,1.96276581287,1.94488489628,1.95247614384,1.95514523983,1.96327853203,1.93271815777,1.94672191143,1.9548510313,1.96128880978,1.95515990257,1.94954311848,1.94937574863,1.96364283562
1.96768629551,1.95244860649,1.95523440838,1.95803058147,1.95716488361,1.94393122196,1.95684504509,1.96407711506,1.94840455055,1.95183897018,1.95500445366,1.96403062344,1.93936550617,1.95310795307,1.95579957962,1.95308411121,1.9510447979,1.94473147392,1.94573879242,1.96173679829
1.96011853218,1.95738863945,1.95509302616,1.96635818481,1.95342648029,1.94292354584,1.94833528995,1.96368992329,1.94583523273,1.95084106922,1.95811843872,1.96055173874,1.94606506825,1.95242738724,1.94736754894,1.94980382919,1.94555664062,1.94859087467,1.9445347786,1.9606205225
1.95728731155,1.96178042889,1.94972622395,1.96926915646,1.94935929775,1.94417393208,1.94994449616,1.96321380138,1.94793701172,1.96047317982,1.96122837067,1.95690369606,1.94434797764,1.95211088657,1.9512001276,1.95065319538,1.94007050991,1.95400965214,1.93864560127,1.95275878906
1.95992183685,1.95337569714,1.95427930355,1.96539831162,1.95321929455,1.94835543632,1.96049296856,1.96359622479,1.94115507603,1.9608258009,1.96272289753,1.9494189024,1.95040619373,1.95210051537,1.95641505718,1.96294569969,1.94643342495,1.95600402355,1.93993926048,1.9507985115
1.95246398449,1.96022033691,1.95219659805,1.96691274643,1.94857788086,1.95113956928,1.9563678503,1.96258533001,1.93960750103,1.95097458363,1.96114778519,1.94897735119,1.95534276962,1.95334088802,1.95515227318,1.96129012108,1.94779574871,1.95279109478,1.93721985817,1.94188463688
1.95968556404,1.96541166306,1.95415318012,1.96306121349,1.94486141205,1.95814967155,1.95166349411,1.97063052654,1.93593263626,1.95073843002,1.95912706852,1.9470154047,1.95192027092,1.95342683792,1.95572268963,1.95505642891,1.94734251499,1.94960474968,1.94407176971,1.94287824631
1.96307909489,1.96361660957,1.95077455044,1.9597723484,1.94669520855,1.95376896858,1.95280003548,1.96687483788,1.93505048752,1.94936263561,1.9654327631,1.94701266289,1.95313048363,1.95317828655,1.95695734024,1.95759797096,1.95226049423,1.94908297062,1.93999218941,1.94115412235
1.95098924637,1.96000552177,1.95333063602,1.94609975815,1.94584202766,1.95798814297,1.95710718632,1.96528506279,1.9381043911,1.94875538349,1.95926010609,1.95347940922,1.95637059212,1.95618510246,1.95313024521,1.95153164864,1.95850276947,1.95282268524,1.94198274612,1.94280576706
1.95125675201,1.95609879494,1.95139038563,1.94938993454,1.95120799541,1.96092617512,1.95102930069,1.96295714378,1.93736481667,1.94828617573,1.9582041502,1.95933294296,1.95636188984,1.95261824131,1.95624756813,1.95333254337,1.95863103867,1.94502651691,1.94637155533,1.9511474371
1.94903171062,1.95592844486,1.94574177265,1.93987691402,1.95046615601,1.95502567291,1.95474386215,1.96054136753,1.94404220581,1.94563877583,1.9619987011,1.95090448856,1.95606541634,1.95066678524,1.95920741558,1.94974315166,1.96601343155,1.94307470322,1.95576822758,1.95035433769
1.94756662846,1.96000826359,1.94338929653,1.94016706943,1.95894312859,1.94863629341,1.95114934444,1.96626567841,1.94889831543,1.94441866875,1.96424746513,1.94940721989,1.9533970356,1.95255386829,1.95817565918,1.94588267803,1.96737599373,1.94435453415,1.96061646938,1.94720566273
1.94661533833,1.96309185028,1.94147980213,1.93769288063,1.95355844498,1.94997143745,1.95494782925,1.96325683594,1.95818936825,1.9455653429,1.96382510662,1.94953167438,1.95918977261,1.95069384575,1.95765137672,1.94011843205,1.96778452396,1.94833111763,1.96617925167,1.95154690743
1.95197844505,1.96723604202,1.94370448589,1.93657517433,1.95755171776,1.9472233057,1.95813417435,1.9599468708,1.95933866501,1.94489431381,1.96054828167,1.94905304909,1.96303248405,1.94459319115,1.95173096657,1.94132328033,1.96053600311,1.95198333263,1.96452474594,1.94831013679
1.94926655292,1.97101271153,1.94293940067,1.94092071056,1.95623385906,1.94896388054,1.95394682884,1.95437335968,1.95701861382,1.94458448887,1.96128737927,1.94627439976,1.9638992548,1.94635772705,1.95471012592,1.94653260708,1.96310043335,1.94940948486,1.96449458599,1.94702422619
1.94703304768,1.96501886845,1.95466566086,1.95151042938,1.95875775814,1.94477045536,1.944673419,1.95831942558,1.95603489876,1.94888186455,1.95561003685,1.95535719395,1.95886814594,1.94595944881,1.95596468449,1.95662021637,1.95931386948,1.95267856121,1.96493649483,1.94335460663
1.95290827751,1.96029126644,1.95469343662,1.95546221733,1.95589411259,1.9498128891,1.9492919445,1.96171748638,1.95205748081,1.95246767998,1.95309758186,1.95700764656,1.95323181152,1.95327198505,1.95340001583,1.95684695244,1.95736813545,1.95489430428,1.96897339821,1.94587123394
1.95650327206,1.95271945,1.9508856535,1.95587110519,1.95073914528,1.94323468208,1.94697511196,1.95553588867,1.95413410664,1.95083343983,1.94746744633,1.96223139763,1.95882189274,1.95047724247,1.9537217617,1.96202433109,1.95583117008,1.94768512249,1.96342039108,1.94981503487
1.95442402363,1.94134151936,1.94810664654,1.95592808723,1.9529992342,1.94459426403,1.94458925724,1.95638656616,1.94965958595,1.95104944706,1.94883716106,1.95782017708,1.95717012882,1.95112812519,1.95816743374,1.95955622196,1.94949007034,1.95474147797,1.95884776115,1.94750773907
1.96410250664,1.93855130672,1.95130717754,1.95997309685,1.95298731327,1.94080877304,1.94734346867,1.95642638207,1.94719457626,1.95095944405,1.95086252689,1.95455110073,1.95564126968,1.95452606678,1.96137475967,1.96840023994,1.94835400581,1.95368778706,1.95226597786,1.94679927826
1.9617882967,1.93664240837,1.95625376701,1.95642542839,1.95868694782,1.94069182873,1.94558334351,1.95100522041,1.95775079727,1.95742762089,1.95666980743,1.95202100277,1.95753097534,1.95690858364,1.96025192738,1.97052621841,1.95288324356,1.95553588867,1.95651066303,1.94860231876
1.95571863651,1.93940782547,1.9600250721,1.96421205997,1.95999741554,1.93452692032,1.94559383392,1.95240259171,1.96200501919,1.95742368698,1.9578410387,1.95071470737,1.95340657234,1.96150362492,1.96593093872,1.96914303303,1.95446169376,1.9630355835,1.95539295673,1.94509935379
1.95791351795,1.93865191937,1.9526693821,1.9591987133,1.96345889568,1.93077206612,1.94711506367,1.95570552349,1.95810198784,1.9610748291,1.95532786846,1.95402801037,1.94921374321,1.96328806877,1.96601855755,1.96438586712,1.95074772835,1.96816694737,1.96136689186,1.94697248936
1.95348584652,1.94685399532,1.95205926895,1.95845270157,1.96333312988,1.93695247173,1.94491636753,1.95658767223,1.96567595005,1.95959842205,1.94759917259,1.94535064697,1.95343601704,1.95608949661,1.96226024628,1.96297883987,1.94953918457,1.96333956718,1.95675230026,1.95745837688
1.95049595833,1.94147455692,1.95455598831,1.95948338509,1.96223843098,1.94172394276,1.95402801037,1.94893765449,1.96291661262,1.95049834251,1.94144833088,1.94643080235,1.95566225052,1.95437443256,1.96673727035,1.95415616035,1.9530261755,1.96140658855,1.95416402817,1.96125030518
1.93882572651,1.94214773178,1.94537723064,1.95540714264,1.95669901371,1.93771886826,1.9492431879,1.94906795025,1.96210050583,1.9510436058,1.93638539314,1.94897305965,1.9484859705,1.94837415218,1.97136271,1.95298182964,1.94910717011,1.95585906506,1.95675158501,1.96431958675
1.9417527914,1.94726336002,1.95279347897,1.9567091465,1.95347309113,1.947514534,1.95180356503,1.94962763786,1.96140789986,1.94791722298,1.93948245048,1.94944274425,1.94821047783,1.94715929031,1.96132075787,1.95263898373,1.9479123354,1.94884824753,1.95731520653,1.9608001709
1.94837796688,1.950517416,1.95114684105,1.95615041256,1.96190476418,1.94835019112,1.9521484375,1.95284450054,1.959228158,1.94599092007,1.93709230423,1.95755827427,1.94555342197,1.94812655449,1.96302914619,1.9581297636,1.94890975952,1.95190525055,1.96347010136,1.95930695534
1.94582366943,1.94709682465,1.94817316532,1.95811676979,1.95792543888,1.94485759735,1.95086669922,1.95583987236,1.95614957809,1.94522333145,1.93873560429,1.95524060726,1.95468688011,1.9434235096,1.96326386929,1.9621707201,1.94818639755,1.95449841023,1.95415186882,1.95754575729
1.95085859299,1.94000566006,1.94773650169,1.95710206032,1.95700895786,1.95679235458,1.95343089104,1.95311069489,1.95800471306,1.95027768612,1.9408454895,1.95176076889,1.9506251812,1.93943023682,1.96295654774,1.96603453159,1.94774234295,1.95716333389,1.95783448219,1.95769166946
1.95758199692,1.94113314152,1.9518455267,1.96074199676,1.95112490654,1.96375858784,1.95902073383,1.9565602541,1.95377504826,1.95376622677,1.94459497929,1.95193600655,1.95885026455,1.94611179829,1.96053791046,1.96326446533,1.95419311523,1.95446014404,1.95615434647,1.95547640324
1.95560383797,1.94198179245,1.95607638359,1.96247422695,1.95307767391,1.96605014801,1.95667302609,1.96227788925,1.95616602898,1.95339906216,1.9429693222,1.94895768166,1.95752680302,1.951415658,1.95866882801,1.96789371967,1.95208632946,1.95656049252,1.95216405392,1.95737087727
1.95939147472,1.94467878342,1.95900297165,1.96472966671,1.94864618778,1.9681469202,1.95688295364,1.96204030514,1.95096492767,1.9536703825,1.94869470596,1.94663894177,1.96178877354,1.95286130905,1.95450699329,1.96024107933,1.95486927032,1.96199858189,1.94803774357,1.95385313034
1.96316432953,1.93750798702,1.95046019554,1.96474945545,1.9491379261,1.96319377422,1.95375871658,1.96545422077,1.95053553581,1.95662045479,1.94619965553,1.94661951065,1.95549809933,1.95726108551,1.95002019405,1.95246124268,1.95837903023,1.95492708683,1.95017838478,1.95233643055
1.95902621746,1.93732631206,1.95244443417,1.96437311173,1.95095920563,1.94927823544,1.94751954079,1.9619833231,1.94915056229,1.95723879337,1.94329190254,1.95458889008,1.95702147484,1.9641096592,1.94533395767,1.95137119293,1.96033143997,1.95225954056,1.94786679745,1.95018339157
1.94651687145,1.93725156784,1.94757175446,1.95974826813,1.95932734013,1.94415950775,1.94662129879,1.96127820015,1.94925868511,1.9578666687,1.9412099123,1.96275568008,1.95910358429,1.96821689606,1.92553508282,1.94634282589,1.9597184658,1.95461690426,1.9475787878,1.94567108154
1.94201672077,1.94525980949,1.94644498825,1.95504665375,1.95901501179,1.94012820721,1.94163608551,1.96146190166,1.94244325161,1.95353007317,1.94167542458,1.95648622513,1.95687687397,1.96657657623,1.93412923813,1.9515402317,1.95706629753,1.95265722275,1.94596207142,1.94644987583
1.94008421898,1.94645130634,1.94712996483,1.9493676424,1.95749759674,1.94081544876,1.95008814335,1.95322263241,1.94297552109,1.95945799351,1.94931066036,1.96147203445,1.95674777031,1.96610629559,1.93136715889,1.94650757313,1.95626342297,1.94494485855,1.95679044723,1.94239580631
1.94714426994,1.94334971905,1.95244765282,1.9452906847,1.95811522007,1.93835437298,1.9524422884,1.94635701179,1.9451842308,1.95503413677,1.94647860527,1.95275878906,1.96499109268,1.96710658073,1.93249905109,1.9467202425,1.95839655399,1.94655299187,1.95988833904,1.94082307816
1.94162786007,1.95176279545,1.95532345772,1.94179427624,1.95715749264,1.9371355772,1.9571429491,1.952516675,1.9476749897,1.95502245426,1.94878149033,1.94678735733,1.96362924576,1.96393954754,1.93706345558,1.94925534725,1.95816922188,1.94582056999,1.95214140415,1.94213712215
1.94569611549,1.95735883713,1.95708024502,1.9453189373,1.96156263351,1.94430112839,1.95984792709,1.95887064934,1.94968318939,1.95106267929,1.94847965241,1.95144891739,1.96979415417,1.95714783668,1.94112718105,1.94758450985,1.959020257,1.94249665737,1.95318567753,1.94424283505
1.94962513447,1.95535552502,1.95421075821,1.94567382336,1.96312379837,1.941593647,1.95083928108,1.95294129849,1.95061159134,1.94875645637,1.94855117798,1.94498550892,1.97437727451,1.95744860172,1.95155823231,1.94944834709,1.96135890484,1.94219386578,1.95558977127,1.94046628475
1.95055484772,1.95106744766,1.94564545155,1.94461345673,1.96166706085,1.94293272495,1.95934736729,1.9625556469,1.95603978634,1.9406747818,1.95096695423,1.94453918934,1.9647462368,1.95375430584,1.94861102104,1.94968640804,1.96187579632,1.94467163086,1.95315182209,1.93942320347
1.95044016838,1.95065236092,1.93810725212,1.95478785038,1.96850419045,1.94054448605,1.95289933682,1.96418821812,1.95472538471,1.94729220867,1.95154881477,1.94922530651,1.96191501617,1.94738376141,1.95092761517,1.95015406609,1.95405232906,1.94747364521,1.95907258987,1.93998396397
1.95796239376,1.9589728117,1.94259464741,1.95797169209,1.96698927879,1.93533170223,1.9501812458,1.97092497349,1.95244157314,1.95479977131,1.95306026936,1.94748532772,1.96002590656,1.94520330429,1.9505161047,1.94867432117,1.95735514164,1.94787395,1.9650425911,1.95294260979
1.95590031147,1.95696055889,1.94406223297,1.96073257923,1.96638691425,1.94081282616,1.95280361176,1.96548962593,1.95694303513,1.95336914062,1.94955480099,1.9505751133,1.95405852795,1.9434056282,1.95093429089,1.95117616653,1.95700466633,1.94871103764,1.96698486805,1.95778751373
1.9560842514,1.95555698872,1.94658017158,1.95424771309,1.9587085247,1.94363796711,1.95504176617,1.95879852772,1.94845402241,1.95424926281,1.94959497452,1.95877826214,1.95640897751,1.94537472725,1.95305597782,1.94809579849,1.95330631733,1.95035099983,1.95891678333,1.95846378803
1.95805263519,1.95095396042,1.94685184956,1.95378983021,1.95541870594,1.95016741753,1.96205031872,1.95808339119,1.94941711426,1.95450735092,1.95210659504,1.95405435562,1.95586013794,1.94604539871,1.95335018635,1.94405329227,1.95471394062,1.95509815216,1.96195614338,1.95669496059
1.95890164375,1.94573700428,1.95016598702,1.95630216598,1.94977557659,1.95366621017,1.96383500099,1.94969439507,1.95127344131,1.95490539074,1.94375932217,1.94962155819,1.96339845657,1.94480407238,1.94274032116,1.95145297051,1.95535767078,1.95606958866,1.95687377453,1.96322476864
1.96252501011,1.95148587227,1.9515004158,1.94579362869,1.94620800018,1.95585668087,1.96228992939,1.94563567638,1.94943475723,1.95481729507,1.94424819946,1.94670057297,1.96301436424,1.94730830193,1.94490432739,1.94512116909,1.95468890667,1.95414769649,1.95648646355,1.95849120617
1.95568752289,1.95060014725,1.9491109848,1.95270979404,1.94128966332,1.95202207565,1.95707082748,1.93897032738,1.94599676132,1.95821976662,1.9426470995,1.94789624214,1.95526432991,1.94738042355,1.94683909416,1.94655299187,1.953368783,1.95228743553,1.95561552048,1.95714879036
1.95286870003,1.94762980938,1.94949674606,1.95452022553,1.94494390488,1.94671785831,1.95637273788,1.9361000061,1.9445785284,1.95495283604,1.94559144974,1.94237363338,1.95330536365,1.95112979412,1.94358670711,1.9439599514,1.94818437099,1.95290315151,1.95511424541,1.95675051212
1.95469784737,1.94329595566,1.95674288273,1.95542478561,1.94480192661,1.94145512581,1.95796728134,1.9346832037,1.94301187992,1.96128296852,1.94476079941,1.9496088028,1.95342969894,1.95218873024,1.9445322752,1.95353853703,1.94284439087,1.95680332184,1.95686507225,1.95870757103
1.95109927654,1.94621312618,1.95846784115,1.94724750519,1.94303953648,1.94832551479,1.95495009422,1.93317234516,1.94114565849,1.96120762825,1.94289731979,1.95303988457,1.94845640659,1.95381987095,1.94570958614,1.957883358,1.94592618942,1.9576997757,1.95760822296,1.96232116222
1.95220148563,1.94229185581,1.95804381371,1.9423674345,1.93908035755,1.9512219429,1.95381832123,1.93823695183,1.94331049919,1.95788633823,1.94915175438,1.95357060432,1.94804108143,1.95137548447,1.94231808186,1.9621142149,1.94717097282,1.95638990402,1.95365345478,1.95494401455
1.9554848671,1.94181919098,1.95833313465,1.94155240059,1.94933652878,1.95133590698,1.94881010056,1.93788146973,1.94393861294,1.95320940018,1.94434452057,1.95343005657,1.95165371895,1.95310544968,1.94869494438,1.95896470547,1.95375275612,1.95777821541,1.96092116833,1.95975494385
1.95088410377,1.93933427334,1.95711040497,1.9466509819,1.95056796074,1.95683050156,1.95254337788,1.94331347942,1.94842803478,1.94543004036,1.94035184383,1.95503723621,1.95109927654,1.94828248024,1.94191026688,1.96207094192,1.95233166218,1.95638334751,1.95563280582,1.9605935812
1.94803953171,1.94198381901,1.95771288872,1.94591474533,1.95482110977,1.96152508259,1.94951868057,1.94676530361,1.95560002327,1.94338667393,1.94343912601,1.95985627174,1.94863498211,1.95012760162,1.94627833366,1.95851504803,1.95285797119,1.95616793632,1.9528260231,1.96482241154
1.94810450077,1.94111537933,1.95930624008,1.9498333931,1.94890832901,1.95708322525,1.94626760483,1.95153200626,1.9540399313,1.94503414631,1.9436712265,1.96175539494,1.94566106796,1.95332169533,1.95320034027,1.95483624935,1.94513380528,1.94909083843,1.9549703598,1.95660841465
1.94494748116,1.94711399078,1.95698308945,1.94608902931,1.94512975216,1.95970213413,1.9478135109,1.95500636101,1.95487308502,1.94587981701,1.94451570511,1.95949220657,1.95090794563,1.95051538944,1.9456808567,1.95225131512,1.93987512588,1.95027196407,1.9566668272,1.9523024559
1.94072818756,1.94586396217,1.9547201395,1.9414306879,1.94328272343,1.95834076405,1.9486451149,1.95540714264,1.94669985771,1.94249033928,1.94771146774,1.96268069744,1.95326840878,1.94920611382,1.9460695982,1.94872438908,1.94216775894,1.94813108444,1.95500802994,1.95282316208
1.9428743124,1.94858944416,1.95167171955,1.94534242153,1.94546329975,1.95693385601,1.94926726818,1.96384930611,1.94551587105,1.94601941109,1.94575381279,1.9636746645,1.96395075321,1.95332622528,1.94676327705,1.9463044405,1.94945979118,1.94240415096,1.96030032635,1.94923448563
1.94767379761,1.94891965389,1.95108246803,1.94940459728,1.94901490212,1.95775055885,1.94702672958,1.96269440651,1.94213688374,1.95056593418,1.94788908958,1.95872950554,1.96297681332,1.94806730747,1.947078228,1.94786560535,1.95141112804,1.94358336925,1.96395885944,1.9463095665
1.9468524456,1.95087039471,1.95120573044,1.95234513283,1.94639754295,1.95694768429,1.94570696354,1.96227169037,1.94757807255,1.95184934139,1.94829070568,1.9568977356,1.964630723,1.94851255417,1.94325637817,1.94391083717,1.9526771307,1.94485259056,1.96624743938,1.94397366047
1.9424290657,1.94945430756,1.95019924641,1.9488055706,1.94373047352,1.9556427002,1.9471424818,1.95959460735,1.95138061047,1.9524781704,1.95379030705,1.95960390568,1.96638000011,1.95107364655,1.93957042694,1.94683504105,1.95457804203,1.94091272354,1.96312439442,1.94175815582
1.95279932022,1.94533097744,1.95347094536,1.94732296467,1.9516878128,1.96235072613,1.94590604305,1.95864713192,1.94392955303,1.9470641613,1.95591008663,1.94700992107,1.97076761723,1.95707428455,1.94421184063,1.94723391533,1.95274627209,1.94112920761,1.95538568497,1.93331575394
1.94845485687,1.94834721088,1.95060575008,1.95076334476,1.95004498959,1.95728242397,1.9515452385,1.95799958706,1.94645750523,1.94622385502,1.95574295521,1.94616603851,1.97320795059,1.95935237408,1.95025110245,1.94372105598,1.94713652134,1.94083058834,1.96001172066,1.9358792305
1.94107222557,1.94781708717,1.94597899914,1.95051681995,1.9451110363,1.95607602596,1.95464599133,1.9527592659,1.9428640604,1.95106816292,1.95560109615,1.94720518589,1.97223508358,1.95370328426,1.94860994816,1.94681537151,1.94960677624,1.94124662876,1.96012055874,1.93619465828
1.95078456402,1.95147228241,1.94448697567,1.95195436478,1.93514668942,1.94932162762,1.95127904415,1.94924390316,1.94188416004,1.94688677788,1.9628688097,1.9485360384,1.96619808674,1.95401763916,1.95564997196,1.95497131348,1.94353282452,1.93821597099,1.95972776413,1.93529689312
1.9513065815,1.94980359077,1.94633281231,1.9526116848,1.93108212948,1.9435864687,1.95524072647,1.94642817974,1.94654369354,1.95211684704,1.96705067158,1.94571244717,1.96094954014,1.96217501164,1.96004962921,1.95054042339,1.94421720505,1.93789029121,1.95736539364,1.93707001209
1.95014405251,1.95684635639,1.94398808479,1.94844007492,1.93426370621,1.9434016943,1.953728199,1.9576612711,1.94805455208,1.95206022263,1.96982526779,1.94693422317,1.95366024971,1.95961523056,1.96408259869,1.94049286842,1.9521856308,1.93939304352,1.9516941309,1.94272840023
1.94877898693,1.95879817009,1.93882203102,1.9480727911,1.94325530529,1.94204223156,1.95130169392,1.95769834518,1.94224822521,1.95454502106,1.96466219425,1.9479739666,1.95103526115,1.95576190949,1.96833837032,1.94650149345,1.95200002193,1.9446657896,1.94393336773,1.94566142559
1.94766402245,1.9564551115,1.94727528095,1.94601559639,1.94088470936,1.93692457676,1.94301104546,1.94653499126,1.95034968853,1.95276641846,1.96248698235,1.94536375999,1.95650362968,1.95160734653,1.96357238293,1.94550848007,1.95074176788,1.94428396225,1.94830441475,1.95510435104
1.94736409187,1.95635664463,1.95056962967,1.94512355328,1.93859744072,1.93153750896,1.94291102886,1.95217788219,1.95268750191,1.9564602375,1.96290326118,1.94195139408,1.95856297016,1.9594578743,1.95984494686,1.94449293613,1.96191060543,1.94882810116,1.95211267471,1.95606505871
1.94735682011,1.95812702179,1.94874119759,1.94749510288,1.94141888618,1.93122804165,1.94341647625,1.94935572147,1.95554089546,1.95157086849,1.95604383945,1.94595456123,1.95831096172,1.95586407185,1.95924258232,1.94068074226,1.95944821835,1.95081365109,1.9514644146,1.96101427078
1.95195698738,1.95942461491,1.94565296173,1.95654785633,1.94760072231,1.92972123623,1.93418180943,1.95026230812,1.95330858231,1.95462942123,1.96267199516,1.9474145174,1.94898509979,1.94866216183,1.94861543179,1.94649934769,1.95230805874,1.95311129093,1.94792819023,1.96236622334
1.95114183426,1.96026933193,1.95439982414,1.95599651337,1.95139586925,1.93004727364,1.93809819222,1.95461881161,1.94540512562,1.9506957531,1.96321475506,1.94638836384,1.94548678398,1.94464564323,1.94560945034,1.94561600685,1.95073223114,1.95736408234,1.94938802719,1.95861780643
1.95204925537,1.95407986641,1.95083284378,1.95614469051,1.95305025578,1.93640315533,1.9456744194,1.9531441927,1.93941152096,1.95188868046,1.95995974541,1.9484744072,1.94338071346,1.94095158577,1.94436001778,1.94948470593,1.94619762898,1.95478773117,1.94614911079,1.95873248577
1.95056319237,1.94462752342,1.94967985153,1.95624649525,1.9506354332,1.93639373779,1.94616389275,1.94577908516,1.93529880047,1.95774888992,1.95243120194,1.94587814808,1.94135165215,1.94537174702,1.93697094917,1.95493590832,1.94176387787,1.95461428165,1.95505321026,1.95658874512
1.94798886776,1.94529235363,1.94920361042,1.96428692341,1.94838511944,1.93947708607,1.94455444813,1.94357359409,1.93464386463,1.96592998505,1.9464673996,1.94711756706,1.94203984737,1.95079159737,1.93962621689,1.95630824566,1.93877589703,1.95563876629,1.95500707626,1.95394897461
1.95048213005,1.94505870342,1.95080935955,1.95797777176,1.95285642147,1.93710947037,1.94295716286,1.94715428352,1.93300914764,1.96565592289,1.94617521763,1.95112788677,1.93687534332,1.95346677303,1.93851625919,1.95928537846,1.93092501164,1.95410501957,1.95520889759,1.95169651508
1.94474935532,1.94260954857,1.95295095444,1.95716655254,1.95028102398,1.93780481815,1.94357478619,1.94760012627,1.92904937267,1.96435177326,1.94278109074,1.95091021061,1.939021945,1.95399439335,1.94018125534,1.95365381241,1.93826091289,1.95750689507,1.9476031065,1.9553565979
1.94773304462,1.94155919552,1.95166063309,1.9608258009,1.95035624504,1.93924593926,1.95549321175,1.94975495338,1.9226154089,1.96163511276,1.94532251358,1.94571697712,1.93587696552,1.94941318035,1.94265806675,1.95779263973,1.94154262543,1.96758365631,1.9508163929,1.95624887943
1.94198679924,1.94554805756,1.96231198311,1.95513522625,1.95063197613,1.93733417988,1.95498263836,1.94601047039,1.92525744438,1.95622563362,1.94660282135,1.94738948345,1.94472169876,1.94932663441,1.94881010056,1.94953966141,1.94915437698,1.97457814217,1.95414578915,1.95405578613
1.94402861595,1.94436955452,1.95764446259,1.95661997795,1.94924592972,1.94183349609,1.95468509197,1.95267176628,1.93193805218,1.95904695988,1.94880712032,1.93732237816,1.94657170773,1.95061767101,1.94832825661,1.94661593437,1.95227122307,1.97077822685,1.95354354382,1.95332658291
1.94114100933,1.95220530033,1.95710873604,1.95859527588,1.94371318817,1.93660306931,1.95266067982,1.95654773712,1.93804752827,1.95514476299,1.94414830208,1.93474411964,1.95112013817,1.95423328877,1.9427652359,1.94358730316,1.95204603672,1.97381901741,1.95597565174,1.9518737793
1.94553685188,1.94994139671,1.95573210716,1.95922517777,1.94201827049,1.9383058548,1.95874392986,1.95572316647,1.94652891159,1.95409929752,1.94235730171,1.93315565586,1.95011019707,1.95272672176,1.94554567337,1.95375549793,1.95336806774,1.97058808804,1.95465540886,1.95165157318
1.94905304909,1.94575238228,1.96433675289,1.95979106426,1.94758486748,1.94452822208,1.95986354351,1.95129215717,1.94350123405,1.94481050968,1.93258881569,1.93433058262,1.95521152019,1.9535381794,1.94433581829,1.94620621204,1.95374500752,1.96658086777,1.95162200928,1.95218324661
1.94930052757,1.94777405262,1.95165574551,1.95661962032,1.94453907013,1.94197261333,1.96091294289,1.94404447079,1.94595551491,1.94287765026,1.93133640289,1.93574106693,1.94887816906,1.95024228096,1.94426500797,1.93970584869,1.95110476017,1.96804356575,1.95103275776,1.94940114021
1.94910395145,1.94542813301,1.95499205589,1.94932770729,1.94731664658,1.94392180443,1.96237015724,1.94148159027,1.94258189201,1.94542658329,1.93057513237,1.94336688518,1.94706332684,1.94837725162,1.94850492477,1.94113004208,1.94679880142,1.97081720829,1.95149815083,1.94752955437
1.95381498337,1.93855321407,1.96004867554,1.95115554333,1.94475650787,1.93535220623,1.95664000511,1.94914400578,1.94010329246,1.94619321823,1.93525135517,1.94822382927,1.94377410412,1.94683134556,1.94463562965,1.93952679634,1.94978058338,1.96100437641,1.95263564587,1.94958722591
1.95434474945,1.94104099274,1.95871150494,1.94986724853,1.94403719902,1.93873608112,1.95525372028,1.94416058063,1.94322967529,1.94901311398,1.93687832356,1.94899320602,1.94817042351,1.9534753561,1.93841159344,1.9398983717,1.94578123093,1.958137393,1.9527682066,1.94900453091
1.95435106754,1.94157743454,1.9545738697,1.94046461582,1.94914019108,1.93711566925,1.94837677479,1.94263899326,1.94308030605,1.94997930527,1.93628835678,1.94879376888,1.95451509953,1.95001530647,1.94732618332,1.93715167046,1.95241439343,1.95741486549,1.95117914677,1.95062744617
1.94595181942,1.93997037411,1.95073151588,1.93519175053,1.95305788517,1.94312679768,1.95130825043,1.93937158585,1.94281971455,1.94738280773,1.93920993805,1.95675694942,1.95186197758,1.9492123127,1.94794082642,1.93565106392,1.94752573967,1.9502235651,1.94948470593,1.94841110706
1.94461667538,1.94621133804,1.94905638695,1.93411135673,1.95692408085,1.94733190537,1.94619083405,1.94246339798,1.94559514523,1.94598698616,1.94259703159,1.96034026146,1.95466411114,1.95084226131,1.95217573643,1.93634998798,1.94697356224,1.94727599621,1.95124208927,1.95257306099
1.94192814827,1.94652986527,1.94519519806,1.94060206413,1.96179151535,1.9408557415,1.94617700577,1.94580292702,1.94065618515,1.94532549381,1.94510614872,1.96108829975,1.94815826416,1.95741760731,1.95133471489,1.94001734257,1.94421923161,1.94651758671,1.94519734383,1.95958375931
1.94826507568,1.94339799881,1.94278407097,1.93962621689,1.95670485496,1.94079208374,1.9554605484,1.94600951672,1.93571472168,1.95087003708,1.95045483112,1.96233892441,1.94314956665,1.95550227165,1.94967556,1.94192814827,1.94609344006,1.94794011116,1.94774973393,1.962490201
1.95483887196,1.94637560844,1.94366180897,1.94435012341,1.95409047604,1.94149959087,1.9609991312,1.94992947578,1.93696594238,1.9437224865,1.95611023903,1.96446228027,1.9454638958,1.95200073719,1.95051264763,1.94124698639,1.94526386261,1.95118749142,1.94717860222,1.96856784821
1.95124280453,1.95457303524,1.9508472681,1.94692468643,1.95260965824,1.94218754768,1.96257328987,1.95485758781,1.9371753931,1.94264376164,1.95526123047,1.97085666657,1.94989597797,1.94862520695,1.94256007671,1.93445193768,1.94376802444,1.94985842705,1.95037019253,1.96224975586
1.94736111164,1.96059381962,1.94755494595,1.94861149788,1.94954586029,1.95286238193,1.96114194393,1.95443058014,1.94140470028,1.94353306294,1.95252323151,1.97133183479,1.94909632206,1.94894480705,1.94184696674,1.93749272823,1.95035028458,1.9493997097,1.95112645626,1.96055042744
1.94263398647,1.96062648296,1.95004534721,1.95237886906,1.95083796978,1.95746243,1.95676982403,1.96040010452,1.94248974323,1.9458142519,1.9499014616,1.96187067032,1.95098078251,1.94754731655,1.94571459293,1.94345426559,1.9451059103,1.94895064831,1.94816792011,1.95920133591
1.94305074215,1.95820987225,1.94403779507,1.95153772831,1.94387316704,1.95143795013,1.95659077167,1.96283781528,1.94873583317,1.94507038593,1.95923030376,1.96768951416,1.94683778286,1.9500399828,1.94581389427,1.94258785248,1.94645905495,1.94823694229,1.94568622112,1.95524704456
1.94120955467,1.95253646374,1.94721651077,1.96008825302,1.94455170631,1.95287370682,1.95511960983,1.9677093029,1.94963622093,1.93927884102,1.95759141445,1.96203291416,1.9431527853,1.94636571407,1.94140315056,1.94062840939,1.94249200821,1.94971895218,1.94979679584,1.95534360409
1.95163679123,1.94974243641,1.945925951,1.95321321487,1.94670629501,1.95315611362,1.94517064095,1.9651068449,1.94709837437,1.94500994682,1.952293396,1.96207010746,1.93921339512,1.94292068481,1.94536864758,1.9404156208,1.94436812401,1.95055449009,1.95187592506,1.95033812523
1.95271337032,1.94727504253,1.94830083847,1.95528936386,1.95014584065,1.95701444149,1.94160830975,1.96708619595,1.95037257671,1.94553160667,1.94917821884,1.96266520023,1.94435119629,1.94891691208,1.94322133064,1.94839930534,1.94957184792,1.95076048374,1.95356786251,1.95319437981
1.95716524124,1.94929158688,1.95180940628,1.9582709074,1.96264743805,1.95252430439,1.94445204735,1.95488369465,1.94729030132,1.95103693008,1.94437265396,1.95801961422,1.93988955021,1.9484038353,1.94123506546,1.95201480389,1.94740748405,1.94631302357,1.96060979366,1.95663177967
1.9597042799,1.94890105724,1.94922184944,1.96404659748,1.95520114899,1.94968295097,1.94202268124,1.95040619373,1.94997298718,1.94667387009,1.95122432709,1.95444655418,1.94600141048,1.94707643986,1.94355320931,1.95182561874,1.94471395016,1.94532251358,1.95424282551,1.95203340054
1.95452344418,1.94508266449,1.95566236973,1.96436727047,1.956594944,1.94848358631,1.94411563873,1.94533717632,1.94096279144,1.95400393009,1.95308721065,1.95082485676,1.94936084747,1.94665873051,1.94356417656,1.953322649,1.94516301155,1.94294941425,1.94891428947,1.94654262066
1.95667850971,1.95397186279,1.95667505264,1.96432828903,1.95726931095,1.94692218304,1.93794345856,1.94627809525,1.94502151012,1.95423090458,1.95443677902,1.94728970528,1.94388079643,1.94697833061,1.9469730854,1.95176172256,1.94820547104,1.95016276836,1.94871127605,1.94504547119
1.95534610748,1.9593385458,1.95490860939,1.96241211891,1.9505456686,1.94099581242,1.94032394886,1.95152711868,1.94634366035,1.95344543457,1.95381557941,1.93926501274,1.94440829754,1.9483038187,1.94646596909,1.9513733387,1.95003795624,1.94928467274,1.94759166241,1.94623064995
1.95705080032,1.95387387276,1.95574843883,1.96388423443,1.94940853119,1.93930697441,1.94113886356,1.95183110237,1.93927705288,1.95673370361,1.95469987392,1.93528056145,1.94489908218,1.9494613409,1.94362032414,1.94972276688,1.95406866074,1.95534014702,1.94699680805,1.94370305538
1.95323109627,1.95663714409,1.95684635639,1.96111774445,1.94936311245,1.93897688389,1.93854522705,1.94680070877,1.9426907301,1.95539903641,1.95851838589,1.93460285664,1.94847905636,1.95389556885,1.94845306873,1.94535160065,1.95325100422,1.95198118687,1.94669032097,1.94806742668
1.9552615881,1.95443665981,1.9499630928,1.95940601826,1.94619429112,1.9383430481,1.93718290329,1.95410704613,1.94709384441,1.95835351944,1.95647656918,1.93709468842,1.9431283474,1.95228540897,1.95193862915,1.9469577074,1.95180690289,1.94647598267,1.94809174538,1.94890594482
1.95272541046,1.95233273506,1.95690095425,1.95307159424,1.94731998444,1.94119548798,1.94002437592,1.95800900459,1.95045304298,1.95889008045,1.96191298962,1.92787873745,1.94449579716,1.95403826237,1.95233976841,1.94329619408,1.95472192764,1.94430053234,1.94946718216,1.95165681839
1.95041167736,1.95413374901,1.9569144249,1.94776642323,1.9434581995,1.9478417635,1.94882237911,1.95464146137,1.94787812233,1.9662232399,1.95869731903,1.931863904,1.95295715332,1.95930588245,1.95631372929,1.94600343704,1.96235537529,1.946154356,1.9434581995,1.94928014278
1.95272171497,1.9539141655,1.95939147472,1.94467318058,1.95134353638,1.95023930073,1.95128846168,1.95851516724,1.94635891914,1.96223664284,1.96409666538,1.93071269989,1.95568966866,1.9685972929,1.95208346844,1.94214785099,1.95888411999,1.94453632832,1.94580197334,1.95412993431
1.95300841332,1.94791293144,1.95521962643,1.94718647003,1.94786071777,1.94276165962,1.95003569126,1.95922362804,1.95324587822,1.95733749867,1.96609449387,1.92741596699,1.95961809158,1.9619641304,1.95286619663,1.9383687973,1.95075845718,1.94024312496,1.93455553055,1.94701766968
1.94786036015,1.95372533798,1.953769207,1.94555604458,1.95087206364,1.93951940537,1.94999694824,1.95364105701,1.95940923691,1.95283401012,1.95733380318,1.92694330215,1.95530939102,1.95951235294,1.95291912556,1.93438482285,1.95084071159,1.93971586227,1.94338560104,1.93695449829
1.93873381615,1.95106446743,1.94932460785,1.95032596588,1.95951414108,1.93454837799,1.94058537483,1.95045101643,1.95986032486,1.95489931107,1.95328903198,1.93240141869,1.95587491989,1.95944797993,1.95565152168,1.93662929535,1.95368528366,1.94059205055,1.94765901566,1.94102656841
1.93793201447,1.94726979732,1.94789779186,1.94697725773,1.95932245254,1.93563449383,1.93981313705,1.94941473007,1.95984828472,1.95928180218,1.95468127727,1.93380391598,1.94751918316,1.95928680897,1.94643032551,1.93973374367,1.94577932358,1.94490993023,1.95098567009,1.94226896763
1.94027531147,1.9394813776,1.95064878464,1.95321834087,1.96010255814,1.94252741337,1.94216001034,1.94930231571,1.96034181118,1.95813930035,1.95275700092,1.94250166416,1.94880199432,1.94859266281,1.93508672714,1.94237887859,1.94000947475,1.94624054432,1.94723856449,1.94603729248
1.93971455097,1.94256329536,1.94725799561,1.95855557919,1.95495820045,1.93868732452,1.94045591354,1.95271635056,1.95414149761,1.95817232132,1.94710874558,1.94009792805,1.94437396526,1.9473284483,1.93245172501,1.94178116322,1.93876194954,1.95108950138,1.94747471809,1.94482731819
1.94094204903,1.94403994083,1.95001125336,1.9536396265,1.96015620232,1.93965709209,1.93856430054,1.94660425186,1.95636296272,1.95683562756,1.94982302189,1.93475186825,1.93594694138,1.94133746624,1.93179655075,1.94409739971,1.93812167644,1.94809603691,1.94465696812,1.94277572632
1.94235372543,1.94692516327,1.95167696476,1.94746351242,1.96405506134,1.93902695179,1.9467663765,1.94639861584,1.95873689652,1.94894123077,1.94958102703,1.93453860283,1.94035100937,1.9403179884,1.9368969202,1.94482600689,1.94160139561,1.94838047028,1.95396077633,1.9432464838
1.93709170818,1.94193148613,1.95513153076,1.95187687874,1.95911133289,1.94971680641,1.95053064823,1.94345211983,1.95566570759,1.94687712193,1.94457769394,1.93940043449,1.93797802925,1.93670713901,1.93609666824,1.94266879559,1.93765950203,1.94998896122,1.95488417149,1.94896137714
1.93300461769,1.9469243288,1.94769239426,1.95451176167,1.95086836815,1.94736433029,1.94604039192,1.94904446602,1.95428073406,1.94285094738,1.94663763046,1.94112181663,1.94314336777,1.94241857529,1.93743526936,1.94729161262,1.93129634857,1.94513702393,1.95798373222,1.94757044315
1.94027614593,1.94333851337,1.94658839703,1.95197749138,1.94228470325,1.93974208832,1.94772863388,1.94446623325,1.95205807686,1.9342571497,1.94810271263,1.9518494606,1.94650936127,1.94158351421,1.95001554489,1.94981992245,1.93288457394,1.94940328598,1.9508895874,1.95158100128
1.9452611208,1.94490540028,1.95198535919,1.94986665249,1.93806254864,1.94398701191,1.9487195015,1.94558930397,1.94720339775,1.93568110466,1.9523075819,1.95415532589,1.94516420364,1.94384920597,1.95031702518,1.9481253624,1.93689441681,1.94627928734,1.95146775246,1.94880962372
1.94384121895,1.95035707951,1.94844603538,1.94723141193,1.94018697739,1.94450223446,1.94849634171,1.95523905754,1.9504711628,1.93746459484,1.95845139027,1.94626224041,1.94286072254,1.94724130631,1.95261621475,1.94294679165,1.94136416912,1.94832980633,1.95562148094,1.94698393345
1.94504785538,1.94563472271,1.95054388046,1.93892431259,1.93931138515,1.94179749489,1.94807207584,1.95744776726,1.95252025127,1.93636012077,1.95761585236,1.9442949295,1.94224584103,1.94871282577,1.95043134689,1.9515478611,1.9349758625,1.95321106911,1.95027506351,1.94901311398
1.94579482079,1.95057201386,1.94487941265,1.94078397751,1.93405914307,1.92914819717,1.94574677944,1.95167148113,1.94966304302,1.93732011318,1.96065950394,1.9417835474,1.94829761982,1.94696116447,1.94629764557,1.94832026958,1.93820643425,1.95005595684,1.95083510876,1.95050084591
1.9459233284,1.95267522335,1.94486522675,1.94342470169,1.93369996548,1.93519806862,1.94518280029,1.95592558384,1.94612336159,1.93876993656,1.96219813824,1.94826340675,1.9503480196,1.94636631012,1.94304561615,1.94209444523,1.93910455704,1.95438170433,1.94889819622,1.94929170608
1.94601750374,1.94735860825,1.94347929955,1.94628846645,1.94146037102,1.93319034576,1.94972133636,1.94910418987,1.9511603117,1.93927395344,1.96140062809,1.94671738148,1.94694316387,1.94956815243,1.94541239738,1.93972408771,1.94169032574,1.9509884119,1.9521048069,1.95011508465
1.94492518902,1.94539427757,1.94157624245,1.9456679821,1.9467818737,1.93935024738,1.9503582716,1.95416474342,1.94272327423,1.94041621685,1.95444047451,1.94491910934,1.94475650787,1.94816040993,1.94860887527,1.94368731976,1.93408250809,1.95071184635,1.95129334927,1.94564580917
1.94327390194,1.95948398113,1.93865346909,1.95008182526,1.94729840755,1.94804859161,1.94047117233,1.94619083405,1.94287705421,1.94222044945,1.95096635819,1.94779753685,1.94678223133,1.94634187222,1.95300233364,1.94515991211,1.93273103237,1.9457463026,1.9477212429,1.94798064232
1.94587886333,1.95559871197,1.93428766727,1.95323610306,1.94330477715,1.94607889652,1.93798589706,1.93831408024,1.94416546822,1.95036911964,1.95804703236,1.94990980625,1.94337189198,1.94677352905,1.94829463959,1.94142365456,1.93407177925,1.95293569565,1.94888758659,1.95418214798
1.95334196091,1.95187139511,1.9380954504,1.95299875736,1.9485707283,1.94699895382,1.93894970417,1.93917989731,1.94319248199,1.95676791668,1.95570325851,1.95513045788,1.94378268719,1.94324874878,1.94320714474,1.94547832012,1.93431210518,1.96377742291,1.9510474205,1.94902765751
1.95471429825,1.94869446754,1.94605374336,1.95682322979,1.94740784168,1.94646716118,1.94059169292,1.93868803978,1.95157337189,1.951608181,1.95761442184,1.96067750454,1.94812893868,1.94324600697,1.94468617439,1.94928467274,1.94492435455,1.96419036388,1.95739638805,1.94963669777
1.95841825008,1.94157016277,1.94935047627,1.9597479105,1.94857299328,1.95181214809,1.93930482864,1.93716800213,1.95517969131,1.95014691353,1.95704269409,1.94865512848,1.94641661644,1.94678342342,1.94794094563,1.95089113712,1.94852030277,1.96312260628,1.95494604111,1.95232236385
1.95410823822,1.94165766239,1.94423913956,1.96156489849,1.94858944416,1.95195734501,1.94792068005,1.93480670452,1.95162189007,1.95644199848,1.95461153984,1.94455981255,1.95523166657,1.94653272629,1.94687259197,1.94696569443,1.94801330566,1.95631444454,1.95372676849,1.95537614822
1.95534205437,1.94261968136,1.94243252277,1.95542263985,1.95418202877,1.95413529873,1.94879817963,1.94019603729,1.95488131046,1.95504438877,1.9522601366,1.94176650047,1.95949292183,1.94506192207,1.95493686199,1.94329822063,1.94447672367,1.95381319523,1.95892882347,1.95847165585
1.95568418503,1.94756793976,1.94739878178,1.94758069515,1.95716643333,1.95384478569,1.94885671139,1.94117045403,1.94892430306,1.95427846909,1.95238316059,1.94483876228,1.96479475498,1.94112253189,1.95807313919,1.94536912441,1.9524115324,1.95613753796,1.95188748836,1.95876419544
1.94959759712,1.95290231705,1.95344650745,1.94836330414,1.95908665657,1.95056736469,1.9464019537,1.94093644619,1.95235049725,1.95431280136,1.95244693756,1.93935680389,1.96235334873,1.94162678719,1.95805203915,1.94046413898,1.95155513287,1.95134556294,1.94353473187,1.95799529552
1.94453763962,1.96758270264,1.95140385628,1.95105648041,1.95897579193,1.94820356369,1.94047367573,1.94632780552,1.95537352562,1.9503954649,1.95007777214,1.93547487259,1.95904660225,1.94111049175,1.95859479904,1.94153034687,1.95526456833,1.94208967686,1.94160008431,1.95401382446
1.94669795036,1.96536743641,1.9496461153,1.94870114327,1.95743989944,1.94710814953,1.94186723232,1.94861268997,1.94902682304,1.94485807419,1.95435059071,1.94042313099,1.95743656158,1.9412984848,1.95769238472,1.94633376598,1.95477843285,1.94047963619,1.94518518448,1.95384693146
1.94515287876,1.95940494537,1.9423699379,1.94513714313,1.95006394386,1.94724237919,1.94478392601,1.95319128037,1.94932103157,1.94176578522,1.956366539,1.94664800167,1.95428562164,1.93936765194,1.95202577114,1.94024598599,1.95456039906,1.94255161285,1.94236516952,1.95535874367
1.9392182827,1.95120680332,1.94395971298,1.9506084919,1.94455504417,1.94191682339,1.94740438461,1.96405410767,1.94221806526,1.94163691998,1.95782959461,1.94496881962,1.95143222809,1.93968594074,1.95389223099,1.94140672684,1.95323491097,1.94131696224,1.94408035278,1.95480954647
1.94227051735,1.94864225388,1.94024896622,1.95374059677,1.94862949848,1.93958723545,1.94522619247,1.95807123184,1.94600915909,1.93979537487,1.96023797989,1.94293582439,1.9500387907,1.9377951622,1.95218384266,1.94706881046,1.94715762138,1.93984186649,1.9402295351,1.96132934094
1.94519031048,1.94997417927,1.94040894508,1.95182573795,1.94572937489,1.93996429443,1.94666409493,1.95657408237,1.94910883903,1.94310939312,1.95462977886,1.93911409378,1.95161437988,1.94157779217,1.95076954365,1.94329178333,1.94660365581,1.93673932552,1.93986880779,1.9624992609
1.93834102154,1.94958388805,1.9461055994,1.95479857922,1.94355022907,1.94391298294,1.94533717632,1.95278048515,1.94784724712,1.94735443592,1.95406901836,1.9432425499,1.94815409183,1.94013476372,1.9467843771,1.94132328033,1.94126439095,1.93436419964,1.94214844704,1.96803808212
1.93917500973,1.95167887211,1.94997346401,1.95268321037,1.94433879852,1.93893527985,1.94814777374,1.95689213276,1.9504263401,1.94511592388,1.9588047266,1.95183324814,1.94387638569,1.9491109848,1.95503270626,1.93604242802,1.9547406435,1.93720364571,1.93926000595,1.96893703938
1.93829119205,1.94724965095,1.94822752476,1.95089876652,1.93481111527,1.94333553314,1.94475626946,1.95924210548,1.94748580456,1.94558787346,1.95475482941,1.9529415369,1.93921041489,1.9531891346,1.95464980602,1.93649113178,1.95754480362,1.93865692615,1.9448902607,1.96729111671
1.94377100468,1.9453690052,1.94980466366,1.94922685623,1.94050383568,1.94857084751,1.94604182243,1.96452760696,1.94207668304,1.94348156452,1.95367491245,1.96043550968,1.94098079205,1.95076084137,1.95112764835,1.94093632698,1.95402789116,1.93922328949,1.94548976421,1.95906186104
1.94565653801,1.94530665875,1.94928812981,1.95531201363,1.94533383846,1.95077013969,1.94221389294,1.96258437633,1.93585026264,1.94441485405,1.95101237297,1.95854008198,1.9480150938,1.94738733768,1.9467997551,1.93756651878,1.95159256458,1.93661117554,1.94650757313,1.96060121059
1.94634795189,1.94609224796,1.94348740578,1.9509960413,1.94565653801,1.95022130012,1.94599211216,1.95856273174,1.93379974365,1.93965363502,1.95187616348,1.95062315464,1.94051146507,1.9440934658,1.95239961147,1.93389093876,1.95054507256,1.93970799446,1.9411996603,1.95766890049
1.94029021263,1.94192278385,1.94759488106,1.95115971565,1.94190490246,1.95069169998,1.94622564316,1.96025943756,1.93456792831,1.94066083431,1.9442845583,1.94586503506,1.93765711784,1.94356775284,1.95092570782,1.93599164486,1.94952225685,1.94568836689,1.94329786301,1.95670962334
1.93577051163,1.94059002399,1.94543659687,1.9529902935,1.9382327795,1.9511153698,1.94188475609,1.96752023697,1.93711733818,1.94575285912,1.94370508194,1.94600176811,1.93836665153,1.94069230557,1.95011508465,1.9410930872,1.95355534554,1.94491577148,1.938321352,1.9552924633
1.94098484516,1.94750487804,1.94225680828,1.94962346554,1.94053089619,1.94940447807,1.94135928154,1.9609375,1.9313365221,1.94408488274,1.94363343716,1.94663727284,1.94094634056,1.93779802322,1.94291567802,1.94403386116,1.95259189606,1.94377291203,1.94963181019,1.95649337769
1.94758176804,1.95146179199,1.94654154778,1.94845020771,1.94314336777,1.94513058662,1.94735324383,1.95620512962,1.92891967297,1.94647312164,1.95007264614,1.94967806339,1.93867313862,1.93631923199,1.94262969494,1.94227814674,1.95472681522,1.94580698013,1.95105147362,1.95815944672
1.95078241825,1.95496320725,1.94772768021,1.94801664352,1.94286334515,1.94280588627,1.95121765137,1.95207357407,1.93619120121,1.94483244419,1.95110607147,1.95285832882,1.94122421742,1.93707942963,1.94313395023,1.94509959221,1.9524782896,1.94039225578,1.95103955269,1.9516685009
1.96447098255,1.95223069191,1.95171034336,1.94721460342,1.94299685955,1.93562579155,1.9490493536,1.96524691582,1.95113956928,1.94387376308,1.94520616531,1.95767879486,1.94367229938,1.93818211556,1.94170856476,1.94344496727,1.95885121822,1.94561910629,1.94646298885,1.9530826807
1.96445035934,1.95465612412,1.9516646862,1.94922018051,1.94771122932,1.93827998638,1.94724798202,1.95997405052,1.94634318352,1.94681167603,1.9379966259,1.95312809944,1.94778835773,1.94018232822,1.94476914406,1.94312214851,1.9554169178,1.94334447384,1.94270157814,1.94893121719
1.96105241775,1.94814240932,1.94518554211,1.95007383823,1.95057690144,1.93612146378,1.94973766804,1.95685482025,1.94575834274,1.94859707356,1.93814086914,1.9512976408,1.94817531109,1.94567501545,1.94544184208,1.9441691637,1.95045912266,1.94132781029,1.94037997723,1.94771754742
1.95595836639,1.94257462025,1.94191300869,1.95041418076,1.95145213604,1.93910598755,1.94584929943,1.95959746838,1.95009326935,1.9472079277,1.93613553047,1.95137190819,1.94674992561,1.94530260563,1.94543516636,1.94765424728,1.949619174,1.94427251816,1.9430038929,1.94392490387
1.95786178112,1.94392836094,1.94114351273,1.95208394527,1.95400357246,1.93735444546,1.94340908527,1.95746660233,1.94808971882,1.94976246357,1.93638134003,1.9486451149,1.94835484028,1.93874847889,1.94509661198,1.95358777046,1.95481884479,1.94321656227,1.94931614399,1.94311463833
1.96060454845,1.94245970249,1.93986237049,1.94527935982,1.95893681049,1.93182098865,1.9463044405,1.95024478435,1.94657635689,1.94768893719,1.93531537056,1.94890868664,1.94908726215,1.93974578381,1.94658136368,1.95158708096,1.95075559616,1.94263637066,1.95037853718,1.94319152832
1.95519852638,1.94659602642,1.94906938076,1.95513796806,1.95356583595,1.93045496941,1.95025348663,1.94091141224,1.95330190659,1.94804763794,1.93873047829,1.94741976261,1.94926774502,1.941603899,1.94656968117,1.94996905327,1.95305025578,1.94349610805,1.95270884037,1.94713103771
1.95083284378,1.94317030907,1.94508564472,1.953602314,1.95243525505,1.93708765507,1.94768428803,1.94023275375,1.94502735138,1.94702363014,1.9450763464,1.9392786026,1.94986605644,1.94187128544,1.95010924339,1.95010364056,1.96258330345,1.94511175156,1.95051205158,1.95437717438
1.94531965256,1.94460451603,1.94821858406,1.94766330719,1.94912815094,1.94298434257,1.94917225838,1.9394415617,1.94480347633,1.95147764683,1.94683039188,1.94266450405,1.9504776001,1.94401502609,1.94536578655,1.94157254696,1.95738744736,1.94513750076,1.95352995396,1.95274627209
1.95211207867,1.94468688965,1.9535908699,1.94705367088,1.94573450088,1.94395411015,1.94822859764,1.94121062756,1.94983065128,1.9495177269,1.95442914963,1.94110965729,1.9488106966,1.94935262203,1.94701075554,1.94413268566,1.96250653267,1.94709742069,1.95092177391,1.95136296749
1.95094609261,1.94670593739,1.95457243919,1.94872009754,1.94332051277,1.94274151325,1.95454549789,1.94477629662,1.94624912739,1.94935679436,1.95574951172,1.94427001476,1.95265471935,1.94501447678,1.94883239269,1.93849682808,1.95609462261,1.94640314579,1.94791531563,1.95549631119
1.94863522053,1.95028507709,1.95743179321,1.95096385479,1.94763565064,1.9446721077,1.95588374138,1.94879972935,1.95529329777,1.94298434257,1.96116364002,1.94401943684,1.94536137581,1.94353663921,1.95638978481,1.93770325184,1.95290756226,1.9468973875,1.95673525333,1.95958948135
1.96131443977,1.95682740212,1.96049594879,1.94889116287,1.94678878784,1.93956637382,1.94633281231,1.94942641258,1.95315945148,1.93534016609,1.95428431034,1.94800007343,1.94357085228,1.94111967087,1.95612823963,1.93757784367,1.94922327995,1.94858765602,1.9600777626,1.95465636253
1.95956516266,1.95027863979,1.95593690872,1.94711232185,1.94563138485,1.94452762604,1.94363033771,1.94952130318,1.94915807247,1.94307219982,1.95434725285,1.94695425034,1.94488573074,1.94452893734,1.95580172539,1.94675755501,1.9428384304,1.947717309,1.95606446266,1.95204174519
1.95491850376,1.94978129864,1.95521581173,1.94323611259,1.95204341412,1.94741868973,1.9440895319,1.95133852959,1.94864761829,1.94464075565,1.95610272884,1.93347585201,1.94840312004,1.94407474995,1.94855868816,1.94542741775,1.93824112415,1.9438470602,1.95162916183,1.94695043564
1.95546841621,1.95248997211,1.96185421944,1.94459462166,1.94702589512,1.94951140881,1.94499027729,1.95225214958,1.9468973875,1.94626176357,1.96808505058,1.9417822361,1.94592666626,1.94663357735,1.9468524456,1.94248318672,1.93691968918,1.94429767132,1.9544711113,1.94956493378
1.95283997059,1.94975948334,1.96219360828,1.94560360908,1.94765138626,1.95406377315,1.94985234737,1.94794952869,1.94769990444,1.95093822479,1.96351778507,1.94734334946,1.9444116354,1.94990611076,1.94358479977,1.93736159802,1.93821072578,1.94835162163,1.95489442349,1.95029330254
1.95415937901,1.93957459927,1.95463240147,1.94677746296,1.94505763054,1.95197296143,1.94882321358,1.94698429108,1.95380115509,1.94837605953,1.95533144474,1.95397782326,1.94271850586,1.95008814335,1.9386562109,1.94151318073,1.94002985954,1.95104694366,1.9567245245,1.94735229015
1.95081114769,1.93517577648,1.9514336586,1.94167780876,1.94576001167,1.95561397076,1.94347918034,1.94653582573,1.95024323463,1.95200586319,1.95564866066,1.9451366663,1.94855070114,1.95282375813,1.93892490864,1.94135069847,1.94165754318,1.95120608807,1.95667028427,1.94589078426
1.95121765137,1.93569278717,1.9546340704,1.93872880936,1.94486629963,1.95382869244,1.94372463226,1.94927072525,1.94933915138,1.95322728157,1.95421385765,1.94177210331,1.95166730881,1.95451295376,1.94039165974,1.93788731098,1.94539248943,1.95184314251,1.95912110805,1.94882631302
1.95014572144,1.94094753265,1.95023012161,1.94359624386,1.95788967609,1.94872379303,1.93990945816,1.94389736652,1.94159007072,1.95394182205,1.95550394058,1.94178533554,1.95584762096,1.95445895195,1.94085967541,1.94273328781,1.9370187521,1.95166993141,1.96017801762,1.94690644741
1.95605564117,1.94221043587,1.94869172573,1.94848155975,1.95874249935,1.94886052609,1.93971192837,1.93866276741,1.94076764584,1.95752596855,1.96273136139,1.94760787487,1.94956481457,1.95498991013,1.93960249424,1.94272136688,1.93426454067,1.94699859619,1.96470546722,1.94448256493
1.95314180851,1.94562160969,1.95782577992,1.96073389053,1.96161150932,1.94091486931,1.93969452381,1.93273556232,1.93953919411,1.95617282391,1.96160018444,1.94867932797,1.95454192162,1.94934570789,1.94186496735,1.93734836578,1.93622469902,1.94328796864,1.95947921276,1.94440770149
1.95111620426,1.94400525093,1.95201349258,1.96240961552,1.96563160419,1.9378579855,1.93570101261,1.94880342483,1.94546449184,1.94935977459,1.96365725994,1.95504939556,1.95135939121,1.94665491581,1.9422057867,1.93445038795,1.93622934818,1.93675541878,1.96220743656,1.94554960728
1.94732069969,1.94731259346,1.94611239433,1.96040832996,1.96172261238,1.93238782883,1.93875277042,1.94680845737,1.93977677822,1.94617009163,1.95431184769,1.95253443718,1.94309282303,1.94770526886,1.95647573471,1.93668532371,1.93977320194,1.9396084547,1.97271692753,1.9390501976
1.950289011,1.94544255734,1.95536959171,1.95840239525,1.95268690586,1.93375885487,1.94673275948,1.94291615486,1.93774747848,1.94193172455,1.95000851154,1.96122837067,1.94417536259,1.9552475214,1.95333862305,1.94115436077,1.9444732666,1.94131577015,1.96657407284,1.93591272831
1.94796705246,1.94689404964,1.95254302025,1.96037602425,1.95309448242,1.93576383591,1.94934785366,1.93613576889,1.93351900578,1.96347796917,1.94503962994,1.95302975178,1.93602228165,1.95353078842,1.95042514801,1.9386613369,1.93841707706,1.93216979504,1.95934462547,1.94631266594
1.9519867897,1.94659948349,1.94847166538,1.95612490177,1.9468755722,1.94111669064,1.94363343716,1.93562841415,1.9293282032,1.96047639847,1.9476249218,1.95401000977,1.92901659012,1.95373141766,1.9487183094,1.94215357304,1.93997955322,1.93324708939,1.96433472633,1.94631743431
1.94870173931,1.9432053566,1.94777584076,1.95149827004,1.95093381405,1.94159531593,1.9443218708,1.93406784534,1.93759250641,1.96129643917,1.94755864143,1.95405685902,1.93064534664,1.94768702984,1.95013916492,1.93936741352,1.94398784637,1.93235683441,1.956854105,1.94823145866
1.94547390938,1.94564044476,1.94814670086,1.95570790768,1.94996881485,1.94137239456,1.94393467903,1.93457973003,1.94066250324,1.95946407318,1.95327651501,1.95943903923,1.93567228317,1.94862890244,1.95119404793,1.94334316254,1.94285368919,1.93958973885,1.95093917847,1.94979214668
1.94306349754,1.9479341507,1.95049166679,1.94713008404,1.94816255569,1.93768107891,1.94304275513,1.93880951405,1.93819355965,1.95567142963,1.95103979111,1.95477604866,1.94696962833,1.94782924652,1.94925618172,1.94506824017,1.95081210136,1.93948185444,1.9482486248,1.9522536993
1.94255328178,1.94509994984,1.95116567612,1.93724215031,1.95000946522,1.94256007671,1.9426330328,1.94028627872,1.93525731564,1.95745205879,1.95200169086,1.95329141617,1.94673585892,1.95037937164,1.94523656368,1.94358098507,1.94756090641,1.93809461594,1.94641435146,1.94822108746
1.95093905926,1.94650411606,1.94840419292,1.93731963635,1.95050776005,1.95013201237,1.95021295548,1.93798732758,1.93379700184,1.95696055889,1.94924473762,1.95166409016,1.94578886032,1.94995510578,1.94565045834,1.9497153759,1.94221401215,1.93564295769,1.94289302826,1.94510257244
1.94933319092,1.94734501839,1.94961500168,1.92997038364,1.94864535332,1.94980287552,1.95392918587,1.94096171856,1.92894470692,1.95603704452,1.94334900379,1.95258593559,1.95519042015,1.94924783707,1.9599313736,1.94652283192,1.9399163723,1.93691432476,1.94464719295,1.94629561901
1.94787740707,1.94795131683,1.95309269428,1.93039321899,1.95366823673,1.9461659193,1.95794475079,1.94074976444,1.9288995266,1.95148563385,1.94249796867,1.94994139671,1.96099483967,1.95018219948,1.95430982113,1.95362436771,1.94073820114,1.93925583363,1.94053435326,1.94579219818
1.95162916183,1.95151519775,1.95299971104,1.92833399773,1.95763111114,1.94432890415,1.95470917225,1.93881618977,1.9326492548,1.94932866097,1.94498813152,1.95063960552,1.96062040329,1.94856655598,1.95170629024,1.94906008244,1.94062590599,1.93931055069,1.9406696558,1.94624102116
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Experiments/gridworld/DQN_ADQN_EDQN/q_val_k_20.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6,mean_q_val_7,mean_q_val_8,mean_q_val_9,mean_q_val_10,mean_q_val_11,mean_q_val_12,mean_q_val_13,mean_q_val_14,mean_q_val_15,mean_q_val_16,mean_q_val_17,mean_q_val_18,mean_q_val_19
-0.000331080897,0.000384962012,-7.961307e-05,-1.248708e-06,-9.3235991e-05,0.000526500167,-0.000213911902,0.000715264876,-0.000221483118,6.1408326e-05,-0.000294893543,1.452155e-06,0.000294682482,-0.000365281478,0.000389813737,0.000162184908,0.000602839747,-0.000586965703,0.000345804176,3.2784381e-05
0.001174671459,0.001044283155,0.001245434862,0.001566431718,0.000903090637,0.001919970033,0.000928239082,0.001178867649,0.000897874706,0.001268028864,0.000895003381,0.000571609824,0.001645088778,0.001344012795,0.002101271646,0.001617426518,0.001189469709,-0.000103725048,0.001334373839,0.001506083412
0.002971707378,0.002772176638,0.002606945578,0.003137583146,0.002274623839,0.003807892557,0.002283178503,0.002950706286,0.002803658135,0.002794281347,0.002227811608,0.00204868149,0.003835860873,0.002444310114,0.003841634374,0.002826252021,0.002742525423,0.00102036749,0.003172968514,0.003263339167
0.004888799042,0.005182143301,0.005512492266,0.005299585871,0.004485016223,0.006333247293,0.00451025134,0.005307229701,0.004767100327,0.005154494662,0.004569821525,0.004850837868,0.005778893363,0.00487004919,0.006288711913,0.005372224376,0.004793832544,0.003537563374,0.005188585725,0.006069810595
0.008237437345,0.008499357849,0.008868074045,0.008644333109,0.007704632822,0.009576423094,0.007821857929,0.00872571487,0.00855241809,0.009326793253,0.008186591789,0.007819023915,0.00936359074,0.008235994726,0.009491502307,0.008575476706,0.007946087047,0.006779536605,0.008666876704,0.009618264623
0.012924763374,0.013033994474,0.01385719981,0.012897670269,0.012013670988,0.014066841453,0.012099141255,0.013248093426,0.01310923323,0.013720822521,0.012390976772,0.012510430999,0.013753750362,0.012697529048,0.01472622063,0.012855219655,0.012233666144,0.011723042466,0.013311406597,0.014220863581
0.017815545201,0.018170658499,0.018898393959,0.017510002479,0.016993256286,0.019021473825,0.017062166706,0.01822164841,0.018532896414,0.018541499972,0.016980076209,0.017969725654,0.019001239911,0.017555141822,0.019498409703,0.017661824822,0.017495376989,0.016955599189,0.018262393773,0.019424062222
0.023924523965,0.024437665939,0.024975290522,0.02318263799,0.022927524522,0.024888388813,0.023165684193,0.023943625391,0.024776427075,0.024738505483,0.022771131247,0.02410408482,0.024658856913,0.023693801835,0.02536733076,0.023993443698,0.023877967149,0.02300539054,0.024467535317,0.025291247293
0.030975570902,0.031481005251,0.031585197896,0.030181439593,0.029806818813,0.031708721071,0.029999043792,0.031354501843,0.032152995467,0.031850527972,0.030207529664,0.03089017421,0.032036468387,0.030757503584,0.033345829695,0.031004689634,0.030924394727,0.030118560418,0.031639497727,0.032078839839
0.039172906429,0.039538607001,0.039707563818,0.038092806935,0.037795480341,0.039747267962,0.037981137633,0.039677813649,0.040302272886,0.039763499051,0.037935193628,0.038978360593,0.040003880858,0.038653470576,0.041908148676,0.039084523916,0.039218448102,0.038378309458,0.039592579007,0.040318913758
0.047914333642,0.048538766801,0.048409041017,0.046703439206,0.046597529203,0.048418827355,0.046971172094,0.048628345132,0.049434356391,0.048784200102,0.046973537654,0.048089776188,0.048987526447,0.047444671392,0.050567165017,0.048086881638,0.047977466136,0.046932309866,0.048445019871,0.049380112439
0.057836174965,0.058561511338,0.058216575533,0.056905150414,0.056435216218,0.058305114508,0.056964632124,0.058902181685,0.059324264526,0.058922868222,0.057026520371,0.057946071029,0.05885578692,0.05757150054,0.06050420925,0.058367997408,0.057989798486,0.056880105287,0.058612689376,0.058994282037
0.068797685206,0.069512821734,0.069229692221,0.068078778684,0.067487083375,0.069206811488,0.067940078676,0.070295453072,0.070634871721,0.069855727255,0.068346790969,0.068907469511,0.070093132555,0.068617351353,0.072067186236,0.069241113961,0.069026991725,0.068003445864,0.069552749395,0.069820083678
0.080948568881,0.081426344812,0.081265695393,0.080260209739,0.079448655248,0.081353046,0.080104753375,0.082632057369,0.08268648386,0.081854708493,0.080414526165,0.080886609852,0.08201700449,0.080751426518,0.083780162036,0.081302814186,0.081080585718,0.080173797905,0.081431120634,0.081945329905
0.093900375068,0.094548612833,0.094253651798,0.093301579356,0.09257774055,0.094486191869,0.093265779316,0.095689766109,0.095607727766,0.09514439851,0.093671940267,0.093944720924,0.095511823893,0.093650579453,0.096888944507,0.094352915883,0.094234630466,0.093364372849,0.094504699111,0.094900868833
0.108046792448,0.108529873192,0.108401224017,0.107677489519,0.10647072643,0.108606025577,0.107518568635,0.109655104578,0.109712608159,0.109216548502,0.107719823718,0.107961416245,0.109730727971,0.107708863914,0.111135341227,0.108380995691,0.108495086432,0.107354901731,0.108423620462,0.108881749213
0.123062953353,0.12365193665,0.123506337404,0.122987791896,0.121680386364,0.123760841787,0.122344598174,0.12496804446,0.12479699403,0.124279491603,0.122962534428,0.123094633222,0.124867647886,0.122815027833,0.126274362206,0.123649045825,0.123600825667,0.122779004276,0.123419173062,0.123918876052
0.139056861401,0.13974519074,0.139665558934,0.139185488224,0.137786492705,0.140041068196,0.138543173671,0.141022324562,0.140997633338,0.140303656459,0.139293551445,0.13938690722,0.141157403588,0.138891339302,0.142122760415,0.139773115516,0.139557600021,0.138997018337,0.139470055699,0.139899984002
0.156150430441,0.157021030784,0.156628638506,0.156195551157,0.154915705323,0.15728059411,0.155530437827,0.158008426428,0.158391445875,0.157453626394,0.156325429678,0.156447827816,0.158577427268,0.155884966254,0.159190684557,0.15693230927,0.156717717648,0.156038343906,0.156290203333,0.156978487968
0.174081265926,0.174894317985,0.174634024501,0.174319759011,0.173402011395,0.175338625908,0.17374111712,0.176046982408,0.176218360662,0.175531849265,0.174277052283,0.174392342567,0.176510959864,0.173740878701,0.177210479975,0.174792677164,0.174436584115,0.173961415887,0.174209982157,0.174957349896
0.192949652672,0.194071635604,0.193854629993,0.193116009235,0.192497268319,0.194415390491,0.192473962903,0.19501298666,0.195374712348,0.194651350379,0.193203866482,0.193423748016,0.195558935404,0.192803934216,0.196098923683,0.193298727274,0.193339288235,0.192987695336,0.193163126707,0.19348539412
0.21283864975,0.213944643736,0.213578745723,0.212967738509,0.212765231729,0.214436277747,0.212295785546,0.214613854885,0.215141832829,0.214328676462,0.213056147099,0.213330686092,0.215768620372,0.212531074882,0.215822443366,0.213179320097,0.212843000889,0.212789922953,0.213005125523,0.213907048106
0.2335473001,0.234711021185,0.23424603045,0.233686536551,0.233808517456,0.235047355294,0.233236834407,0.235470592976,0.235647127032,0.234984487295,0.233190670609,0.234158188105,0.23663598299,0.233104348183,0.236287817359,0.233902975917,0.233401596546,0.233239158988,0.233641207218,0.234344288707
0.254856705666,0.256373167038,0.255890727043,0.255376309156,0.255692362785,0.256612807512,0.254610657692,0.256745934486,0.256856292486,0.25637280941,0.254736125469,0.255809485912,0.258044213057,0.254756957293,0.257757782936,0.255249649286,0.254803538322,0.255034208298,0.254899293184,0.255927294493
0.277237981558,0.278197169304,0.278425395489,0.27753636241,0.278111219406,0.278719782829,0.276899039745,0.278789430857,0.278928279877,0.278549343348,0.277125447989,0.278107821941,0.280454427004,0.276757478714,0.279944002628,0.277676403522,0.277000188828,0.277153998613,0.276976466179,0.278419315815
0.300147235394,0.301053375006,0.301454037428,0.300636529922,0.301495373249,0.301410913467,0.299915313721,0.302152305841,0.302190899849,0.301500022411,0.299595087767,0.300950437784,0.303378671408,0.299915999174,0.302849292755,0.300694435835,0.299664497375,0.300393939018,0.299484074116,0.301309376955
0.323814988136,0.324372589588,0.325384527445,0.323953986168,0.324998170137,0.325096011162,0.323749452829,0.325786203146,0.325478315353,0.324531197548,0.323411375284,0.324646383524,0.327215790749,0.323451042175,0.326668471098,0.32423466444,0.323401421309,0.324176132679,0.323327362537,0.324498027563
0.348395526409,0.348470389843,0.34939584136,0.348530888557,0.349558591843,0.349255561829,0.348159939051,0.35006415844,0.34980070591,0.349090486765,0.347758471966,0.349203556776,0.351418405771,0.347640961409,0.350891023874,0.34831187129,0.347415268421,0.34837859869,0.347254633904,0.348692029715
0.37317892909,0.372768521309,0.374358147383,0.373416304588,0.374514549971,0.374056786299,0.372882723808,0.374911904335,0.374618262053,0.374039828777,0.372791707516,0.374288916588,0.376643061638,0.372385829687,0.37597283721,0.372775524855,0.372364193201,0.37335985899,0.372232288122,0.373657047749
0.398605883121,0.398546040058,0.399932712317,0.39883980155,0.400094389915,0.399516552687,0.398462831974,0.400466561317,0.400135904551,0.399480432272,0.397955209017,0.399794727564,0.401994794607,0.397864639759,0.401137173176,0.398386508226,0.397660672665,0.399186998606,0.397756397724,0.399409383535
0.42476567626,0.424504637718,0.425877839327,0.424898296595,0.426651090384,0.426016837358,0.424611508846,0.426371157169,0.425846070051,0.425163865089,0.424780726433,0.426108539104,0.428324818611,0.424074590206,0.426990866661,0.4240052104,0.424215555191,0.424959480762,0.423534810543,0.424867630005
0.451442956924,0.450159907341,0.452553719282,0.45142108202,0.452915638685,0.452464133501,0.451036900282,0.452975779772,0.452969104052,0.45201510191,0.450762450695,0.452793300152,0.454742729664,0.45067062974,0.45325550437,0.450819164515,0.450390219688,0.450887769461,0.450017690659,0.45153939724
0.47932857275,0.476975739002,0.479333728552,0.478124976158,0.47986266017,0.47948628664,0.478043019772,0.479904145002,0.479625731707,0.479172617197,0.478234708309,0.479165196419,0.482230484486,0.477792441845,0.480187982321,0.477618396282,0.477425128222,0.477775752544,0.477141201496,0.478749275208
0.506676793098,0.504252433777,0.506677269936,0.505489528179,0.50724875927,0.506749212742,0.505815923214,0.507450282574,0.507153391838,0.506493330002,0.505559742451,0.506229639053,0.509532749653,0.50531733036,0.507393658161,0.504976272583,0.505137443542,0.504950284958,0.504666507244,0.505170464516
0.53481477499,0.53144967556,0.534700274467,0.533034861088,0.535144507885,0.534479856491,0.533533155918,0.535037100315,0.534625828266,0.534069418907,0.533100485802,0.534928679466,0.537400066853,0.533201992512,0.53461843729,0.532534241676,0.532899439335,0.532867908478,0.532111346722,0.533214569092
0.563164651394,0.559632241726,0.562631547451,0.561241030693,0.56247651577,0.562461495399,0.561560988426,0.562905371189,0.562845528126,0.562790751457,0.560849964619,0.562764585018,0.565878629684,0.561498820782,0.562476396561,0.56089425087,0.560799002647,0.560796320438,0.560441195965,0.560786962509
0.591752886772,0.58848285675,0.591385126114,0.589850246906,0.590634763241,0.590748786926,0.589692294598,0.591106235981,0.590738356113,0.590950250626,0.589622855186,0.590835869312,0.594487428665,0.590772688389,0.590382158756,0.589149534702,0.588954687119,0.589424669743,0.588768601418,0.588326454163
0.619587361813,0.617245674133,0.62046456337,0.61876219511,0.619102239609,0.619266152382,0.618729948997,0.618884384632,0.619841337204,0.619388222694,0.617855012417,0.619553625584,0.62291187048,0.620022654533,0.618591785431,0.617481350899,0.617283463478,0.618307590485,0.617668926716,0.617048323154
0.648573756218,0.645800948143,0.649257421494,0.647467792034,0.647954165936,0.648114800453,0.647320091724,0.647588372231,0.64869171381,0.648219048977,0.647085428238,0.648649215698,0.651984930038,0.649049758911,0.646826922894,0.646484971046,0.64578294754,0.647237598896,0.646309137344,0.646052479744
0.677732944489,0.675033092499,0.678790569305,0.67659163475,0.677271783352,0.676667392254,0.676256418228,0.676367580891,0.677724599838,0.676988244057,0.676421046257,0.677437663078,0.680594861507,0.678174436092,0.675774514675,0.675388276577,0.674486219883,0.675941467285,0.675969898701,0.674603641033
0.706447660923,0.703761518002,0.707992613316,0.705595076084,0.706238031387,0.705622553825,0.705751895905,0.705670535564,0.706981301308,0.705828011036,0.705652952194,0.706270217896,0.710334479809,0.707762539387,0.704377412796,0.704101741314,0.703229546547,0.705323278904,0.705276191235,0.703933179379
0.735513389111,0.733039915562,0.736970543861,0.734829485416,0.735257327557,0.734334111214,0.734654247761,0.734465479851,0.736185848713,0.735218286514,0.735485136509,0.735704064369,0.738548457623,0.736543834209,0.733190357685,0.733256757259,0.732535421848,0.734454214573,0.735034346581,0.733559668064
0.764555454254,0.762479007244,0.76699334383,0.763756334782,0.764434337616,0.763349354267,0.764540076256,0.763655841351,0.765996873379,0.764578700066,0.764443516731,0.764906167984,0.768201351166,0.766199409962,0.762840807438,0.762774407864,0.761513769627,0.763240337372,0.764658510685,0.762940526009
0.793074011803,0.791578829288,0.797089099884,0.793273329735,0.793402433395,0.792579293251,0.794302761555,0.793031215668,0.795587301254,0.793399512768,0.793926715851,0.793813347816,0.797418951988,0.795690178871,0.791892409325,0.791769087315,0.790181279182,0.792198956013,0.79428178072,0.792601108551
0.822091341019,0.821057736874,0.826513826847,0.822627425194,0.822073280811,0.82158690691,0.823856890202,0.822281658649,0.824963092804,0.82252830267,0.82316160202,0.823181331158,0.82652837038,0.826179206371,0.820983588696,0.820989251137,0.819310903549,0.821830391884,0.823590695858,0.821655213833
0.851646602154,0.850883483887,0.855347394943,0.851592481136,0.851684033871,0.850350260735,0.8529946208,0.851206600666,0.853521823883,0.851671516895,0.852441012859,0.853677749634,0.854754924774,0.854601383209,0.849876224995,0.850203454494,0.848489284515,0.850992798805,0.852939128876,0.850370943546
0.880779206753,0.880054414272,0.88477486372,0.880656957626,0.881253004074,0.879837274551,0.882645726204,0.88054060936,0.883276760578,0.880721271038,0.881657004356,0.882411360741,0.883838832378,0.883810341358,0.879473865032,0.879882633686,0.877619564533,0.880202412605,0.881892859936,0.879669189453
0.909449100494,0.909118056297,0.912899017334,0.910117745399,0.910238087177,0.907650232315,0.912116408348,0.909646630287,0.912063837051,0.909355461597,0.910462796688,0.911926865578,0.912492513657,0.912252187729,0.907769918442,0.908882677555,0.906430661678,0.909415006638,0.911016821861,0.907813131809
0.937915623188,0.939018189907,0.941159725189,0.938922941685,0.939358115196,0.93633466959,0.941117405891,0.938369214535,0.940756320953,0.938260018826,0.939082860947,0.940872907639,0.941180348396,0.941046833992,0.93594622612,0.938191473484,0.935276508331,0.938895940781,0.939485013485,0.935403585434
0.966008901596,0.967747926712,0.969423115253,0.966972410679,0.968551576138,0.964097797871,0.969860315323,0.966543734074,0.969176769257,0.966447889805,0.96801930666,0.969483733177,0.970101118088,0.969395756721,0.965080201626,0.96593940258,0.963846445084,0.96767103672,0.968081235886,0.964501976967
0.99409866333,0.995952367783,0.997807919979,0.995262384415,0.997348070145,0.992518186569,0.999423205853,0.995300829411,0.998073399067,0.994424581528,0.996204078197,0.997607946396,0.997582376003,0.997388660908,0.993118464947,0.994622826576,0.992245078087,0.995865046978,0.995740830898,0.99252808094
1.02203071117,1.02427530289,1.02524065971,1.02321398258,1.02575385571,1.02026867866,1.02704119682,1.02278518677,1.0257345438,1.02170693874,1.02431511879,1.02570736408,1.02471888065,1.02519571781,1.02081227303,1.02212381363,1.01937162876,1.0237275362,1.02356541157,1.02114713192
1.04917252064,1.05170667172,1.05299592018,1.04969990253,1.05365335941,1.04819750786,1.05465352535,1.05056798458,1.05313301086,1.0493748188,1.05264031887,1.05214262009,1.05177617073,1.05277740955,1.04898500442,1.05058062077,1.04656732082,1.05150914192,1.05102550983,1.0488717556
1.07677137852,1.07856082916,1.08103990555,1.0765362978,1.08174884319,1.07576990128,1.08247029781,1.07758915424,1.08015596867,1.07658433914,1.08006906509,1.07906699181,1.0786960125,1.07990455627,1.07662141323,1.07724821568,1.07339584827,1.07861399651,1.07822465897,1.0763463974
1.1036823988,1.10516822338,1.107427001,1.10304522514,1.10824358463,1.1025468111,1.1096572876,1.10501742363,1.10685694218,1.10359811783,1.1066287756,1.10632479191,1.10499441624,1.10696589947,1.10326600075,1.10478913784,1.1001855135,1.10472929478,1.10435068607,1.10338056088
1.13022756577,1.13153982163,1.13450169563,1.12861526012,1.13429689407,1.13009572029,1.13567042351,1.13080430031,1.13325405121,1.13058435917,1.13404035568,1.1326020956,1.13209152222,1.13408374786,1.13034129143,1.13112044334,1.12603533268,1.13158845902,1.1305000782,1.12952423096
1.15567231178,1.15709328651,1.1613574028,1.15400838852,1.16061794758,1.15620923042,1.16217374802,1.15702426434,1.15900409222,1.15678942203,1.15964901447,1.15831172466,1.15926921368,1.16001296043,1.1562333107,1.1574075222,1.15203213692,1.15788471699,1.15640437603,1.15528488159
1.181173563,1.18299663067,1.18706560135,1.17935216427,1.18508684635,1.18155908585,1.18787229061,1.18250596523,1.18386459351,1.18304502964,1.18482553959,1.1845293045,1.18452203274,1.18615102768,1.18155241013,1.18244612217,1.17795658112,1.18310880661,1.18257796764,1.18055713177
1.20595633984,1.20722484589,1.21230685711,1.20444774628,1.20979511738,1.20684659481,1.21264111996,1.20829021931,1.20876872539,1.20787239075,1.21019697189,1.2097440958,1.20975410938,1.21147215366,1.20638763905,1.20841264725,1.20319330692,1.20800983906,1.20738971233,1.20575547218
1.23001670837,1.23167848587,1.23660266399,1.22862768173,1.23439395428,1.23081052303,1.23686444759,1.23270177841,1.23329567909,1.23225033283,1.23476302624,1.23436379433,1.23427295685,1.23602283001,1.23081278801,1.23342299461,1.22782850265,1.23253202438,1.2323397398,1.2305546999
1.25447571278,1.25616800785,1.26005899906,1.25283443928,1.25789964199,1.25418126583,1.26184618473,1.25683093071,1.25644242763,1.25646579266,1.25883233547,1.25856149197,1.2585568428,1.25968754292,1.25472581387,1.25744283199,1.25150060654,1.25613820553,1.25691699982,1.25497317314
1.27719569206,1.28023374081,1.28274857998,1.27739071846,1.28139054775,1.27775382996,1.28533136845,1.28051054478,1.28001558781,1.27962350845,1.28256940842,1.28178620338,1.28117465973,1.28320491314,1.27875638008,1.28203129768,1.27489566803,1.2791942358,1.28109121323,1.27765452862
1.29906666279,1.30390501022,1.30575680733,1.30061221123,1.30400919914,1.30080807209,1.30868053436,1.30390310288,1.30344569683,1.30202448368,1.30613851547,1.30515289307,1.30474209785,1.30682301521,1.30103623867,1.30517673492,1.29770243168,1.3013882637,1.30386352539,1.30094897747
1.32092010975,1.32622182369,1.32716870308,1.32289612293,1.32563114166,1.32283687592,1.33151519299,1.32629883289,1.3259717226,1.32414746285,1.32813680172,1.32845187187,1.32655215263,1.32855224609,1.32347929478,1.32751262188,1.31882381439,1.32361650467,1.32726931572,1.32316684723
1.34295809269,1.34835493565,1.34875941277,1.34562909603,1.34637522697,1.34487807751,1.35344660282,1.34845900536,1.34759902954,1.34626078606,1.34966659546,1.35069596767,1.34780955315,1.35031235218,1.3454836607,1.34926044941,1.34004795551,1.34527850151,1.3493667841,1.34464597702
1.36429166794,1.36951458454,1.37055385113,1.36704218388,1.36760270596,1.36597287655,1.37494599819,1.36995959282,1.36968064308,1.36730051041,1.37190210819,1.37261021137,1.36888110638,1.37184309959,1.36682879925,1.37110960484,1.3616617918,1.36677825451,1.37031006813,1.36634612083
1.38535523415,1.39008271694,1.39096724987,1.38803207874,1.38792586327,1.3862477541,1.39590287209,1.39062130451,1.39063537121,1.38873839378,1.39269733429,1.39311230183,1.38980066776,1.39286923408,1.38698923588,1.39107787609,1.38134431839,1.38807892799,1.3920058012,1.38719666004
1.40630841255,1.40979588032,1.41074156761,1.40880465507,1.4076757431,1.40612733364,1.41637969017,1.41088759899,1.41166293621,1.40896677971,1.41266036034,1.4141266346,1.40874373913,1.41272771359,1.40732884407,1.41182696819,1.40166056156,1.40833735466,1.41241109371,1.40654826164
1.42657101154,1.42910122871,1.43094098568,1.42839205265,1.42709231377,1.42628002167,1.43564176559,1.43087530136,1.43201565743,1.42852890492,1.43268930912,1.43383479118,1.42842423916,1.43197512627,1.42776250839,1.4306358099,1.42123508453,1.42807483673,1.43190336227,1.42637681961
1.4455691576,1.44773471355,1.44988965988,1.44711577892,1.4457975626,1.44450223446,1.45534288883,1.45054066181,1.45127153397,1.44733321667,1.45163583756,1.45277500153,1.4479893446,1.45136368275,1.4471102953,1.44941103458,1.44046580791,1.44778704643,1.45235991478,1.44458508491
1.46375703812,1.4657958746,1.46796739101,1.46545529366,1.46401655674,1.46322309971,1.47359132767,1.46887588501,1.46999299526,1.46646940708,1.46962916851,1.47128307819,1.46582722664,1.46942174435,1.46544218063,1.46773076057,1.45851421356,1.4654225111,1.47146511078,1.46296191215
1.48262310028,1.4836909771,1.48520708084,1.48239612579,1.482447505,1.48021662235,1.49169015884,1.48669528961,1.48791360855,1.48465490341,1.48793065548,1.49012219906,1.48320007324,1.48683011532,1.48388147354,1.4854798317,1.47697591782,1.48315548897,1.48924148083,1.47975337505
1.49954223633,1.50132369995,1.50275754929,1.49993526936,1.49917697907,1.49718189239,1.5084426403,1.5043412447,1.50514805317,1.50225615501,1.50572443008,1.50726056099,1.50145065784,1.50319707394,1.50228714943,1.5025345087,1.49458408356,1.50096082687,1.50667750835,1.4981187582
1.51617848873,1.51800096035,1.51942968369,1.51647150516,1.51620006561,1.51248121262,1.52537441254,1.52081203461,1.52197301388,1.51956892014,1.52223932743,1.52371382713,1.51836442947,1.52114593983,1.51986193657,1.51954615116,1.51089322567,1.51748561859,1.52396845818,1.51503634453
1.53293716907,1.53412592411,1.53499317169,1.53268527985,1.53239321709,1.52826213837,1.54126966,1.53658282757,1.53753781319,1.53626036644,1.53938615322,1.54071259499,1.53472661972,1.53697264195,1.53668689728,1.53609204292,1.52772474289,1.5331017971,1.53907990456,1.53180587292
1.54936635494,1.54965865612,1.55014801025,1.54869425297,1.54683303833,1.54228055477,1.55669224262,1.55259525776,1.5528935194,1.5512111187,1.55533874035,1.55629634857,1.55082118511,1.5528126955,1.55262029171,1.55140376091,1.54329133034,1.54890859127,1.55556380749,1.54861485958
1.56430757046,1.56515359879,1.56573688984,1.56372869015,1.56225466728,1.55768764019,1.57191967964,1.5675047636,1.56817018986,1.56726443768,1.57129395008,1.57164859772,1.56692326069,1.5686211586,1.56758356094,1.56643366814,1.55837321281,1.56418597698,1.5714110136,1.56444180012
1.57964503765,1.57928037643,1.58014523983,1.57802426815,1.57704269886,1.57120835781,1.58673977852,1.58239078522,1.58134770393,1.58244538307,1.58561444283,1.58682465553,1.58179318905,1.5842922926,1.58256971836,1.58200466633,1.57339310646,1.57829403877,1.58535289764,1.57862401009
1.59347259998,1.5939899683,1.59279298782,1.5927259922,1.59152710438,1.58583438396,1.60178685188,1.59749436379,1.59570491314,1.59694218636,1.60034632683,1.60176348686,1.5962035656,1.59843432903,1.59650206566,1.59580457211,1.58781373501,1.59288692474,1.59981477261,1.59287631512
1.60742461681,1.6079159975,1.60682523251,1.60669803619,1.6045563221,1.59981822968,1.61520648003,1.61132359505,1.60946261883,1.61090576649,1.61332547665,1.61459255218,1.60873353481,1.61272013187,1.60991740227,1.60959017277,1.60140383244,1.605869174,1.6137701273,1.60663509369
1.62064182758,1.62112367153,1.62069642544,1.61996221542,1.61873447895,1.61313807964,1.62872040272,1.62481081486,1.6224783659,1.62432312965,1.62586963177,1.62747836113,1.62181913853,1.62639403343,1.62392628193,1.62309718132,1.61503827572,1.61907565594,1.62606978416,1.61871933937
1.63303482532,1.63378489018,1.63212347031,1.63293492794,1.6316794157,1.62659358978,1.64100527763,1.63758730888,1.63534474373,1.63727796078,1.63811707497,1.63960325718,1.63504886627,1.63819611073,1.63701510429,1.63588619232,1.62764501572,1.63126218319,1.63799929619,1.63160705566
1.64628446102,1.64589321613,1.64517700672,1.64493656158,1.64320802689,1.63901364803,1.65340435505,1.64989316463,1.64775300026,1.64944517612,1.64997255802,1.65095674992,1.64556825161,1.65046644211,1.64941740036,1.64679408073,1.63977587223,1.64376163483,1.65009832382,1.64383435249
1.65870273113,1.65798151493,1.65832686424,1.65673732758,1.65516340733,1.65133619308,1.66469883919,1.6619811058,1.66000580788,1.66131985188,1.6620811224,1.66193628311,1.6574985981,1.66247797012,1.66154682636,1.65927219391,1.65154361725,1.65585362911,1.66169035435,1.65550601482
1.66982030869,1.66947102547,1.66870880127,1.66855788231,1.66733002663,1.66278409958,1.67569696903,1.673163414,1.67208862305,1.67303466797,1.67355358601,1.67395019531,1.66864943504,1.67399442196,1.67270457745,1.66988646984,1.66311466694,1.66756892204,1.67313337326,1.6663402319
1.68139195442,1.68075335026,1.67940533161,1.67866945267,1.67801606655,1.67411077023,1.68621063232,1.68356502056,1.68377196789,1.68390870094,1.68457150459,1.68496179581,1.67962002754,1.6855430603,1.68313145637,1.68050074577,1.67347383499,1.67891132832,1.68364942074,1.67797398567
1.69256305695,1.69093060493,1.68968999386,1.68921625614,1.68798542023,1.68517565727,1.69654500484,1.69424045086,1.6940331459,1.69427490234,1.69533956051,1.69531476498,1.68918716907,1.69586420059,1.6936776638,1.69064295292,1.68448698521,1.68997943401,1.69441461563,1.68854570389
1.70250582695,1.70119190216,1.70041072369,1.69922423363,1.69848537445,1.69662594795,1.70740675926,1.7044608593,1.70359146595,1.70375370979,1.70516264439,1.70552003384,1.69895112515,1.7063254118,1.70406758785,1.70106685162,1.69506680965,1.70000004768,1.70409083366,1.69902873039
1.71261048317,1.71042835712,1.70989227295,1.70860946178,1.70822238922,1.70703232288,1.71758389473,1.71363711357,1.71307492256,1.71338999271,1.7148065567,1.71580898762,1.7074444294,1.71677899361,1.71349596977,1.71046876907,1.70503306389,1.70944094658,1.71289968491,1.70892882347
1.72262203693,1.72032701969,1.71973025799,1.7168097496,1.717487216,1.71728396416,1.72648441792,1.72389435768,1.72181582451,1.7220801115,1.72441208363,1.72497177124,1.71578645706,1.72594416141,1.72330021858,1.71936190128,1.71508932114,1.71909832954,1.72172760963,1.71898984909
1.73149204254,1.72904849052,1.72864031792,1.72637784481,1.72614455223,1.72567653656,1.73583769798,1.73244535923,1.73031437397,1.73062777519,1.73335719109,1.73461639881,1.72441089153,1.73551762104,1.73217153549,1.72842633724,1.72444105148,1.72759580612,1.73058283329,1.72868013382
1.74030482769,1.73759520054,1.73762691021,1.73504304886,1.7346111536,1.73454344273,1.74484634399,1.74110889435,1.73896098137,1.73841047287,1.74161183834,1.7432012558,1.73285019398,1.74412965775,1.74077808857,1.73742067814,1.73332309723,1.73687684536,1.73906910419,1.73685836792
1.74874448776,1.74592351913,1.74614131451,1.74294734001,1.74291980267,1.74201893806,1.75375986099,1.7495303154,1.74720489979,1.74654650688,1.74969482422,1.75188720226,1.7409607172,1.75252687931,1.74818634987,1.74542498589,1.74111056328,1.74518740177,1.74664342403,1.74483764172
1.7564330101,1.75418579578,1.75384938717,1.75170350075,1.75118196011,1.74935042858,1.76173555851,1.75735104084,1.75602018833,1.75345671177,1.7565073967,1.7599748373,1.74922132492,1.76044952869,1.75615656376,1.75261867046,1.74931025505,1.75283038616,1.75472378731,1.75280702114
1.76390016079,1.76182675362,1.76160037518,1.7599684,1.7579035759,1.75628972054,1.76935684681,1.76502776146,1.76325893402,1.76124119759,1.7631431818,1.76772856712,1.75706553459,1.76865279675,1.7634152174,1.7601121664,1.75725829601,1.76033174992,1.76234960556,1.7601981163
1.77188873291,1.76939845085,1.7693682909,1.76771497726,1.76452028751,1.76323461533,1.77623951435,1.77281332016,1.77081668377,1.76851260662,1.77033352852,1.77522432804,1.76433956623,1.77493047714,1.7709954977,1.76787519455,1.76397919655,1.7675819397,1.77030003071,1.76723194122
1.77904832363,1.77522516251,1.77633047104,1.77471864224,1.77211368084,1.77062439918,1.78292405605,1.78008770943,1.77808320522,1.77543032169,1.77664363384,1.78248667717,1.77160799503,1.78242313862,1.77826964855,1.77357327938,1.77118647099,1.77428781986,1.77681946754,1.7745950222
1.78521072865,1.78163003921,1.78288495541,1.78124928474,1.77878236771,1.77775478363,1.78827059269,1.7881333828,1.78461134434,1.78242254257,1.78273653984,1.78909862041,1.77763164043,1.78875768185,1.78486192226,1.78053236008,1.77771365643,1.78168940544,1.78316497803,1.78186559677
1.79148685932,1.78774487972,1.78961396217,1.78790545464,1.78492891789,1.78537380695,1.79507684708,1.79409611225,1.79095458984,1.78968143463,1.78911936283,1.79484343529,1.78480565548,1.79479563236,1.79101657867,1.78631043434,1.78399121761,1.78751039505,1.78944635391,1.78777587414
1.79772186279,1.7935423851,1.79652619362,1.79415440559,1.79158127308,1.79069399834,1.80111980438,1.8007055521,1.79723024368,1.79528391361,1.79540729523,1.80169332027,1.7910438776,1.80046236515,1.79654812813,1.79284620285,1.79025828838,1.79342699051,1.79497313499,1.79347264767
1.80309283733,1.79914367199,1.80167150497,1.80029857159,1.79721462727,1.79778683186,1.80690824985,1.80673491955,1.80327343941,1.8012753725,1.80088412762,1.80691790581,1.79705381393,1.80554080009,1.8023750782,1.79839968681,1.79685246944,1.80059015751,1.80148983002,1.80050945282
1.80823612213,1.80530619621,1.80730676651,1.80626404285,1.80266463757,1.80337131023,1.81277477741,1.8134983778,1.8090878725,1.80680322647,1.80610215664,1.8122985363,1.80285680294,1.81132411957,1.8074170351,1.80378103256,1.80296695232,1.80596828461,1.8075145483,1.8063120842
1.81455993652,1.81221592426,1.81357312202,1.81152737141,1.80774414539,1.80874240398,1.81841766834,1.81873321533,1.81541442871,1.81221425533,1.81178867817,1.81736958027,1.80925297737,1.81703281403,1.8124871254,1.80834686756,1.80888843536,1.81110036373,1.81235551834,1.81183898449
1.81973922253,1.81762003899,1.81838953495,1.81636416912,1.81281805038,1.81419956684,1.82304382324,1.82309103012,1.82059299946,1.81716310978,1.81722712517,1.8229342699,1.81469392777,1.82114887238,1.81726074219,1.81359374523,1.81477427483,1.81695604324,1.81729626656,1.81777191162
1.82333648205,1.82241547108,1.82305181026,1.82032740116,1.81827616692,1.81961858273,1.82834005356,1.82797086239,1.8254224062,1.82159841061,1.82246172428,1.82715296745,1.82008242607,1.82581758499,1.82249796391,1.81837952137,1.81989502907,1.82193255425,1.82185924053,1.82326245308
1.82802295685,1.82859623432,1.82872629166,1.82573986053,1.82337641716,1.82418096065,1.8338726759,1.83289456368,1.83083081245,1.82611083984,1.82708096504,1.83191359043,1.82473552227,1.83074223995,1.82693302631,1.82291913033,1.82507014275,1.82628321648,1.82579386234,1.82851421833
1.83294177055,1.83332514763,1.83245885372,1.83035206795,1.82868814468,1.8284766674,1.83858323097,1.83619356155,1.83537685871,1.83072459698,1.83174026012,1.83755433559,1.82933926582,1.83502650261,1.83170843124,1.82774698734,1.82887911797,1.83072185516,1.82986783981,1.8329821825
1.83712983131,1.83764922619,1.83681154251,1.83495402336,1.83319914341,1.83334088325,1.84360539913,1.84032130241,1.83957457542,1.83558380604,1.83657884598,1.84232008457,1.83343076706,1.8398116827,1.83655595779,1.83245289326,1.83333444595,1.83471095562,1.83454883099,1.83815431595
1.84100139141,1.84215593338,1.84059309959,1.83918178081,1.83831393719,1.83667302132,1.84780263901,1.84423434734,1.84330034256,1.84003460407,1.8414028883,1.8470402956,1.83753323555,1.84521591663,1.8402017355,1.83700680733,1.8378123045,1.83918642998,1.83907282352,1.84279596806
1.84506762028,1.84678483009,1.84487378597,1.84404277801,1.84232759476,1.8411539793,1.85151672363,1.84841120243,1.84738123417,1.84411227703,1.8452296257,1.85145175457,1.84098851681,1.8490446806,1.84386897087,1.84033894539,1.8416839838,1.84323656559,1.84358549118,1.84774947166
1.84967923164,1.85009765625,1.84918320179,1.84723865986,1.84652984142,1.84461522102,1.85538935661,1.85207533836,1.85109651089,1.84761750698,1.8490742445,1.85593307018,1.84473848343,1.85350370407,1.84736180306,1.8445302248,1.84551632404,1.84705495834,1.84742963314,1.85282242298
1.85341632366,1.85348117352,1.85402917862,1.85051953793,1.84999418259,1.84839010239,1.85883319378,1.85622346401,1.85438430309,1.85138583183,1.85306310654,1.85977649689,1.84839808941,1.85632371902,1.85100495815,1.84824538231,1.84976041317,1.84979355335,1.85104703903,1.85676956177
1.85648572445,1.85700809956,1.85742640495,1.85401141643,1.85375070572,1.85136473179,1.86239564419,1.85924160481,1.85759031773,1.85517537594,1.85687351227,1.86312627792,1.85181927681,1.85912537575,1.85377657414,1.85138249397,1.85351228714,1.85396039486,1.85534787178,1.86030292511
1.8593788147,1.86004376411,1.86174190044,1.8570792675,1.85706174374,1.8555021286,1.86514401436,1.86302912235,1.86069750786,1.85880887508,1.85996460915,1.86584317684,1.85546159744,1.86240100861,1.85787916183,1.8543189764,1.85682833195,1.8580031395,1.85979795456,1.86404109001
1.86318516731,1.86246645451,1.86414337158,1.8597779274,1.86066937447,1.85828614235,1.86828923225,1.86615228653,1.86341547966,1.86204707623,1.86296570301,1.86941325664,1.85861551762,1.86521005631,1.8616746664,1.85743939877,1.86028563976,1.86112165451,1.86279475689,1.86740720272
1.86616754532,1.86544525623,1.86732375622,1.86225605011,1.86382114887,1.86229550838,1.87077212334,1.86864864826,1.86640763283,1.86608612537,1.86622023582,1.87269556522,1.86256694794,1.86734998226,1.86417245865,1.8605581522,1.86261487007,1.86451661587,1.86712932587,1.86991357803
1.86853933334,1.86814975739,1.87070584297,1.86512231827,1.86728334427,1.86527049541,1.8735306263,1.87172484398,1.86827301979,1.86962890625,1.86897826195,1.87514650822,1.86564970017,1.87071049213,1.86723947525,1.86341738701,1.86548089981,1.8674300909,1.87014460564,1.8733471632
1.87131619453,1.87053227425,1.87368023396,1.86676394939,1.87132155895,1.86751496792,1.87598693371,1.87447953224,1.87222576141,1.87280869484,1.87184381485,1.87826800346,1.86951971054,1.87319898605,1.87007260323,1.86617267132,1.86833465099,1.87094604969,1.87382113934,1.87615048885
1.8741543293,1.8734279871,1.87625300884,1.869328022,1.87399852276,1.86948180199,1.87853932381,1.87695908546,1.87458157539,1.8750320673,1.87444067001,1.88168120384,1.87156963348,1.87567722797,1.87351667881,1.86818349361,1.87108516693,1.87308299541,1.87611019611,1.87905931473
1.87686228752,1.87575376034,1.87951099873,1.87100827694,1.87688171864,1.8728454113,1.88115954399,1.88046658039,1.8773560524,1.87644541264,1.87780702114,1.88464140892,1.87332880497,1.87744677067,1.87545931339,1.87061917782,1.8744686842,1.8759624958,1.87953519821,1.8818218708
1.87848210335,1.87813341618,1.8817936182,1.87325453758,1.87978887558,1.8744096756,1.88286066055,1.8834015131,1.87948441505,1.87900876999,1.87934923172,1.88678371906,1.87612247467,1.87956345081,1.87829530239,1.8733330965,1.87664067745,1.87835872173,1.8819167614,1.88457095623
1.88084483147,1.88030147553,1.8842382431,1.87523174286,1.8818975687,1.87691354752,1.8855792284,1.88665819168,1.88207399845,1.8812109232,1.88199067116,1.88951909542,1.87758982182,1.8818975687,1.87999725342,1.87469542026,1.8794066906,1.88133955002,1.88399124145,1.88741028309
1.88268053532,1.88301610947,1.88639843464,1.87774932385,1.88472414017,1.87857210636,1.88806700707,1.88853955269,1.88374483585,1.88334262371,1.88409423828,1.89124083519,1.87865209579,1.88411283493,1.88171172142,1.87736201286,1.88195455074,1.88274013996,1.88613092899,1.89008402824
1.88508427143,1.88496744633,1.88840425015,1.88089156151,1.88632678986,1.88046479225,1.88996517658,1.89107275009,1.88585841656,1.88525998592,1.88566684723,1.89302659035,1.88051950932,1.88578021526,1.8831243515,1.8795876503,1.88443648815,1.88508951664,1.88815128803,1.89221608639
1.88692784309,1.88695526123,1.89041996002,1.88345944881,1.88813722134,1.88196659088,1.89229977131,1.89336407185,1.88809931278,1.88786518574,1.88703155518,1.89454448223,1.88303744793,1.88878452778,1.88480651379,1.88244485855,1.88611698151,1.88675320148,1.89003372192,1.89498138428
1.88922488689,1.88937437534,1.89308345318,1.88545048237,1.88971364498,1.88391005993,1.89432430267,1.8948431015,1.89010477066,1.8899821043,1.88908147812,1.89623856545,1.88495516777,1.8910754919,1.88617372513,1.88410949707,1.88894617558,1.88855588436,1.89179944992,1.89682221413
1.89166808128,1.89128041267,1.89444828033,1.88822031021,1.89180028439,1.88563418388,1.89632701874,1.89623844624,1.89236688614,1.89231932163,1.89073562622,1.89841783047,1.88757121563,1.89276063442,1.88808262348,1.88617122173,1.89068603516,1.89055943489,1.89396500587,1.89919507503
1.89389693737,1.89282155037,1.89719676971,1.89077818394,1.89344418049,1.88767063618,1.89794635773,1.89858579636,1.89453816414,1.8938986063,1.89312136173,1.90016329289,1.88986647129,1.89491212368,1.890401721,1.88888657093,1.89297199249,1.89241182804,1.89585590363,1.9004817009
1.89549922943,1.8952101469,1.89847576618,1.89135372639,1.89571690559,1.89003646374,1.89923250675,1.90025568008,1.89584004879,1.89601624012,1.89448511601,1.90161204338,1.8919314146,1.89736831188,1.89216673374,1.89155125618,1.89471006393,1.89380800724,1.89766633511,1.90290212631
1.89764022827,1.89716982842,1.90023183823,1.89315974712,1.8983181715,1.89270627499,1.90064847469,1.90216600895,1.89760971069,1.89822185039,1.89668643475,1.90394592285,1.89334928989,1.89930546284,1.89462065697,1.89233183861,1.89667463303,1.89563643932,1.89920926094,1.90442287922
1.8994024992,1.89881932735,1.90131652355,1.89448344708,1.90015733242,1.89453828335,1.90204167366,1.90399384499,1.90004968643,1.90015232563,1.89905178547,1.90590178966,1.89475095272,1.90040707588,1.89623904228,1.8944542408,1.89797031879,1.8976790905,1.90029919148,1.90638244152
1.90075576305,1.90024256706,1.90376460552,1.8960647583,1.9007229805,1.8958029747,1.90359318256,1.9057239294,1.90116024017,1.90144526958,1.90167987347,1.90720164776,1.89571809769,1.90155732632,1.89766490459,1.89608764648,1.89971101284,1.89836156368,1.90126729012,1.90784215927
1.9017868042,1.90192472935,1.90512299538,1.89779055119,1.90201771259,1.89836740494,1.90461039543,1.9074010849,1.90300440788,1.90300786495,1.90331029892,1.90912675858,1.89707994461,1.90344631672,1.89793848991,1.89724636078,1.9009667635,1.90145909786,1.90281307697,1.90968251228
1.9032189846,1.90352845192,1.90643167496,1.90010344982,1.90407502651,1.89989328384,1.90539705753,1.90882837772,1.90477907658,1.9042236805,1.90576517582,1.91124296188,1.89790797234,1.90458583832,1.89928555489,1.89936161041,1.9024784565,1.903236866,1.90328431129,1.91083860397
1.90521001816,1.90522325039,1.90733551979,1.90134227276,1.90498781204,1.90146303177,1.90695476532,1.91104829311,1.90592074394,1.90541779995,1.90754759312,1.91298854351,1.89872086048,1.90621030331,1.90084600449,1.90059602261,1.90429270268,1.90554440021,1.90374994278,1.91181302071
1.90618526936,1.906214118,1.90890491009,1.90237104893,1.90630161762,1.90244996548,1.90800487995,1.91202819347,1.90606021881,1.90686941147,1.90872037411,1.91472291946,1.90040659905,1.90814685822,1.9013094902,1.90190649033,1.90571594238,1.9072728157,1.90555071831,1.9133027792
1.90800333023,1.90720307827,1.91002941132,1.90422332287,1.90805053711,1.90454006195,1.90906345844,1.91342747211,1.90722990036,1.90818190575,1.90989649296,1.91559445858,1.90172576904,1.90974390507,1.90265107155,1.90450441837,1.90616440773,1.90914654732,1.90667080879,1.91468286514
1.90888810158,1.90884828567,1.90992128849,1.90566408634,1.90937483311,1.90598714352,1.91023695469,1.91388273239,1.90807950497,1.90921926498,1.9112149477,1.91724681854,1.90234339237,1.91100215912,1.90460824966,1.90610897541,1.90668118,1.91014277935,1.90723907948,1.91517972946
1.91043353081,1.90903866291,1.91136598587,1.9070636034,1.91076505184,1.90684783459,1.91180109978,1.91471898556,1.90851795673,1.90994036198,1.91243374348,1.91758882999,1.90348780155,1.91249525547,1.90537321568,1.90736842155,1.90743529797,1.911465168,1.9088281393,1.91633284092
1.91139483452,1.91050076485,1.91229522228,1.9079709053,1.9121658802,1.90798282623,1.91278958321,1.9153522253,1.90912508965,1.91088449955,1.91314601898,1.91884958744,1.90457749367,1.91412210465,1.90654528141,1.90906643868,1.90852749348,1.91241025925,1.90956878662,1.91734492779
1.91257929802,1.91180801392,1.91272675991,1.90924632549,1.91360354423,1.90930736065,1.91402590275,1.91558945179,1.90916872025,1.91170871258,1.91450285912,1.91946411133,1.90472996235,1.91521239281,1.90837848187,1.91027712822,1.90947937965,1.91327548027,1.91020262241,1.91808271408
1.91389155388,1.91334044933,1.91308498383,1.91077589989,1.91516339779,1.90924680233,1.91508364677,1.91654217243,1.91025054455,1.91273236275,1.91577899456,1.92049098015,1.90588140488,1.91643071175,1.9093413353,1.91102290153,1.91105163097,1.9138559103,1.91165757179,1.91898012161
1.91465115547,1.91396391392,1.91364896297,1.91164386272,1.91573452949,1.91074764729,1.91537892818,1.91694056988,1.91086435318,1.91373753548,1.91627955437,1.92133879662,1.90663421154,1.91735875607,1.91098630428,1.91193604469,1.91273319721,1.91527795792,1.9134042263,1.9202862978
1.91628551483,1.91567051411,1.91448867321,1.91285014153,1.91604793072,1.91216063499,1.91660237312,1.91731548309,1.91103863716,1.91428005695,1.91677320003,1.92197656631,1.90753316879,1.91793894768,1.91168940067,1.91337037087,1.91386961937,1.91700351238,1.91424775124,1.92077434063
1.9170999527,1.91598558426,1.91521084309,1.91499853134,1.91755998135,1.91304934025,1.91699743271,1.91747248173,1.91210758686,1.91451585293,1.91731750965,1.92266964912,1.90875887871,1.91864991188,1.91348969936,1.91430020332,1.91437184811,1.91772770882,1.91497564316,1.9221612215
1.91804659367,1.91711974144,1.91628599167,1.91570341587,1.91799402237,1.91359817982,1.91762363911,1.91861486435,1.91326999664,1.91565799713,1.91827273369,1.92327821255,1.91045439243,1.91946470737,1.91466724873,1.91514265537,1.91538822651,1.91882061958,1.91628026962,1.92304730415
1.91879272461,1.91786837578,1.91701388359,1.91663146019,1.91909587383,1.91531407833,1.91828203201,1.91876208782,1.91384363174,1.91622340679,1.91907191277,1.92416119575,1.91159617901,1.92057096958,1.91519451141,1.91671109199,1.91631579399,1.92009007931,1.91679346561,1.92373943329
1.91957318783,1.918623209,1.91831493378,1.91701471806,1.92000484467,1.91630113125,1.91988253593,1.91949725151,1.91434788704,1.91753423214,1.91962742806,1.9245903492,1.91317307949,1.92190229893,1.91657853127,1.91719913483,1.91703915596,1.92104792595,1.91725993156,1.92411863804
1.92069518566,1.919657588,1.91856563091,1.91820895672,1.92119288444,1.91729915142,1.92100918293,1.92060017586,1.91532802582,1.91860198975,1.92058598995,1.92472016811,1.91456699371,1.92321443558,1.9179828167,1.91823649406,1.91714298725,1.92145967483,1.91733181477,1.92463135719
1.92135286331,1.92060673237,1.91909348965,1.91880750656,1.92126524448,1.91820919514,1.92177200317,1.92105269432,1.91621291637,1.91960513592,1.92127132416,1.92573320866,1.91487514973,1.92371785641,1.91856503487,1.91924679279,1.91824829578,1.92186260223,1.91866266727,1.9249702692
1.9224615097,1.92097747326,1.91996586323,1.91932964325,1.92302942276,1.91964173317,1.9222124815,1.92186403275,1.91735637188,1.92063343525,1.92214429378,1.92578554153,1.91546177864,1.92433106899,1.91983067989,1.91974520683,1.91867935657,1.92239046097,1.91937303543,1.92541384697
1.92323613167,1.92117810249,1.92050886154,1.92105317116,1.92389750481,1.9203543663,1.92332220077,1.9226899147,1.91820847988,1.92159330845,1.92314183712,1.92661559582,1.91655063629,1.92475950718,1.92115688324,1.9204171896,1.91896426678,1.92258119583,1.92061460018,1.9258762598
1.92452418804,1.92136871815,1.92095935345,1.92207074165,1.92538523674,1.92143845558,1.9236471653,1.92276704311,1.91904973984,1.922752738,1.92429625988,1.92729842663,1.91742920876,1.92478764057,1.92124438286,1.92165899277,1.91920697689,1.92333865166,1.92100286484,1.92642939091
1.92511916161,1.921636343,1.92187345028,1.92215967178,1.92571926117,1.92224729061,1.92447566986,1.92335093021,1.92023158073,1.92320489883,1.92491579056,1.9280667305,1.91800379753,1.92503631115,1.92242527008,1.92241239548,1.92018842697,1.92349243164,1.92158508301,1.92667865753
1.92545580864,1.92152035236,1.92261993885,1.92290377617,1.92716610432,1.92311620712,1.92556536198,1.92384874821,1.92051696777,1.92343151569,1.92564916611,1.92860352993,1.91938900948,1.92571473122,1.92338621616,1.92448794842,1.92026662827,1.92375278473,1.92245316505,1.9274687767
1.92581319809,1.9221612215,1.92366790772,1.92401778698,1.92726504803,1.92373812199,1.92669010162,1.92441630363,1.91951262951,1.92348647118,1.92607080936,1.9294116497,1.92055499554,1.9264831543,1.92450284958,1.92498958111,1.92091608048,1.92418849468,1.92307543755,1.92763030529
1.9265178442,1.92227208614,1.9245685339,1.924497962,1.92640042305,1.92387270927,1.92688655853,1.92488634586,1.92058956623,1.92426121235,1.92678999901,1.92985773087,1.9211345911,1.927328825,1.92526519299,1.92605173588,1.92145991325,1.92418980598,1.92394351959,1.9274725914
1.92660915852,1.9230940342,1.92557477951,1.92446470261,1.9276304245,1.92388391495,1.9274982214,1.92577207088,1.92095708847,1.92468488216,1.92680811882,1.93018770218,1.92224574089,1.92818677425,1.92655074596,1.92699491978,1.92174160481,1.92472469807,1.92378389835,1.92757844925
1.92663300037,1.92356944084,1.92565762997,1.92504262924,1.92814290524,1.92474627495,1.92832398415,1.92625367641,1.92105960846,1.92478764057,1.92756795883,1.930149436,1.92258441448,1.92944550514,1.92698180675,1.92831766605,1.92201769352,1.9253038168,1.92530095577,1.92769348621
1.9273006916,1.92415130138,1.92675220966,1.92594754696,1.9281744957,1.92507016659,1.92857646942,1.92630159855,1.92148196697,1.92546141148,1.92741990089,1.93073689938,1.92301297188,1.92956125736,1.92747223377,1.92822599411,1.92285120487,1.92593562603,1.92579066753,1.92827010155
1.92776942253,1.92438519001,1.92683780193,1.92708897591,1.9285119772,1.92475342751,1.92862200737,1.92602264881,1.92234182358,1.92602038384,1.9279563427,1.93040990829,1.92335450649,1.9306756258,1.92752087116,1.92912256718,1.92303311825,1.92586946487,1.9272094965,1.92862093449
1.92840397358,1.92481136322,1.92705357075,1.92698669434,1.9290304184,1.92478144169,1.92955195904,1.92701244354,1.9220635891,1.92628276348,1.92819368839,1.93008708954,1.9231197834,1.93127536774,1.9280230999,1.93016827107,1.92336773872,1.92624783516,1.92739629746,1.92947554588
1.92997837067,1.92516815662,1.9278908968,1.92798733711,1.92925143242,1.92549657822,1.92994654179,1.92722821236,1.92296266556,1.9270658493,1.92874372005,1.93013644218,1.92334628105,1.93165957928,1.92824721336,1.93053531647,1.92389404774,1.92632365227,1.92882931232,1.93057215214
1.93102145195,1.92566907406,1.92873609066,1.92842936516,1.92955076695,1.92630660534,1.92934572697,1.92610228062,1.92352712154,1.92837095261,1.92952382565,1.93020451069,1.92325055599,1.93170785904,1.92864227295,1.93088579178,1.92433428764,1.92662417889,1.92930483818,1.93097269535
1.93149876595,1.92604291439,1.92882323265,1.92888462544,1.92924654484,1.92573451996,1.92893779278,1.92645692825,1.92439699173,1.92866611481,1.92960691452,1.93065690994,1.92403519154,1.93230879307,1.92945170403,1.93168592453,1.9246468544,1.92661547661,1.92952609062,1.93136203289
1.93235790729,1.9253282547,1.92916750908,1.92861878872,1.92979550362,1.92615962028,1.92860472202,1.92711961269,1.92457139492,1.92972910404,1.9293627739,1.93072772026,1.92421758175,1.93235003948,1.93029034138,1.93188858032,1.92514359951,1.92682933807,1.92994642258,1.93185973167
1.93331360817,1.92514681816,1.92933237553,1.92882418632,1.93035399914,1.92660951614,1.92908406258,1.92708277702,1.92498493195,1.92973971367,1.92941772938,1.9310593605,1.92487299442,1.93199491501,1.93060338497,1.93243670464,1.92563724518,1.92757356167,1.93004643917,1.93195784092
1.93294489384,1.92558145523,1.92914307117,1.9295501709,1.93049192429,1.92767941952,1.92863643169,1.92679226398,1.92593348026,1.92988955975,1.93046736717,1.93096828461,1.92579495907,1.93262267113,1.93119907379,1.93256592751,1.92562806606,1.92858982086,1.9302200079,1.93139064312
1.93359041214,1.92569196224,1.9292370081,1.93037104607,1.93001770973,1.92701756954,1.92949795723,1.9274084568,1.92611694336,1.93018066883,1.93070340157,1.93157041073,1.92618012428,1.93316340446,1.93227481842,1.93342280388,1.9261752367,1.92891490459,1.93073534965,1.93164825439
1.93418467045,1.92610120773,1.92911374569,1.93059802055,1.93059229851,1.92770504952,1.93047332764,1.92818629742,1.92627835274,1.93028628826,1.93081724644,1.9311645031,1.92527866364,1.93339204788,1.93263399601,1.93390202522,1.92624604702,1.92949461937,1.93126583099,1.93151414394
1.93460690975,1.9271916151,1.92925870419,1.93078172207,1.93061184883,1.92768526077,1.93077027798,1.92830073833,1.92647051811,1.93042373657,1.93068659306,1.93137013912,1.92601895332,1.93364274502,1.93381726742,1.93424808979,1.92676723003,1.93010771275,1.93161594868,1.93152856827
1.93536615372,1.92804181576,1.92952489853,1.93201780319,1.93049442768,1.92703580856,1.93105149269,1.92945921421,1.92673456669,1.92965471745,1.93148815632,1.93184268475,1.92615997791,1.93386173248,1.93409883976,1.93468260765,1.92747545242,1.93086695671,1.93145787716,1.93102538586
1.93514072895,1.92810809612,1.92911863327,1.93181490898,1.93065321445,1.9269503355,1.93103849888,1.92936265469,1.92706143856,1.92972409725,1.93189740181,1.93297052383,1.9258711338,1.93415880203,1.93484318256,1.9347974062,1.9281027317,1.93059122562,1.93163645268,1.93145167828
1.93586182594,1.9278883934,1.92967009544,1.93221402168,1.93131017685,1.92639374733,1.93083834648,1.9303997755,1.92689335346,1.93010890484,1.93172085285,1.93335783482,1.92550265789,1.93412685394,1.93521606922,1.93500745297,1.92813169956,1.93098974228,1.93193280697,1.93097043037
1.93582868576,1.92862486839,1.92977726459,1.93279147148,1.93073999882,1.92653262615,1.93028593063,1.93046963215,1.92707645893,1.93027949333,1.93193018436,1.93323397636,1.92611789703,1.93375504017,1.93582367897,1.93435287476,1.9286468029,1.9306974411,1.93173372745,1.93036544323
1.93603527546,1.9289239645,1.93076479435,1.93315958977,1.93039000034,1.92602050304,1.92994725704,1.93042600155,1.92788732052,1.93045902252,1.93209457397,1.93312871456,1.92560255528,1.93345153332,1.93640315533,1.93415987492,1.92841243744,1.93104159832,1.93141233921,1.92995846271
1.93581068516,1.9288687706,1.93057250977,1.93261778355,1.93079924583,1.92598485947,1.92972552776,1.93010532856,1.92783665657,1.93075740337,1.93233990669,1.93362390995,1.92603373528,1.93378412724,1.93648898602,1.93373799324,1.92817366123,1.93159604073,1.93167698383,1.9298222065
1.93624067306,1.92945432663,1.93100690842,1.93281054497,1.93069636822,1.92555880547,1.92961847782,1.92953157425,1.92803013325,1.9310798645,1.93241882324,1.93443310261,1.92588686943,1.93333292007,1.93640959263,1.93427312374,1.92856550217,1.93123793602,1.9311221838,1.9297375679
1.93584167957,1.93011689186,1.93109166622,1.93279933929,1.93091928959,1.9258351326,1.92960643768,1.92955124378,1.92896103859,1.93001616001,1.9321590662,1.9336578846,1.92660951614,1.93369531631,1.93650782108,1.93398022652,1.92852199078,1.93170940876,1.93128418922,1.9306178093
1.9353402853,1.93022751808,1.93206572533,1.9324606657,1.9306088686,1.92578947544,1.92960751057,1.92920804024,1.93023633957,1.93004882336,1.93316042423,1.93407726288,1.92722797394,1.93320310116,1.93647480011,1.93481826782,1.92887079716,1.93178498745,1.93142008781,1.93119502068
1.93577456474,1.92935943603,1.93253600597,1.93258428574,1.93079090118,1.92626094818,1.92990458012,1.92892551422,1.93061435223,1.92955780029,1.93379819393,1.93426966667,1.92762899399,1.93274271488,1.93623638153,1.93513262272,1.92962372303,1.93201351166,1.93160951138,1.93110942841
1.93511927128,1.92977595329,1.93290376663,1.93246698379,1.93034517765,1.92610561848,1.93030309677,1.93008029461,1.93181025982,1.92930865288,1.93401956558,1.93502569199,1.92642879486,1.93243038654,1.93634188175,1.93484807014,1.93019282818,1.93280696869,1.93180751801,1.93172907829
1.93572735786,1.93026959896,1.93363285065,1.93276035786,1.92905008793,1.92662775516,1.93120718002,1.9304831028,1.93198180199,1.92943263054,1.9341943264,1.93534421921,1.92718577385,1.93216979504,1.93619120121,1.93473637104,1.93006694317,1.93287050724,1.93208491802,1.93126893043
1.93576645851,1.93030822277,1.93413364887,1.93278539181,1.92937099934,1.92741763592,1.93202638626,1.9305202961,1.93195819855,1.92941403389,1.93399393558,1.93562352657,1.92797791958,1.93177461624,1.9364849329,1.93463206291,1.93095707893,1.93318021297,1.93170928955,1.9313942194
1.93566286564,1.93026733398,1.93427884579,1.93311977386,1.92964971065,1.92810237408,1.93262791634,1.93068766594,1.93187570572,1.92919993401,1.93377923965,1.93638730049,1.9277806282,1.9314892292,1.93632507324,1.9344137907,1.93072390556,1.93335819244,1.93171453476,1.93154299259
1.93577730656,1.93087983131,1.93441355228,1.93343424797,1.92945790291,1.92774379253,1.93281555176,1.93201553822,1.93186950684,1.93005490303,1.9335244894,1.93607437611,1.92777562141,1.93064069748,1.93632853031,1.93373966217,1.93018686771,1.93361949921,1.93132996559,1.93238735199
1.93596255779,1.93072783947,1.9350039959,1.93316090107,1.92984831333,1.92846786976,1.93303263187,1.93195438385,1.93201649189,1.9295861721,1.93276143074,1.93599939346,1.92881536484,1.9313120842,1.93714296818,1.93337917328,1.93005490303,1.93323755264,1.93122196197,1.93192470074
1.9361499548,1.93088650703,1.93518817425,1.93257081509,1.93002223968,1.92851805687,1.93279981613,1.93205749989,1.93156552315,1.92950332165,1.93281936645,1.93545031548,1.9285351038,1.93199253082,1.93750500679,1.93299162388,1.93000149727,1.93276548386,1.93090546131,1.93241977692
1.937256217,1.93094110489,1.93590223789,1.93197083473,1.92988097668,1.92871701717,1.93327987194,1.93281316757,1.93114840984,1.93037045002,1.93328762054,1.93534088135,1.92714905739,1.93230617046,1.938377738,1.93293857574,1.92999994755,1.93311214447,1.93099975586,1.93255186081
1.93767976761,1.93058538437,1.9363489151,1.93169021606,1.92860651016,1.92880523205,1.93312561512,1.932985425,1.93130505085,1.93055963516,1.93328404427,1.93565571308,1.92778682709,1.93251538277,1.93852818012,1.93313610554,1.93053817749,1.93240463734,1.93128216267,1.93235385418
1.93782162666,1.9302328825,1.93718826771,1.93131899834,1.92864882946,1.92883121967,1.93353235722,1.9325927496,1.93147838116,1.93248867989,1.93376266956,1.93519854546,1.92706239224,1.93334126472,1.93867337704,1.93302607536,1.93088138104,1.93219935894,1.93154811859,1.9325991869
1.93841004372,1.93040883541,1.93716466427,1.9320524931,1.92821240425,1.92933797836,1.93359446526,1.93267214298,1.93053162098,1.93266367912,1.93392944336,1.93524444103,1.92664825916,1.93288910389,1.93848741055,1.93303155899,1.93126368523,1.9322668314,1.93105256557,1.93233036995
1.93857264519,1.93058001995,1.93795573711,1.93219232559,1.92839646339,1.92935335636,1.93369960785,1.93313705921,1.93127024174,1.93233990669,1.93414855003,1.93522429466,1.92651510239,1.93295514584,1.93931901455,1.93300962448,1.93107426167,1.93221068382,1.93093109131,1.93202936649
1.93852961063,1.93039417267,1.9378567934,1.93221652508,1.92789793015,1.92945313454,1.9336874485,1.93355298042,1.93083739281,1.93267333508,1.9343739748,1.93489336967,1.92689990997,1.93305826187,1.93962156773,1.93302762508,1.93124985695,1.93125379086,1.93100702763,1.93167483807
1.93922078609,1.93065714836,1.93804824352,1.93260467052,1.92922639847,1.92916858196,1.93430888653,1.93378269672,1.93097102642,1.93289887905,1.9341827631,1.93473315239,1.92691385746,1.93326735496,1.94022858143,1.93267512321,1.93137359619,1.93199551106,1.93052518368,1.93176937103
1.9394339323,1.93083894253,1.93682038784,1.93349802494,1.92867982388,1.92968213558,1.93434941769,1.93387830257,1.93072998524,1.93200838566,1.93390035629,1.93489038944,1.92749679089,1.93348860741,1.94082117081,1.93218457699,1.93143796921,1.93202054501,1.93050289154,1.93184423447
1.93969488144,1.93133330345,1.93716216087,1.93296539784,1.92899036407,1.92963624001,1.93459904194,1.93453741074,1.93170130253,1.93133533001,1.93376302719,1.93451189995,1.9276548624,1.93335413933,1.94138789177,1.93257677555,1.93117702007,1.93229794502,1.93092286587,1.93179750442
1.94023835659,1.93153047562,1.93682742119,1.9326107502,1.92906200886,1.9301224947,1.93482065201,1.93433690071,1.93182468414,1.93164765835,1.93349659443,1.93477630615,1.9280102253,1.93416810036,1.94110286236,1.93314671516,1.93080079555,1.93230497837,1.93139755726,1.93237531185
1.9398111105,1.93160450459,1.93709659576,1.93306088448,1.92926681042,1.92995452881,1.9351028204,1.93426692486,1.93257570267,1.93199038506,1.93353068829,1.93461382389,1.92824590206,1.93454504013,1.94141733646,1.93299913406,1.93079137802,1.93231320381,1.93107008934,1.93151187897
1.93977940083,1.93222868443,1.93712437153,1.93304169178,1.92928850651,1.93077731132,1.93504178524,1.93424272537,1.93280363083,1.93120992184,1.93301808834,1.93469178677,1.92869198322,1.9341698885,1.94146728516,1.93291544914,1.9309104681,1.93219172955,1.93136715889,1.93190765381
1.94088315964,1.93232417107,1.93784976006,1.93327271938,1.928591609,1.93112301827,1.93545472622,1.93389773369,1.93250453472,1.9316650629,1.93327999115,1.93502569199,1.92873227596,1.93432116509,1.9414743185,1.93387115002,1.93058085442,1.9326993227,1.93132781982,1.93124353886
1.94126498699,1.93193602562,1.93853390217,1.93318414688,1.92908656597,1.93113040924,1.93577671051,1.93352901936,1.93255615234,1.93120801449,1.9332357645,1.93522036076,1.92936825752,1.93475782871,1.94140195847,1.93341588974,1.93042314053,1.93226456642,1.93185150623,1.93124830723
1.94165313244,1.93187212944,1.93801283836,1.93427729607,1.92885696888,1.93073391914,1.93665647507,1.93316257,1.93216013908,1.93185150623,1.93379735947,1.93493103981,1.92926299572,1.93422460556,1.94166529179,1.93274581432,1.93091404438,1.93223249912,1.93123996258,1.9305305481
1.94219267368,1.93154942989,1.93797826767,1.93373548985,1.92847728729,1.93153870106,1.93649959564,1.93327498436,1.93239283562,1.93151211739,1.93399763107,1.93559205532,1.92983305454,1.93452060223,1.94174540043,1.93304932117,1.93051409721,1.93200588226,1.93107295036,1.93079102039
1.94301605225,1.93138790131,1.93839097023,1.93367886543,1.92789888382,1.931427598,1.93686199188,1.93438124657,1.93230998516,1.9316521883,1.93355834484,1.93511736393,1.92972493172,1.93521606922,1.94180774689,1.93274617195,1.92964327335,1.93268299103,1.93087244034,1.93002843857
1.94267547131,1.93173754215,1.9382417202,1.93342530727,1.92853319645,1.93163859844,1.93739712238,1.93372583389,1.93303716183,1.93240118027,1.93379032612,1.93532323837,1.9298248291,1.93535649776,1.94171082974,1.93205595017,1.93012785912,1.93270754814,1.93103861809,1.93034696579
1.9424520731,1.93175399303,1.9375616312,1.93383264542,1.92800176144,1.93158686161,1.93707430363,1.93421328068,1.93280422688,1.9320050478,1.93409609795,1.93523776531,1.92997527123,1.93536055088,1.94151210785,1.93215787411,1.93043065071,1.93269085884,1.93165194988,1.93001782894
1.9421299696,1.93144452572,1.9375565052,1.93351864815,1.92776119709,1.93220067024,1.93654489517,1.93444550037,1.93285739422,1.93143033981,1.93478238583,1.93494069576,1.92925810814,1.93523144722,1.94152784348,1.93222045898,1.93051087856,1.93280518055,1.9316971302,1.93049120903
1.94199895859,1.9323745966,1.93769061565,1.93317723274,1.92841279507,1.93175184727,1.93735170364,1.93425142765,1.93257141113,1.9312338829,1.93473422527,1.93418335915,1.92948186398,1.93503916264,1.94139826298,1.93197405338,1.93012547493,1.93315899372,1.93186330795,1.93019497395
1.94219434261,1.93275487423,1.93773984909,1.93297672272,1.92806529999,1.93240880966,1.93701589107,1.93374729157,1.9329906702,1.9318420887,1.93492782116,1.93364620209,1.92958760262,1.93484592438,1.94156587124,1.93101346493,1.93031311035,1.93348789215,1.9328224659,1.93062448502
1.94253599644,1.93270385265,1.93762588501,1.93296647072,1.92761647701,1.93236267567,1.93636965752,1.93442296982,1.93240249157,1.93150782585,1.93495953083,1.93334078789,1.92943835259,1.93489801884,1.94205677509,1.9306678772,1.93060517311,1.93393826485,1.93226003647,1.93121957779
1.9417924881,1.93310511112,1.93814837933,1.93232059479,1.92824947834,1.9327942133,1.93647015095,1.93481779098,1.93223118782,1.9326710701,1.93515539169,1.93244504929,1.92926800251,1.93525147438,1.94246065617,1.93027102947,1.93027830124,1.93407988548,1.93239378929,1.93140017986
1.9420440197,1.93338167667,1.93829762936,1.93176758289,1.92807590961,1.93318784237,1.93632280827,1.93510532379,1.93211352825,1.93335688114,1.93484354019,1.93225133419,1.92996096611,1.93498289585,1.94221162796,1.93004024029,1.93050384522,1.93463480473,1.93263244629,1.93178737164
1.94182372093,1.93314051628,1.93766629696,1.93236577511,1.9277459383,1.93362367153,1.93668186665,1.93493175507,1.93238627911,1.93399631977,1.93492090702,1.93178379536,1.93023371696,1.93561208248,1.9415640831,1.92966020107,1.93122267723,1.93531751633,1.93313205242,1.93209195137
1.94173204899,1.93242990971,1.93739044666,1.93218624592,1.92796051502,1.93395078182,1.93649470806,1.93494653702,1.93253910542,1.93440032005,1.93440771103,1.93186414242,1.93061566353,1.93565809727,1.94100832939,1.93006396294,1.93131697178,1.93482756615,1.93342733383,1.93195199966
1.94164538384,1.93268823624,1.93720793724,1.93150997162,1.92818951607,1.93435239792,1.93679010868,1.93425428867,1.93252718449,1.93402576447,1.93480741978,1.93168187141,1.93098020554,1.93614780903,1.94144821167,1.93071436882,1.93167972565,1.93515455723,1.93400096893,1.93212723732
1.9410918951,1.93256473541,1.93636417389,1.93171977997,1.92803120613,1.93424189091,1.93709897995,1.93480622768,1.932949543,1.93422091007,1.93414318562,1.93199372292,1.93052053452,1.93639540672,1.94096314907,1.93107831478,1.9319486618,1.93492925167,1.93458628655,1.93154144287
1.94082605839,1.93286681175,1.93632185459,1.9316110611,1.92820096016,1.93452787399,1.937276721,1.93442773819,1.93264591694,1.93565094471,1.93412744999,1.93163573742,1.93107378483,1.93689036369,1.94071161747,1.93094694614,1.93171453476,1.93471801281,1.93523991108,1.93171000481
1.94053006172,1.9335296154,1.93654799461,1.93111205101,1.92825818062,1.93423736095,1.93683576584,1.93424654007,1.93256092072,1.9354788065,1.93356084824,1.93200528622,1.93084704876,1.93674743175,1.94072175026,1.93066501617,1.93183887005,1.93447875977,1.935303092,1.93251156807
1.94015347958,1.93414449692,1.93626010418,1.93211781979,1.92912721634,1.93467116356,1.9368699789,1.93409395218,1.93227148056,1.93570935726,1.93372964859,1.93217897415,1.93044376373,1.93653142452,1.94078552723,1.93094408512,1.93163633347,1.93459010124,1.93562138081,1.9332242012
1.93944430351,1.93439161778,1.93622744083,1.93262028694,1.9285697937,1.93591296673,1.93643677235,1.93431401253,1.9318612814,1.93559992313,1.93345856667,1.93246424198,1.93082368374,1.93638062477,1.94032251835,1.93031811714,1.93145811558,1.93468260765,1.93637478352,1.93361449242
1.93956208229,1.93461298943,1.93621873856,1.93225538731,1.92877626419,1.93525540829,1.93590068817,1.93327999115,1.93125391006,1.93582546711,1.93339657783,1.93209302425,1.93144869804,1.9365272522,1.94010829926,1.93025243282,1.93081784248,1.9343739748,1.93661534786,1.93437957764
1.94007182121,1.93493032455,1.9354840517,1.9323720932,1.9289714098,1.93568408489,1.93620884419,1.93309140205,1.93160235882,1.9354391098,1.93349742889,1.93132185936,1.93134951592,1.93623876572,1.9392465353,1.93014955521,1.9313158989,1.93455064297,1.93607318401,1.93511211872
1.93967545032,1.93475449085,1.93552494049,1.93206632137,1.92920780182,1.93598234653,1.93584012985,1.93298614025,1.93148040772,1.93586969376,1.93322610855,1.9324580431,1.93126857281,1.93568384647,1.93919301033,1.93019163609,1.9321655035,1.93445360661,1.9366723299,1.93463253975
1.93909847736,1.9349707365,1.93565607071,1.93157863617,1.92842805386,1.93571090698,1.93550419807,1.93328166008,1.93147671223,1.93604016304,1.93302249908,1.93268799782,1.93187510967,1.93586027622,1.93870770931,1.93003630638,1.93163239956,1.93462872505,1.93605351448,1.9340993166
1.93884325027,1.93525600433,1.93531155586,1.93151545525,1.92871308327,1.93604767323,1.93530988693,1.93316042423,1.9313545227,1.93588411808,1.93244111538,1.93253290653,1.93187069893,1.93539702892,1.93851196766,1.93053483963,1.93169522285,1.9345664978,1.93595123291,1.93441951275
1.93864834309,1.93523681164,1.93610596657,1.9316059351,1.92853748798,1.93654358387,1.93501806259,1.93305659294,1.93211185932,1.9365170002,1.93330073357,1.93269467354,1.93179011345,1.93524897099,1.93838775158,1.93054997921,1.93234956265,1.93490540981,1.93588924408,1.93415236473
1.93781733513,1.93512010574,1.93708407879,1.93201720715,1.92894744873,1.93636000156,1.93520355225,1.93289887905,1.93145143986,1.93626606464,1.93260335922,1.93275082111,1.93191742897,1.93547821045,1.938377738,1.93025422096,1.93196332455,1.93490934372,1.93566441536,1.93443310261
1.93785429001,1.93537449837,1.93748188019,1.93253183365,1.92883467674,1.93691420555,1.93431735039,1.93290865421,1.93194484711,1.9360640049,1.93189692497,1.93339204788,1.93215703964,1.93542766571,1.93854701519,1.93069696426,1.93151581287,1.93469512463,1.93643558025,1.93520081043
1.93723917007,1.93550181389,1.93741643429,1.93314528465,1.92913639545,1.93716108799,1.93441331387,1.93262791634,1.93189561367,1.93590068817,1.93197691441,1.93404388428,1.93160247803,1.93523859978,1.93827366829,1.93030333519,1.93136119843,1.93547821045,1.93637049198,1.93530547619
1.93724453449,1.935546875,1.93818819523,1.93296289444,1.92900502682,1.93710672855,1.93416714668,1.93301212788,1.93223953247,1.93539464474,1.93228328228,1.93475162983,1.93218052387,1.93568754196,1.93870425224,1.93024504185,1.93122339249,1.93555629253,1.9364913702,1.93565785885
1.93621981144,1.93565678597,1.93729007244,1.93310832977,1.92904877663,1.93690502644,1.9336938858,1.93323612213,1.931879282,1.93464481831,1.93236267567,1.93518388271,1.93183231354,1.93650090694,1.93851792812,1.93050038815,1.93073713779,1.93553435802,1.93657791615,1.93571782112
1.93719041347,1.93559098244,1.93748056889,1.93271970749,1.92870950699,1.93692398071,1.93310785294,1.93378865719,1.93184709549,1.93402922153,1.93268084526,1.93605875969,1.93246281147,1.93623137474,1.93887484074,1.93022823334,1.93026673794,1.93501651287,1.93659114838,1.93535459042
1.93645298481,1.93604671955,1.93776202202,1.9322309494,1.92841160297,1.93636083603,1.93292057514,1.93339157105,1.93277156353,1.93375182152,1.93345022202,1.93560755253,1.93237924576,1.93706071377,1.93849885464,1.93041193485,1.93028080463,1.93542766571,1.93630635738,1.93455171585
1.93690860271,1.93619847298,1.93854260445,1.9323092699,1.92832839489,1.93589186668,1.93282926083,1.93372714519,1.9323529005,1.93327116966,1.93465852737,1.93583881855,1.932923913,1.93742036819,1.93846285343,1.93083119392,1.93060791492,1.93550562859,1.93603467941,1.93493127823
1.93667972088,1.93687963486,1.93815791607,1.93275272846,1.92859220505,1.93627095222,1.93344461918,1.93401134014,1.93322408199,1.93287324905,1.93471872807,1.93531250954,1.93289887905,1.93701386452,1.93788266182,1.9315892458,1.93121600151,1.93553876877,1.93600022793,1.93440306187
1.93716919422,1.93735897541,1.93833768368,1.93309116364,1.92795002461,1.93655824661,1.93382930756,1.93399477005,1.93344509602,1.9332640171,1.93564605713,1.9356508255,1.93381071091,1.93688893318,1.93797671795,1.93122255802,1.93137848377,1.93575894833,1.93593537807,1.93431842327
1.93723368645,1.93758940697,1.93872976303,1.93346142769,1.92854583263,1.93607664108,1.93399548531,1.93418824673,1.93399858475,1.93356049061,1.93635129929,1.93579471111,1.93351411819,1.9368211031,1.93777954578,1.93124043942,1.93166768551,1.93587100506,1.93590772152,1.93433046341
1.93710780144,1.9376295805,1.93848407268,1.93461930752,1.92810428143,1.93640172482,1.93387460709,1.93453645706,1.93348956108,1.93306136131,1.93605923653,1.93535757065,1.93343806267,1.93614685535,1.93797898293,1.93137311935,1.93183887005,1.93520259857,1.93538272381,1.93481969833
1.93705809116,1.93771159649,1.9376488924,1.93437922001,1.92798411846,1.93625032902,1.93422472477,1.93454408646,1.93350601196,1.93294072151,1.93620312214,1.9354351759,1.93379414082,1.93640124798,1.93840014935,1.93195009232,1.93133151531,1.93515384197,1.93574249744,1.93432414532
1.93742060661,1.9385228157,1.93735408783,1.93529820442,1.92745244503,1.93627882004,1.93424892426,1.93429505825,1.93318295479,1.93306839466,1.93657565117,1.935952425,1.93327391148,1.93577480316,1.93884646893,1.93233799934,1.93169689178,1.93544614315,1.93505263329,1.93467950821
1.93807828426,1.93800449371,1.9372330904,1.93544948101,1.92800319195,1.93550884724,1.93448221683,1.93488192558,1.9326274395,1.93289041519,1.93613600731,1.93524217606,1.93264877796,1.93619632721,1.93836605549,1.9326646328,1.93174374104,1.93496358395,1.93478190899,1.93496251106
1.93806087971,1.93808579445,1.93661510944,1.93567836285,1.9282503128,1.93580019474,1.93487584591,1.93527603149,1.93180727959,1.93303561211,1.93639194965,1.93510043621,1.93245208263,1.93653142452,1.93765711784,1.93333446979,1.93179917335,1.93507885933,1.93456828594,1.93577897549
1.93846750259,1.93776535988,1.93675124645,1.93570315838,1.92798268795,1.9362591505,1.93444216251,1.93561077118,1.93198740482,1.93320119381,1.93606114387,1.93591320515,1.9325158596,1.93672668934,1.93728399277,1.93318724632,1.93265008926,1.93479824066,1.93402159214,1.93547213078
1.93882322311,1.9376629591,1.9363720417,1.93561315537,1.92780590057,1.93584644794,1.93395197391,1.93627178669,1.9318767786,1.93285274506,1.93645966053,1.93554973602,1.93223428726,1.93622791767,1.93754923344,1.93334579468,1.93269622326,1.93453323841,1.93323099613,1.93498468399
1.93894672394,1.93839383125,1.93679976463,1.9354634285,1.92819583416,1.93657445908,1.9339376688,1.93662798405,1.93224811554,1.93315446377,1.9360409975,1.93538546562,1.93227243423,1.93676447868,1.93719089031,1.9335616827,1.93325567246,1.93462598324,1.9328455925,1.93528199196
1.93893432617,1.9382314682,1.93668401241,1.93607258797,1.92834997177,1.93682003021,1.93310654163,1.93647801876,1.93169677258,1.93267810345,1.93628108501,1.93562459946,1.9332126379,1.93590724468,1.93718659878,1.93361115456,1.93337094784,1.93404507637,1.93206179142,1.93477487564
1.93921077251,1.93886399269,1.93625152111,1.93685424328,1.92837262154,1.93684649467,1.93227434158,1.93697476387,1.93232274056,1.93202364445,1.93641018868,1.93544912338,1.93288660049,1.93500781059,1.93797528744,1.9339928627,1.93359255791,1.93406236172,1.93119192123,1.93428134918
1.9389206171,1.9393696785,1.93646252155,1.93648862839,1.92808055878,1.93620944023,1.93219912052,1.93707275391,1.9322732687,1.93188154697,1.93633365631,1.93565583229,1.93282330036,1.9349937439,1.93725907803,1.93447113037,1.93322110176,1.93375611305,1.93075037003,1.93429255486
1.93837153912,1.93952393532,1.93719375133,1.93675756454,1.92829191685,1.93596065044,1.93195283413,1.93677508831,1.93252325058,1.93215179443,1.93629670143,1.9353736639,1.93366026878,1.93431544304,1.93780910969,1.93487918377,1.93320810795,1.93382704258,1.92976200581,1.93411111832
1.93859434128,1.93968307972,1.93671405315,1.93707346916,1.92814099789,1.93614578247,1.93114507198,1.9374423027,1.93228602409,1.93165254593,1.93609249592,1.93544387817,1.9342007637,1.93409609795,1.93721067905,1.93481338024,1.93280899525,1.93284130096,1.93015348911,1.93376219273
1.93856215477,1.93895065784,1.93660008907,1.93685603142,1.92823517323,1.93578517437,1.93153059483,1.93731510639,1.93251097202,1.93105518818,1.9363566637,1.9351785183,1.93449985981,1.9344650507,1.93752324581,1.93481862545,1.93303191662,1.93324387073,1.93036985397,1.93350434303
1.93896341324,1.93947744369,1.93687438965,1.93626439571,1.92822170258,1.9356842041,1.93102753162,1.93737125397,1.93263614178,1.93088436127,1.93671452999,1.93532943726,1.93439555168,1.93489742279,1.93678498268,1.93467545509,1.93299221993,1.93283069134,1.93062591553,1.93290281296
1.93897390366,1.9392516613,1.93648326397,1.9361590147,1.92843103409,1.9354095459,1.93111157417,1.93810486793,1.93293762207,1.93072128296,1.93692052364,1.93480229378,1.93422102928,1.93469274044,1.93692171574,1.93480563164,1.93348109722,1.93287968636,1.93096745014,1.93346738815
1.93921542168,1.9390976429,1.93569135666,1.9361935854,1.92855167389,1.93567597866,1.93113005161,1.93821680546,1.93250799179,1.93043637276,1.93666386604,1.93524777889,1.9337195158,1.93498623371,1.93665599823,1.9346613884,1.93306422234,1.932980299,1.93085873127,1.93352627754
1.93903195858,1.9391387701,1.93593859673,1.93600642681,1.92849969864,1.93513929844,1.93127667904,1.93835139275,1.93235516548,1.93052065372,1.93708467483,1.93465960026,1.93421244621,1.93524718285,1.93693232536,1.93487918377,1.9333319664,1.93256473541,1.93088197708,1.93376553059
1.93901515007,1.9394235611,1.93563389778,1.93500185013,1.92852818966,1.93527495861,1.93152141571,1.93941402435,1.93235456943,1.93099033833,1.93721401691,1.9347769022,1.93428099155,1.93525028229,1.93646478653,1.93513119221,1.93359315395,1.93273091316,1.93088138104,1.93395411968
1.93803608417,1.939858675,1.93544757366,1.93480265141,1.9287648201,1.93471312523,1.93143200874,1.94009184837,1.93212068081,1.93117702007,1.93710434437,1.93486237526,1.93422245979,1.9356328249,1.93660736084,1.93478453159,1.93392181397,1.93264424801,1.93035244942,1.93420410156
1.93831515312,1.94008266926,1.9354159832,1.93478381634,1.92905604839,1.93559658527,1.93136274815,1.94014847279,1.93223774433,1.93108272553,1.93669986725,1.93513011932,1.93457961082,1.93557286262,1.93596148491,1.93453359604,1.93372929096,1.93203806877,1.93008303642,1.93404984474
1.9383713007,1.94024693966,1.93561160564,1.93413197994,1.92847883701,1.9354609251,1.93087589741,1.94069826603,1.93219649792,1.93038892746,1.93700420857,1.93505036831,1.93500888348,1.93547391892,1.93592143059,1.93442606926,1.93414235115,1.93241333962,1.93087232113,1.93432927132
1.93831920624,1.94004058838,1.93515503406,1.93345093727,1.92775893211,1.9351657629,1.93092334271,1.94076168537,1.93244624138,1.93046665192,1.93676173687,1.935156703,1.93532168865,1.93549716473,1.935526371,1.93442595005,1.93463242054,1.93166995048,1.93152940273,1.93433368206
1.938403368,1.9405990839,1.93525540829,1.93383944035,1.9275585413,1.93460834026,1.93069291115,1.94015264511,1.93274593353,1.93029546738,1.93657302856,1.93516755104,1.93565034866,1.93559122086,1.93579244614,1.9344291687,1.93472337723,1.93121612072,1.93211221695,1.93416106701
1.93816518784,1.94002437592,1.93532192707,1.93440032005,1.92735660076,1.93516433239,1.92999005318,1.94073879719,1.93297696114,1.93060576916,1.93730711937,1.93516814709,1.93626415729,1.93625462055,1.93603909016,1.93400454521,1.93526124954,1.9311132431,1.9321423769,1.93378973007
1.93863630295,1.93938994408,1.93538236618,1.93419218063,1.92727816105,1.93448245525,1.92969822884,1.94046568871,1.93328714371,1.93064427376,1.93739438057,1.93451786041,1.9359292984,1.93654477596,1.9362051487,1.93432796001,1.93529164791,1.93113017082,1.932964921,1.93356597424
1.93866789341,1.93903768063,1.93540894985,1.9348410368,1.92712068558,1.93410551548,1.93001031876,1.94066679478,1.93308103085,1.93084537983,1.93764340878,1.93447041512,1.93651628494,1.93674135208,1.93631625176,1.93393850327,1.93535518646,1.93095707893,1.93326473236,1.93347859383
1.93851149082,1.93883180618,1.93589305878,1.93517458439,1.9276355505,1.93384444714,1.92941403389,1.94088566303,1.93332874775,1.93123722076,1.93750727177,1.93461573124,1.93601644039,1.93717503548,1.9368994236,1.93356764317,1.93579435348,1.93117141724,1.93378329277,1.93356120586
1.9385933876,1.93839406967,1.93612492084,1.934450984,1.92744350433,1.93407869339,1.93010234833,1.94069635868,1.93308222294,1.93159663677,1.93752610683,1.93439495563,1.93640625477,1.93732023239,1.93658351898,1.93367218971,1.93573176861,1.93189334869,1.93434238434,1.933370471
1.9390771389,1.93844878674,1.93617618084,1.93458008766,1.92702424526,1.93365085125,1.93015515804,1.94004511833,1.93291151524,1.93153607845,1.93728363514,1.93487274647,1.93564653397,1.93713068962,1.93671107292,1.934222579,1.9349654913,1.93186950684,1.93511533737,1.93357908726
1.93917393684,1.938975811,1.93663573265,1.93427169323,1.92688751221,1.93362426758,1.93030130863,1.93944489956,1.93256258965,1.93150126934,1.93737947941,1.93482983112,1.93653643131,1.93705582619,1.93666565418,1.9341250658,1.93481898308,1.93197834492,1.93573367596,1.93325352669
1.93957209587,1.93885695934,1.93679153919,1.93465662003,1.92704594135,1.93339920044,1.92980909348,1.93967866898,1.93256044388,1.93129336834,1.93729794025,1.93462300301,1.93631625176,1.93714940548,1.93718481064,1.93387281895,1.93499577045,1.93256044388,1.93598949909,1.93208408356
1.93962466717,1.9388500452,1.93647611141,1.93474793434,1.92684519291,1.93351864815,1.92956280708,1.93975567818,1.93268764019,1.93110108376,1.93793010712,1.93521165848,1.93670344353,1.93758428097,1.9376655817,1.9341416359,1.93433558941,1.93247616291,1.93624436855,1.93147337437
1.94024133682,1.93887472153,1.93675649166,1.93438100815,1.92624008656,1.93395543098,1.92910730839,1.93981993198,1.93232381344,1.93147516251,1.93784058094,1.93487882614,1.93724513054,1.93778347969,1.93745648861,1.9346473217,1.93385219574,1.93252718449,1.9358818531,1.93126630783
1.94009816647,1.93927884102,1.9369751215,1.93417024612,1.92625153065,1.93386352062,1.92938661575,1.94033539295,1.93258106709,1.93141794205,1.9384149313,1.93478119373,1.93778443337,1.93789851666,1.93742918968,1.93447446823,1.934425354,1.93212139607,1.93598246574,1.9307653904
1.93993926048,1.93942379952,1.93683183193,1.93411076069,1.92647099495,1.93367433548,1.92983174324,1.94009053707,1.93268346787,1.93123781681,1.93871676922,1.93500065804,1.93749022484,1.93805909157,1.93757915497,1.93429136276,1.93465852737,1.93207979202,1.93515503406,1.93052983284
1.93959271908,1.93918287754,1.93655884266,1.93409883976,1.92664289475,1.93399918079,1.92980897427,1.93994855881,1.93241786957,1.93173670769,1.93914592266,1.93562734127,1.93746745586,1.93850672245,1.93752503395,1.93493831158,1.93458616734,1.93186497688,1.93503046036,1.93073618412
1.93939423561,1.93895542622,1.93710160255,1.93350589275,1.92650151253,1.93391108513,1.93054628372,1.93964588642,1.93171417713,1.93187010288,1.93919432163,1.93542265892,1.93763947487,1.93820023537,1.9380095005,1.93506014347,1.93465304375,1.93182682991,1.93439006805,1.93105089664
1.93872630596,1.93894350529,1.93597137928,1.93343043327,1.92673969269,1.93384337425,1.93048298359,1.93974041939,1.93217682838,1.93216061592,1.93864345551,1.93602585793,1.93766331673,1.93812179565,1.93831014633,1.93447875977,1.93512618542,1.93195176125,1.93436801434,1.93094480038
1.93817138672,1.93914580345,1.93621706963,1.93418598175,1.92705321312,1.93366789818,1.93037748337,1.93946230412,1.93224179745,1.93304133415,1.93885195255,1.93574082851,1.9371368885,1.93854248524,1.93795108795,1.93489027023,1.93513977528,1.93168151379,1.9337413311,1.9306344986
1.93803620338,1.93906140327,1.9364387989,1.93399465084,1.9273443222,1.93414783478,1.93056595325,1.93945276737,1.93166351318,1.93337535858,1.93877375126,1.93508303165,1.93701827526,1.93804013729,1.93835651875,1.93459963798,1.93501019478,1.93160188198,1.93375325203,1.93025696278
1.93830728531,1.93936645985,1.93632471561,1.93409490585,1.92741978169,1.93386280537,1.93050229549,1.93933141232,1.93133115768,1.93365573883,1.93853151798,1.93472898006,1.93734312058,1.9381005764,1.93889665604,1.93442046642,1.93480336666,1.931833148,1.93348753452,1.92969071865
1.93819630146,1.9395031929,1.935744524,1.93424165249,1.92797803879,1.9332422018,1.93078923225,1.93934106827,1.93187379837,1.9339812994,1.93857753277,1.93502926827,1.93785297871,1.93831837177,1.93839204311,1.93389928341,1.93418574333,1.93186295032,1.93356633186,1.92962419987
1.93790066242,1.94000995159,1.93569517136,1.93426632881,1.92779707909,1.93280625343,1.93095445633,1.93880045414,1.93185269833,1.93469119072,1.93931913376,1.93430268765,1.93810725212,1.93902957439,1.93788790703,1.933634758,1.9339748621,1.93178987503,1.93319582939,1.92970979214
1.9378247261,1.94031202793,1.93500614166,1.93378591538,1.92779397965,1.93310260773,1.9310863018,1.93834424019,1.93127202988,1.93548202515,1.9396481514,1.93380391598,1.93778884411,1.93825471401,1.93804657459,1.93406832218,1.9335309267,1.93163859844,1.93275380135,1.92958676815
1.93763935566,1.94007968903,1.93409085274,1.93324828148,1.92755460739,1.93287539482,1.93131244183,1.93786799908,1.93123936653,1.93534898758,1.93966436386,1.93405365944,1.93819272518,1.93853211403,1.93772566318,1.93417537212,1.93322658539,1.93204891682,1.93248987198,1.92980527878
1.93743300438,1.93975687027,1.93324506283,1.93333005905,1.9275727272,1.93225896359,1.93213284016,1.93724763393,1.93132734299,1.93577075005,1.94012904167,1.93430864811,1.93775868416,1.93875873089,1.93724215031,1.9340133667,1.9330073595,1.93204951286,1.93227660656,1.9301609993
1.93746888638,1.93980622292,1.93310272694,1.93394744396,1.92727935314,1.93191027641,1.93198823929,1.93724584579,1.93079340458,1.93617463112,1.94079852104,1.93392491341,1.93689274788,1.93968319893,1.93707501888,1.9343392849,1.93265771866,1.93262267113,1.9320858717,1.92984437942
1.93725812435,1.93978345394,1.9329855442,1.9338401556,1.9274443388,1.93177580833,1.93176603317,1.93691015244,1.93093037605,1.93607270718,1.94115674496,1.93341886997,1.9370303154,1.93880093098,1.93720245361,1.934258461,1.9325735569,1.93271374702,1.9318253994,1.93058812618
1.93718540669,1.9400254488,1.93303883076,1.93353152275,1.92730152607,1.93125593662,1.9319807291,1.93640041351,1.93090093136,1.936165452,1.94196140766,1.93370532989,1.93750429153,1.93924820423,1.93710637093,1.93362486362,1.9324297905,1.93322145939,1.93218326569,1.93130004406
1.93750607967,1.93946254253,1.93318724632,1.93423914909,1.92735147476,1.93098175526,1.93175029755,1.93606424332,1.93129312992,1.93630945683,1.9421724081,1.93393981457,1.93722712994,1.93897950649,1.93684780598,1.93340146542,1.9323747158,1.93322765827,1.93186509609,1.93178832531
1.93761479855,1.93966627121,1.93364048004,1.93480503559,1.92757189274,1.93085753918,1.93142139912,1.93618774414,1.93095934391,1.93630182743,1.9419066906,1.93354737759,1.93702471256,1.93921875954,1.93663334847,1.9338285923,1.9325350523,1.93298184872,1.93197202683,1.93172514439
1.9379837513,1.93981230259,1.93417036533,1.93452632427,1.92740774155,1.93014633656,1.93123805523,1.9358445406,1.93158352375,1.93614435196,1.94269740581,1.93343508244,1.93712496757,1.9384829998,1.9360884428,1.93347406387,1.93281078339,1.93274211884,1.93204319477,1.93172037601
1.93738508225,1.93989229202,1.93375015259,1.93506586552,1.92754423618,1.9298068285,1.93132019043,1.93639087677,1.93187618256,1.93596768379,1.94196498394,1.9333435297,1.93694758415,1.93893444538,1.93588781357,1.93267512321,1.93222010136,1.93224227428,1.93202149868,1.93132686615
1.93889772892,1.93976140022,1.93420851231,1.93554139137,1.92800414562,1.92940020561,1.93125081062,1.93628966808,1.93206143379,1.93559968472,1.94184947014,1.93348348141,1.93677890301,1.93929409981,1.93649506569,1.9329739809,1.93290066719,1.93153047562,1.93217074871,1.93111848831
1.93835794926,1.94038152695,1.93444490433,1.93464612961,1.92850077152,1.92947697639,1.93075144291,1.93604326248,1.93174409866,1.93574523926,1.94179224968,1.93303370476,1.93660092354,1.93915224075,1.93565642834,1.93230962753,1.93291032314,1.93154668808,1.93226671219,1.9310734272
1.93786990643,1.9397393465,1.93437588215,1.93502819538,1.92828631401,1.92905974388,1.93016576767,1.93574368954,1.9326363802,1.93566823006,1.94210124016,1.93292737007,1.93590342998,1.93872237205,1.93603312969,1.93205225468,1.9335501194,1.9308886528,1.93198871613,1.93046414852
1.93776667118,1.94016933441,1.93479645252,1.93499815464,1.92879521847,1.9295566082,1.92997980118,1.93588805199,1.93262898922,1.9358124733,1.94144117832,1.93277561665,1.93621647358,1.93912827969,1.93618106842,1.9314135313,1.93368530273,1.9303497076,1.93228578567,1.93019378185
1.9385625124,1.93943357468,1.93483364582,1.93492090702,1.92897260189,1.92983841896,1.92965877056,1.93553996086,1.93239629269,1.93549287319,1.94092130661,1.93290019035,1.9359228611,1.93928074837,1.93634569645,1.93184733391,1.93396806717,1.93081617355,1.93295812607,1.93022990227
1.93796718121,1.93942260742,1.93465363979,1.93438267708,1.92938780785,1.930149436,1.92963719368,1.93492615223,1.93170404434,1.93585693836,1.94063282013,1.93280124664,1.93480622768,1.93889677525,1.93591451645,1.93141162396,1.93363583088,1.93091464043,1.93258655071,1.93006372452
1.93806827068,1.93916749954,1.93488919735,1.93477904797,1.93021821976,1.92975282669,1.92975091934,1.93459379673,1.93187212944,1.93582653999,1.94059574604,1.93287754059,1.93446552753,1.93901586533,1.93575632572,1.93202030659,1.93392324448,1.93065047264,1.9327545166,1.92956280708
1.93769168854,1.93900227547,1.93422794342,1.93384110928,1.92998993397,1.93001937866,1.93040287495,1.93430638313,1.9317047596,1.93611288071,1.94031584263,1.93326330185,1.93460667133,1.93909025192,1.93588078022,1.93177676201,1.9337464571,1.9307397604,1.93293309212,1.92986416817
1.9381159544,1.93858075142,1.93451249599,1.93402135372,1.93068838119,1.92962169647,1.93079149723,1.93332636356,1.9310990572,1.93609201908,1.94027531147,1.93357801437,1.93419969082,1.93918681145,1.93670654297,1.93224394321,1.93373918533,1.93141674995,1.93294978142,1.93037211895
1.93784177303,1.93800508976,1.93451738358,1.93430745602,1.93159580231,1.92964839935,1.93066132069,1.93347167969,1.93103396893,1.93652927875,1.94009923935,1.93391478062,1.93371367455,1.93916797638,1.9361282587,1.93247127533,1.93386137485,1.93092525005,1.93273341656,1.93009579182
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Experiments/gridworld/DQN_ADQN_EDQN/q_val_k_b20.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6,mean_q_val_7,mean_q_val_8,mean_q_val_9,mean_q_val_10,mean_q_val_11,mean_q_val_12,mean_q_val_13,mean_q_val_14,mean_q_val_15,mean_q_val_16
-0.005603035912,0.001288124593,7.2634888e-05,0.000926045759,0.010241296142,-0.000333822158,-0.001639494207,0.005129036959,-0.000676129712,0.005958892871,0.006062428933,0.00232286891,0.002952520503,0.002162256278,0.004656860605,0.002996174619,0.003543564584
0.081165656447,0.080803133547,0.077487774193,0.072456561029,0.093766063452,0.082436427474,0.068425834179,0.076838724315,0.062659911811,0.079530090094,0.065097138286,0.066233530641,0.075708217919,0.080743178725,0.078530848026,0.077915675938,0.073426291347
0.250819027424,0.237325459719,0.240588322282,0.245866596699,0.258050531149,0.244562476873,0.233237326145,0.24187335372,0.218119323254,0.2456497401,0.215717330575,0.236112535,0.262369036674,0.241704180837,0.250086218119,0.238358691335,0.236757084727
0.485742866993,0.48000434041,0.481173634529,0.478373140097,0.496817946434,0.48252877593,0.486047327518,0.479743152857,0.450621783733,0.47264534235,0.461556404829,0.482343018055,0.494312435389,0.485302090645,0.4746735394,0.47661113739,0.47557425499
0.773149192333,0.762043297291,0.753496348858,0.741712629795,0.764068305492,0.752307355404,0.754131495953,0.745788753033,0.729578018188,0.742960214615,0.721835792065,0.758388519287,0.760957956314,0.759677052498,0.744083583355,0.750094771385,0.751179099083
1.05411362648,1.03309762478,1.02288293838,1.01605188847,1.03977906704,1.03273677826,1.02050220966,1.0207066536,1.00334131718,1.02114439011,1.00270092487,1.02850449085,1.02994275093,1.03066158295,1.00930464268,1.03394663334,1.02062392235
1.30229198933,1.27675652504,1.28825759888,1.26933741569,1.29760634899,1.28190290928,1.28318679333,1.2760052681,1.26224637032,1.26310551167,1.25984740257,1.2899787426,1.28436040878,1.27934026718,1.26229798794,1.28904902935,1.27479982376
1.5027230978,1.48065447807,1.48604464531,1.48108136654,1.50905191898,1.5002143383,1.48870229721,1.49587535858,1.47717773914,1.48642194271,1.46506392956,1.49714779854,1.48997557163,1.48446977138,1.46838009357,1.48926961422,1.4868490696
1.65862393379,1.64394545555,1.6398037672,1.63674926758,1.64682340622,1.65023314953,1.64251923561,1.66061854363,1.63275742531,1.65074324608,1.62530517578,1.64698064327,1.64046299458,1.64090383053,1.64011013508,1.65638136864,1.64166784287
1.76586794853,1.74655151367,1.75753176212,1.74497556686,1.7621383667,1.75844693184,1.75655210018,1.77748477459,1.7418359518,1.76674258709,1.74160456657,1.75569903851,1.74989700317,1.75651395321,1.7596116066,1.76244938374,1.75884127617
1.83445525169,1.8162573576,1.83879578114,1.82646298408,1.83081924915,1.83691442013,1.82325100899,1.8432507515,1.82842683792,1.84801149368,1.82449519634,1.8193218708,1.81418025494,1.83203005791,1.82878911495,1.83580076695,1.83929181099
1.88880300522,1.87339115143,1.89339327812,1.88029372692,1.86857843399,1.87903177738,1.87958908081,1.90072488785,1.87784016132,1.89429855347,1.86884248257,1.8699401617,1.86729431152,1.88887751102,1.88075840473,1.8832423687,1.88996899128
1.92506349087,1.91578912735,1.92268919945,1.9156588316,1.90190625191,1.91294324398,1.90969181061,1.92818689346,1.90606164932,1.92578887939,1.9086111784,1.90694272518,1.90879058838,1.92584991455,1.91651821136,1.92246747017,1.92158722877
1.93222439289,1.93280208111,1.94524145126,1.92320489883,1.92593622208,1.93478453159,1.93192148209,1.96324980259,1.93605625629,1.93878030777,1.93106353283,1.92507410049,1.92371308804,1.94274508953,1.94239759445,1.94560396671,1.93316984177
1.95834028721,1.94810163975,1.95104861259,1.93449389935,1.9608476162,1.95393407345,1.95086407661,1.97093200684,1.94638681412,1.94680058956,1.95011532307,1.94735622406,1.94207394123,1.94286763668,1.95776736736,1.95858669281,1.94352662563
1.95194125176,1.95120823383,1.95747411251,1.94950377941,1.97348999977,1.97761416435,1.96922576427,1.9653455019,1.96020174027,1.96026492119,1.96148955822,1.96638453007,1.93976473808,1.94899523258,1.96582257748,1.96907198429,1.95812022686
1.96020960808,1.95752441883,1.9718606472,1.94778966904,1.97815525532,1.97238373756,1.97143065929,1.97337114811,1.96230900288,1.96070277691,1.97060382366,1.97528421879,1.94323956966,1.95629489422,1.9687962532,1.97610998154,1.97081422806
1.96888887882,1.96538174152,1.97409212589,1.94807636738,1.97966837883,1.97866427898,1.97577512264,1.97061216831,1.95951914787,1.97277832031,1.96269917488,1.97590100765,1.9495177269,1.96329772472,1.97382497788,1.96989834309,1.96694397926
1.9790405035,1.96765136719,1.9755038023,1.95389521122,1.97890651226,1.97516262531,1.97672283649,1.96637880802,1.96210241318,1.97400903702,1.95945847034,1.97971773148,1.94838857651,1.95808804035,1.98156702518,1.96335268021,1.96494567394
1.97619450092,1.97528445721,1.97160577774,1.95987093449,1.98169434071,1.97083330154,1.97397792339,1.96486628056,1.96972382069,1.97401762009,1.95803821087,1.98474395275,1.95579516888,1.96422052383,1.9813876152,1.95945477486,1.95762145519
1.98019742966,1.97748780251,1.9679172039,1.97046399116,1.98246157169,1.97524595261,1.97096312046,1.97270476818,1.96716201305,1.96896672249,1.95820236206,1.99332761765,1.95669519901,1.96309506893,1.97955691814,1.95937252045,1.95665466785
1.98050963879,1.97951471806,1.96302342415,1.97235751152,1.98000061512,1.9629765749,1.96133625507,1.96945726872,1.97451126575,1.96844339371,1.96291005611,1.99426102638,1.95579409599,1.96495580673,1.97720766067,1.95959568024,1.96340501308
1.98086595535,1.98318600655,1.96776819229,1.96061694622,1.97952032089,1.96070861816,1.95491302013,1.96784389019,1.96911287308,1.96136426926,1.95988190174,1.99023747444,1.96056103706,1.96776247025,1.97793626785,1.96057009697,1.95980787277
1.98055803776,1.97730755806,1.96439421177,1.96156406403,1.98668503761,1.96282434463,1.95890378952,1.97170484066,1.96940851212,1.96209287643,1.95345890522,1.98855602741,1.96509730816,1.97226727009,1.96909821034,1.96280026436,1.95613467693
1.97371673584,1.96423876286,1.95754349232,1.95481801033,1.99195659161,1.96497833729,1.95870542526,1.96929204464,1.96679341793,1.9589278698,1.95568907261,1.97387421131,1.96480059624,1.96758806705,1.96590387821,1.96446073055,1.95585870743
1.96979558468,1.96742749214,1.95617365837,1.94748592377,1.99469089508,1.96856963635,1.96207857132,1.967628479,1.95970928669,1.95711398125,1.95702922344,1.97180724144,1.96718418598,1.96530056,1.9693723917,1.96127867699,1.96123611927
1.97327387333,1.96006679535,1.95037126541,1.94989681244,1.99196994305,1.95685958862,1.96286046505,1.96026396751,1.96358335018,1.95424962044,1.94892346859,1.97682797909,1.96114993095,1.960460186,1.96598851681,1.96038269997,1.95819354057
1.96506226063,1.95930981636,1.94964385033,1.95576202869,1.98484182358,1.95873904228,1.96315443516,1.95075404644,1.96706974506,1.95479643345,1.94927704334,1.96398937702,1.97016298771,1.96562719345,1.96079075336,1.95653605461,1.94821214676
1.96532225609,1.95809876919,1.94476282597,1.95874631405,1.97723209858,1.96417450905,1.97076904774,1.94643521309,1.97738063335,1.95890843868,1.94752216339,1.95838320255,1.96489560604,1.96043789387,1.95207417011,1.95570766926,1.95398366451
1.9654198885,1.95411777496,1.94983065128,1.95862340927,1.97468674183,1.96492218971,1.96736907959,1.95381772518,1.97096037865,1.96318602562,1.94961178303,1.9523717165,1.95452809334,1.96399474144,1.95296537876,1.95554721355,1.95264005661
1.97990202904,1.96414792538,1.95156979561,1.95297515392,1.97773241997,1.96212232113,1.96315765381,1.95404434204,1.9702142477,1.9667724371,1.95145237446,1.95345807075,1.95918393135,1.95953679085,1.95345568657,1.95857727528,1.95733189583
1.97926449776,1.96161198616,1.95780551434,1.95928525925,1.97015964985,1.9641302824,1.95255720615,1.9583761692,1.96284723282,1.96273946762,1.95690703392,1.94620335102,1.95284223556,1.95207250118,1.95522046089,1.95525419712,1.95177614689
1.96897244453,1.96383178234,1.95908665657,1.95983159542,1.97405278683,1.96576964855,1.95216703415,1.96202468872,1.95553314686,1.95479249954,1.95653104782,1.94818711281,1.94509613514,1.94675827026,1.95097446442,1.95723521709,1.95810842514
1.96955215931,1.96470272541,1.95160531998,1.95127987862,1.9732812643,1.95859801769,1.95393896103,1.96004962921,1.95661270618,1.96254086494,1.96798324585,1.94928395748,1.94056272507,1.94891631603,1.95696139336,1.95589160919,1.95993041992
1.96499848366,1.96807527542,1.95073580742,1.9544532299,1.97556209564,1.96307265758,1.95181703567,1.96183288097,1.96166849136,1.96856737137,1.9653211832,1.95090484619,1.94187533855,1.94254183769,1.95806407928,1.95132339001,1.96711194515
1.96291005611,1.96603727341,1.95082461834,1.95458364487,1.97521269321,1.96960842609,1.94709515572,1.96089971065,1.95421397686,1.9790545702,1.96224439144,1.95203828812,1.95383238792,1.94402468205,1.96176302433,1.95555973053,1.96765196323
1.96407353878,1.97029590607,1.94822144508,1.94876253605,1.96743786335,1.96612548828,1.94850099087,1.95899796486,1.95391643047,1.97720766067,1.96427738667,1.95431697369,1.95884096622,1.94350957871,1.9603676796,1.96494030952,1.96865940094
1.96397161484,1.96467137337,1.9536755085,1.94809293747,1.9730130434,1.96071517468,1.95149946213,1.95986497402,1.95197629929,1.9743052721,1.9626762867,1.96152102947,1.95925855637,1.94573330879,1.96686673164,1.95992600918,1.96103179455
1.95637094974,1.96029210091,1.96281528473,1.94131040573,1.97244787216,1.96020078659,1.94756984711,1.95898294449,1.95567321777,1.969794631,1.95949327946,1.95694196224,1.9685972929,1.94799697399,1.97408342361,1.9581297636,1.95372867584
1.9521099329,1.9550536871,1.96080076695,1.94869327545,1.9661283493,1.96177899838,1.94661045074,1.95522463322,1.9516466856,1.96305203438,1.95547389984,1.95513594151,1.96595621109,1.95286774635,1.97811889648,1.95675122738,1.96254885197
1.95871770382,1.95094954968,1.95562410355,1.94818150997,1.96127057075,1.96791017055,1.94563305378,1.95238494873,1.94950008392,1.95625889301,1.95916056633,1.96068608761,1.97302699089,1.95395290852,1.97155213356,1.95936346054,1.96424901485
1.95912230015,1.9553412199,1.95806050301,1.95284879208,1.96108257771,1.97369456291,1.94879794121,1.95989263058,1.95905423164,1.95018541813,1.95417511463,1.96196269989,1.97346258163,1.95393586159,1.96827495098,1.95808470249,1.95788562298
1.96286463738,1.95449221134,1.96145904064,1.95767867565,1.96396672726,1.97269499302,1.94952344894,1.95493352413,1.9559854269,1.94831323624,1.95559930801,1.96115279198,1.97148942947,1.95676314831,1.96844029427,1.95746779442,1.95443630218
1.959654212,1.95436024666,1.96147227287,1.9542760849,1.96355652809,1.96685647965,1.95125687122,1.95287752152,1.9602496624,1.95207870007,1.95061278343,1.95683610439,1.96101558208,1.95899748802,1.97202205658,1.95646607876,1.9594553709
1.94961094856,1.96648752689,1.96234726906,1.95359623432,1.96502065659,1.96041584015,1.95179605484,1.95070695877,1.96504580975,1.95125758648,1.95230162144,1.94696748257,1.96145796776,1.96541309357,1.9742282629,1.95521497726,1.95563304424
1.95798754692,1.9659832716,1.95664823055,1.94719457626,1.9560945034,1.9625172615,1.95102167129,1.95279252529,1.95993316174,1.95396542549,1.95310473442,1.94606900215,1.96531438827,1.96712398529,1.97331631184,1.96161985397,1.95623993874
1.95644009113,1.97308301926,1.96509373188,1.94477176666,1.95201992989,1.96378421783,1.95419156551,1.95486116409,1.9621784687,1.96059036255,1.95787715912,1.94619321823,1.96257030964,1.9621462822,1.97116589546,1.96112728119,1.95389616489
1.94643342495,1.96560871601,1.96028840542,1.95293533802,1.95678651333,1.96018886566,1.95320034027,1.95238673687,1.95779907703,1.96154296398,1.95872735977,1.949026227,1.95556199551,1.95194256306,1.96751070023,1.95813465118,1.96034038067
1.95377254486,1.96502959728,1.95811939239,1.95990264416,1.95932161808,1.95599293709,1.96142947674,1.96153247356,1.95359897614,1.96214234829,1.95693790913,1.95609462261,1.95137619972,1.95730268955,1.956361413,1.96180307865,1.97446763515
1.95418536663,1.96205043793,1.96142148972,1.96106958389,1.95370435715,1.95501041412,1.96461856365,1.95285558701,1.95701992512,1.95506107807,1.95913219452,1.96114766598,1.96446537972,1.95867311955,1.95788252354,1.95690393448,1.97069334984
1.96075069904,1.96964406967,1.95300340652,1.95973849297,1.96431148052,1.95165979862,1.95974361896,1.95660924912,1.96147441864,1.95611476898,1.9637234211,1.963966012,1.95854723453,1.96281468868,1.95905208588,1.9532418251,1.97234225273
1.96116745472,1.96973109245,1.95439207554,1.96178090572,1.96462011337,1.94929921627,1.95880925655,1.95712864399,1.96112644672,1.96445226669,1.96585726738,1.96392655373,1.96012914181,1.96813035011,1.96080732346,1.94854617119,1.96980237961
1.95361125469,1.96775817871,1.95047795773,1.96265637875,1.96329295635,1.94824838638,1.96055603027,1.95600771904,1.962043643,1.95450758934,1.96501386166,1.96377408505,1.96303415298,1.96737337112,1.95977139473,1.95083248615,1.96682143211
1.95548784733,1.96683049202,1.95732319355,1.95751559734,1.96655452251,1.94991755486,1.95465016365,1.95128023624,1.96798610687,1.95231461525,1.96278703213,1.96732068062,1.97178030014,1.96571838856,1.95179784298,1.95984554291,1.96274113655
1.95640015602,1.96104645729,1.95910465717,1.96209406853,1.96815061569,1.95378994942,1.95996975899,1.95127773285,1.96635317802,1.9545071125,1.95935177803,1.96847820282,1.97017633915,1.96693181992,1.95103180409,1.95506989956,1.96194291115
1.95727872848,1.95222437382,1.96469283104,1.9656277895,1.96793961525,1.95804524422,1.96656155586,1.95134580135,1.96717011929,1.95910656452,1.95690882206,1.96370112896,1.97035431862,1.96769821644,1.95678126812,1.95662021637,1.95607447624
1.95915281773,1.94412171841,1.96980106831,1.96206724644,1.95808506012,1.96317052841,1.97231030464,1.94898760319,1.96433198452,1.9530684948,1.95386564732,1.9574546814,1.97061395645,1.96468138695,1.96132814884,1.95808744431,1.9532122612
1.95887053013,1.9437584877,1.96567869186,1.95726656914,1.95614087582,1.9611107111,1.97257816792,1.95050251484,1.96055674553,1.94647288322,1.95007717609,1.95240986347,1.96092379093,1.96549987793,1.95756494999,1.96125912666,1.95947694778
1.95731246471,1.94381868839,1.9683984518,1.95815801621,1.95499539375,1.95800566673,1.96879267693,1.94910776615,1.95076036453,1.94951248169,1.95066845417,1.95044231415,1.96188902855,1.95964229107,1.96181726456,1.95644915104,1.96715390682
1.95541417599,1.93662321568,1.97621381283,1.95561254024,1.94913518429,1.9586546421,1.96186983585,1.95316195488,1.95609498024,1.95295131206,1.95648729801,1.94489073753,1.96808850765,1.96026015282,1.96170651913,1.95943689346,1.96258211136
1.95556485653,1.94527864456,1.97293889523,1.95337247848,1.95037698746,1.95295262337,1.96023786068,1.95097458363,1.95344233513,1.95268523693,1.95501375198,1.9388384819,1.97070920467,1.96340513229,1.96389889717,1.96247553825,1.95916628838
1.95951473713,1.95429575443,1.96617245674,1.95213162899,1.95090532303,1.9542593956,1.95538723469,1.95242261887,1.95262360573,1.94731962681,1.95175695419,1.94202363491,1.9702630043,1.96179568768,1.95999968052,1.96021032333,1.95434474945
1.95532763004,1.95351564884,1.96402561665,1.9536575079,1.95055401325,1.95300889015,1.95492625236,1.95750772953,1.95065915585,1.95040500164,1.94724476337,1.94835186005,1.96043884754,1.95389795303,1.96403110027,1.95973145962,1.95387148857
1.96139323711,1.95301771164,1.96250104904,1.95284664631,1.94827067852,1.95714223385,1.95229721069,1.95537030697,1.95527875423,1.95037615299,1.94841527939,1.95539700985,1.95965504646,1.96523272991,1.96078252792,1.95965194702,1.96463835239
1.95911073685,1.9508856535,1.963758111,1.95712757111,1.95073258877,1.96210873127,1.95442438126,1.9591614008,1.95570802689,1.94773983955,1.94750583172,1.95811641216,1.95722341538,1.96439814568,1.96312224865,1.96508133411,1.96715784073
1.96129953861,1.95544445515,1.96081995964,1.95674407482,1.94556772709,1.95702636242,1.94900035858,1.95609509945,1.95543134213,1.94962370396,1.95125305653,1.95383512974,1.95767605305,1.96052789688,1.95865011215,1.96310484409,1.96539032459
1.96568334103,1.95546770096,1.96549987793,1.9511526823,1.94539988041,1.95910871029,1.95026552677,1.96309626102,1.95546293259,1.94739747047,1.95649015903,1.94988250732,1.94792973995,1.96003508568,1.95781481266,1.96091413498,1.96699094772
1.96628880501,1.95878815651,1.96287310123,1.95675134659,1.94770491123,1.96001291275,1.94450068474,1.96147096157,1.95375776291,1.94939911365,1.95692455769,1.95165896416,1.94895482063,1.95360195637,1.95502209663,1.94762194157,1.96774113178
1.96906125545,1.95105266571,1.96102142334,1.95768749714,1.94922983646,1.95475673676,1.94684708118,1.95895946026,1.95369100571,1.95233416557,1.95972502232,1.9574432373,1.94795107842,1.95312166214,1.9525424242,1.94639539719,1.96532225609
1.96930789947,1.96395945549,1.95882415772,1.9564538002,1.95416522026,1.94785034656,1.94539165497,1.95617878437,1.95324206352,1.95870113373,1.95962190628,1.95258116722,1.95010876656,1.95381557941,1.95333695412,1.94443571568,1.96234238148
1.96474766731,1.96752262116,1.95998597145,1.96030545235,1.95462858677,1.94530642033,1.94583463669,1.94753968716,1.95022547245,1.96143519878,1.95353376865,1.95222437382,1.95288908482,1.95521438122,1.9514926672,1.94017517567,1.96362018585
1.96667408943,1.96934580803,1.95767652988,1.95844912529,1.95373535156,1.94664919376,1.95028233528,1.94969713688,1.94634854794,1.96153414249,1.95234286785,1.95055150986,1.96080160141,1.95073759556,1.94404840469,1.94556367397,1.95490372181
1.96959257126,1.96812009811,1.96242308617,1.96138095856,1.95101332665,1.94434261322,1.95309662819,1.95003724098,1.94888150692,1.95065832138,1.95253992081,1.95161926746,1.95384454727,1.95381975174,1.94294154644,1.94372105598,1.94733607769
1.96662068367,1.95982050896,1.96268630028,1.96026301384,1.94888317585,1.95042145252,1.95257627964,1.94642150402,1.95812129974,1.94977688789,1.94912481308,1.94776773453,1.96023952961,1.94677305222,1.94472742081,1.95188844204,1.94518983364
1.96621882916,1.95931088924,1.9579615593,1.96159291267,1.94510710239,1.94969904423,1.95475757122,1.94418156147,1.95981383324,1.94504725933,1.95497310162,1.94833409786,1.96249318123,1.95121526718,1.9416077137,1.9533008337,1.94899964333
1.96115863323,1.95518171787,1.95824587345,1.95982027054,1.94133198261,1.95346415043,1.95156657696,1.95092189312,1.96450972557,1.96112298965,1.95960021019,1.94784319401,1.96103143692,1.95352876186,1.94719970226,1.95217525959,1.95604097843
1.95734989643,1.95073437691,1.96102249622,1.95335566998,1.94252681732,1.94889891148,1.94911193848,1.9497178793,1.96906447411,1.96430969238,1.96017944813,1.95139074326,1.96194255352,1.95106720924,1.94909453392,1.95032680035,1.95874500275
1.94975590706,1.94781458378,1.95656216145,1.95305478573,1.94018614292,1.94890987873,1.94747257233,1.95436871052,1.96569895744,1.9615265131,1.96227359772,1.94614291191,1.96795892715,1.94813418388,1.9483948946,1.95230686665,1.9614739418
1.95492458343,1.95034515858,1.96194255352,1.95206463337,1.94260311127,1.94624376297,1.94670319557,1.95682096481,1.96506893635,1.96076190472,1.96011936665,1.94322443008,1.96460175514,1.94951093197,1.95272290707,1.94623994827,1.96083009243
1.95012331009,1.9491494894,1.95984816551,1.9521048069,1.9390720129,1.94190943241,1.94445466995,1.95457792282,1.96383285522,1.9603124857,1.95636057854,1.94497454166,1.96135377884,1.95224606991,1.95398390293,1.95203197002,1.96270740032
1.94217503071,1.94862544537,1.95570921898,1.94679641724,1.94312405586,1.94193172455,1.94463121891,1.94614481926,1.9656291008,1.95149493217,1.96101593971,1.94212412834,1.95664799213,1.95250582695,1.94940185547,1.94134306908,1.95386362076
1.94512820244,1.94523966312,1.95184850693,1.95150792599,1.94610118866,1.94849431515,1.93575131893,1.94700312614,1.9639056921,1.94345462322,1.960090518,1.94205212593,1.95927524567,1.94967496395,1.95281946659,1.94597005844,1.94466006756
1.95039212704,1.94450163841,1.95187330246,1.95693743229,1.95184874535,1.94797182083,1.94002354145,1.94548726082,1.95412933826,1.94330966473,1.95164096355,1.94933462143,1.95893239975,1.95012700558,1.95448422432,1.94566607475,1.94135439396
1.94554579258,1.94839584827,1.95216441155,1.95674550533,1.94927120209,1.9516813755,1.94113814831,1.94169068337,1.95184266567,1.94598543644,1.94976472855,1.94974696636,1.95762419701,1.94778048992,1.95238292217,1.94317555428,1.94493341446
1.94662261009,1.9490134716,1.95103311539,1.95559108257,1.95710706711,1.94888317585,1.94516646862,1.93946456909,1.95183134079,1.94923019409,1.95541870594,1.95798170567,1.96062707901,1.9508459568,1.9541207552,1.94496250153,1.94922637939
1.95233917236,1.9446015358,1.94893205166,1.94857883453,1.95487391949,1.94175136089,1.9511423111,1.94709229469,1.95564007759,1.94659459591,1.95001709461,1.95870542526,1.95769894123,1.94941973686,1.95094847679,1.94725632668,1.95599138737
1.95322310925,1.94075012207,1.94530427456,1.94562733173,1.96068143845,1.94215404987,1.94833517075,1.95034205914,1.95415008068,1.94543612003,1.94462025166,1.95493483543,1.95569455624,1.9463917017,1.94873976707,1.94743406773,1.94928359985
1.95451200008,1.94104969502,1.94025075436,1.94448947907,1.95681488514,1.9389206171,1.94926726818,1.95585393906,1.95468235016,1.94681620598,1.94237720966,1.95289599896,1.96075868607,1.94947636127,1.95222437382,1.94799315929,1.94934296608
1.94811213016,1.94191360474,1.94171690941,1.9433529377,1.95013093948,1.94508051872,1.94663512707,1.95296144485,1.95251095295,1.94864690304,1.94304394722,1.95354342461,1.96157491207,1.94621872902,1.95745325088,1.94822728634,1.95635259151
1.95296931267,1.94427216053,1.94000148773,1.94694149494,1.94714510441,1.94509017468,1.95427119732,1.95334255695,1.95790529251,1.94311749935,1.94848954678,1.95225954056,1.9607809782,1.94480526447,1.95470380783,1.95020341873,1.95596528053
1.9504404068,1.94251072407,1.94019258022,1.95151913166,1.9435788393,1.95366549492,1.95484495163,1.95919072628,1.95702087879,1.94511842728,1.94926786423,1.94931209087,1.95988559723,1.94408643246,1.95501887798,1.94913935661,1.95588195324
1.95093095303,1.94742643833,1.94367921352,1.9512938261,1.93798708916,1.9505892992,1.9504185915,1.95763123035,1.95106434822,1.94803273678,1.95025360584,1.9494549036,1.95476078987,1.94646799564,1.95473051071,1.94970309734,1.95308506489
1.94282567501,1.95321714878,1.94979894161,1.95315170288,1.9420645237,1.95367109776,1.94930410385,1.9508420229,1.9531390667,1.95603001118,1.94990742207,1.94525039196,1.95081377029,1.94978928566,1.95522153378,1.94698119163,1.94987928867
1.9437584877,1.95307743549,1.94809544086,1.95450413227,1.93930721283,1.95712006092,1.94618880749,1.95134115219,1.9540899992,1.95619547367,1.95033097267,1.94263124466,1.94436323643,1.94699656963,1.95016276836,1.94035828114,1.9434158802
1.94250941277,1.95268321037,1.94984471798,1.95488846302,1.94198811054,1.95832550526,1.94656229019,1.95145690441,1.95356869698,1.95581364632,1.95042896271,1.94389104843,1.94562697411,1.94527590275,1.9429205656,1.9423943758,1.94621515274
1.94251918793,1.96043026447,1.94485747814,1.95609867573,1.93668377399,1.9582515955,1.94953644276,1.95064175129,1.95054852963,1.95227277279,1.94468295574,1.94588196278,1.94659376144,1.94730436802,1.94179105759,1.94218838215,1.94263982773
1.94205367565,1.95936894417,1.94914317131,1.95552515984,1.93874680996,1.95567691326,1.95695269108,1.95483160019,1.94654726982,1.95046830177,1.94378566742,1.94674229622,1.95049357414,1.94344317913,1.9414498806,1.95023906231,1.94054579735
1.95256900787,1.963519454,1.95050096512,1.94975972176,1.93647587299,1.95416712761,1.9623528719,1.95347559452,1.95386552811,1.94674777985,1.94497835636,1.94337677956,1.95101439953,1.94372928143,1.9394108057,1.95075154304,1.93818330765
1.95098757744,1.96313238144,1.9497679472,1.94942295551,1.94404637814,1.94886994362,1.96373081207,1.95357179642,1.95277953148,1.94671487808,1.94368958473,1.94721531868,1.95263457298,1.93883681297,1.93672394752,1.94778013229,1.94110155106
1.94962620735,1.9608682394,1.9476300478,1.9523293972,1.94624054432,1.94686460495,1.96470487118,1.95510721207,1.95350861549,1.94539105892,1.94154429436,1.95044672489,1.95490658283,1.93463397026,1.94105195999,1.95329010487,1.94072628021
1.94945979118,1.95881319046,1.94922053814,1.95182847977,1.94708704948,1.94341766834,1.96457016468,1.94766819477,1.95235407352,1.94527101517,1.94076907635,1.95387363434,1.95363032818,1.93750870228,1.94672656059,1.9501914978,1.9416488409
1.94896090031,1.9581964016,1.947879076,1.95451200008,1.94585728645,1.93973743916,1.96337544918,1.93979847431,1.94836688042,1.9401191473,1.93934428692,1.95011234283,1.95125854015,1.93952906132,1.94386911392,1.950553298,1.94071054459
1.94871675968,1.95639622211,1.94757807255,1.96330189705,1.94591104984,1.93968808651,1.95788121223,1.93953943253,1.94698536396,1.94182169437,1.9378412962,1.95492458343,1.95329344273,1.9360947609,1.94506299496,1.95229446888,1.94409799576
1.95117282867,1.95889830589,1.95229840279,1.96186280251,1.94653379917,1.93890655041,1.95240676403,1.94656908512,1.94616496563,1.94312894344,1.93274796009,1.95716786385,1.94932711124,1.9368840456,1.95415890217,1.9503620863,1.94768154621
1.95205593109,1.95526015758,1.95542180538,1.96449935436,1.94899594784,1.94204223156,1.94589722156,1.94319188595,1.94566524029,1.94073939323,1.9300082922,1.9628033638,1.9514143467,1.93439984322,1.95136880875,1.94870996475,1.95361697674
1.95576000214,1.94951248169,1.95334839821,1.95723176002,1.94788181782,1.94412994385,1.94636213779,1.94094848633,1.94602203369,1.9415050745,1.92990255356,1.96140086651,1.95389378071,1.93425536156,1.95235979557,1.94823026657,1.94948482513
1.95380020142,1.94469881058,1.95064997673,1.95252788067,1.94563066959,1.94505047798,1.94293534756,1.9394954443,1.95226109028,1.94091141224,1.92884004116,1.95981812477,1.94963788986,1.93480885029,1.94882261753,1.94533753395,1.95314788818
1.9523319006,1.94291210175,1.95008051395,1.95039653778,1.94435834885,1.94690394402,1.9451379776,1.9421159029,1.95280945301,1.93775510788,1.93524074554,1.95573472977,1.94771814346,1.93430268765,1.94140136242,1.94182312489,1.95594084263
1.95140504837,1.94786012173,1.94892561436,1.94501805306,1.94780695438,1.94789981842,1.94893336296,1.94712352753,1.95746397972,1.93889331818,1.94179964066,1.94762790203,1.95309650898,1.93686389923,1.9409121275,1.93957424164,1.95222699642
1.95091784,1.94593644142,1.94726073742,1.94376862049,1.94493699074,1.94184994698,1.95083248615,1.94624400139,1.95581710339,1.94079375267,1.93946492672,1.95271134377,1.95237660408,1.94205784798,1.94286966324,1.93931126595,1.94620573521
1.9476095438,1.94408106804,1.94925951958,1.94122028351,1.94151830673,1.94411313534,1.95319890976,1.94784545898,1.949182868,1.93897211552,1.93629455566,1.95392787456,1.94312047958,1.94731748104,1.94049930572,1.94338107109,1.94204771519
1.94665706158,1.9468640089,1.94354128838,1.9385240078,1.94331908226,1.94702088833,1.95349824429,1.94300305843,1.94514226913,1.93999934196,1.93674576282,1.95207381248,1.94524872303,1.9499861002,1.94373309612,1.94542980194,1.94309139252
1.95379602909,1.94568240643,1.94353914261,1.93500888348,1.94487428665,1.94569063187,1.95284593105,1.94238162041,1.94167232513,1.94179689884,1.94252502918,1.95298159122,1.94578611851,1.95054519177,1.94580900669,1.95019757748,1.93929708004
1.95543825626,1.94452881813,1.94519376755,1.93669736385,1.94776523113,1.94766569138,1.95042204857,1.94671022892,1.9447978735,1.94573795795,1.9425611496,1.95327556133,1.95270001888,1.95265054703,1.95408344269,1.95455384254,1.93801498413
1.95285856724,1.94355106354,1.94663584232,1.94182765484,1.94478988647,1.94891119003,1.95467984676,1.95274829864,1.94684231281,1.94586002827,1.94444096088,1.95440995693,1.95700740814,1.94959533215,1.95786333084,1.95508253574,1.93632674217
1.95146250725,1.9406722784,1.94522273541,1.94846737385,1.9484423399,1.94793117046,1.95060122013,1.95520448685,1.94995057583,1.94512820244,1.9414088726,1.95365762711,1.95307743549,1.94605493546,1.95789349079,1.95101165772,1.93914401531
1.95205068588,1.939879179,1.94672977924,1.94591760635,1.94309687614,1.94650089741,1.94683504105,1.95860826969,1.95066225529,1.94056582451,1.94772613049,1.94925355911,1.95469820499,1.941857934,1.95319056511,1.95329809189,1.94071722031
1.94802308083,1.93837368488,1.94919621944,1.94925653935,1.94193434715,1.94648468494,1.94332122803,1.96254611015,1.95128965378,1.94404232502,1.94638931751,1.94878971577,1.95386815071,1.94348299503,1.95434832573,1.94793879986,1.94564330578
1.94694912434,1.93662536144,1.94574344158,1.94817948341,1.94182038307,1.95191395283,1.95098352432,1.96497440338,1.9537807703,1.94305372238,1.94949388504,1.94300282002,1.95185303688,1.94060516357,1.95815312862,1.94133388996,1.94643187523
1.94803249836,1.93409955502,1.9437584877,1.95529389381,1.94260525703,1.95338344574,1.95041656494,1.96598041058,1.95173609257,1.94549822807,1.94933593273,1.94336116314,1.94702160358,1.94280362129,1.9557800293,1.93374204636,1.95381593704
1.95735383034,1.93333613873,1.9402090311,1.95475006103,1.94812834263,1.96189701557,1.94630634785,1.96245634556,1.95213758945,1.94776034355,1.9490904808,1.94291651249,1.94734919071,1.94278931618,1.95407652855,1.93610692024,1.95387232304
1.9526553154,1.93027067184,1.94306230545,1.95410203934,1.94604063034,1.95659410953,1.94595217705,1.95865726471,1.95185756683,1.94643855095,1.95556294918,1.94441509247,1.95065653324,1.94082415104,1.95672178268,1.9349347353,1.95703947544
1.95608890057,1.93676280975,1.94000279903,1.95905208588,1.94863200188,1.95401275158,1.95048844814,1.95538258553,1.94852173328,1.9491455555,1.95739865303,1.93841159344,1.95056295395,1.94487714767,1.95128023624,1.93503201008,1.95341312885
1.95310854912,1.93999040127,1.94197809696,1.96120071411,1.94543778896,1.95366609097,1.94955456257,1.94905793667,1.95455002785,1.94497895241,1.95087492466,1.94013798237,1.94493031502,1.94804382324,1.94603395462,1.93539428711,1.95426726341
1.94954252243,1.94329714775,1.9373806715,1.95737409592,1.94530797005,1.95064175129,1.94777989387,1.94816660881,1.95485031605,1.94539189339,1.94733357429,1.93946135044,1.94589400291,1.95030331612,1.9439842701,1.93589901924,1.9514862299
1.94356870651,1.94758915901,1.94393253326,1.95295345783,1.94384276867,1.94432377815,1.94696712494,1.94569003582,1.95370411873,1.94692540169,1.94094312191,1.93872594833,1.94792437553,1.94834804535,1.94495844841,1.93628156185,1.94731450081
1.94450378418,1.94763147831,1.94745159149,1.94888043404,1.94238984585,1.94311892986,1.94394683838,1.94625842571,1.95448970795,1.94836735725,1.9409763813,1.9481613636,1.95015442371,1.94386196136,1.94964921474,1.93998897076,1.95006656647
1.9445066452,1.95034337044,1.95312547684,1.94162142277,1.94304335117,1.94257295132,1.94636106491,1.94422054291,1.94630670548,1.94830167294,1.94084501267,1.94596922398,1.94816064835,1.94200778007,1.95144534111,1.94391727447,1.94677197933
1.94494867325,1.9515235424,1.94984292984,1.94550812244,1.93789386749,1.94242191315,1.94532155991,1.94229459763,1.94818818569,1.95225453377,1.93792653084,1.94456362724,1.94611692429,1.94482088089,1.94916164875,1.94471347332,1.94575536251
1.94726896286,1.95073735714,1.9476608038,1.9465290308,1.94209384918,1.9434466362,1.94150698185,1.94313430786,1.94756472111,1.95499050617,1.93876755238,1.94135379791,1.94740021229,1.94347691536,1.9501773119,1.94446873665,1.94538354874
1.9456038475,1.94874835014,1.94336640835,1.94882571697,1.94180941582,1.94312024116,1.94185733795,1.93862140179,1.95101618767,1.95375239849,1.93895077705,1.94661712647,1.95504498482,1.94547879696,1.95384442806,1.94025731087,1.94319987297
1.94364392757,1.95569241047,1.9439791441,1.94848537445,1.94874620438,1.94432544708,1.94018137455,1.94181382656,1.94858050346,1.95226955414,1.93729603291,1.94444000721,1.95145320892,1.94621622562,1.95290207863,1.94023692608,1.94355559349
1.94507551193,1.95536839962,1.94233357906,1.9491122961,1.9490121603,1.94338166714,1.93886840344,1.94256258011,1.95283997059,1.94814562798,1.93818879127,1.94415402412,1.95051729679,1.94967639446,1.95243060589,1.94566571713,1.94675290585
1.94625639915,1.94989740849,1.94042873383,1.94685125351,1.95172274113,1.9419465065,1.93946444988,1.94112682343,1.95571804047,1.95166504383,1.93894898891,1.94433367252,1.94797825813,1.95310878754,1.95541918278,1.95208775997,1.94906032085
1.95252680778,1.9456256628,1.93987774849,1.94595265389,1.95038807392,1.94205868244,1.94391524792,1.94628477097,1.94983577728,1.95490384102,1.94140458107,1.94523227215,1.94549489021,1.95161366463,1.95044612884,1.95433104038,1.94830083847
1.95507121086,1.93892765045,1.94114077091,1.94607305527,1.9462543726,1.93994665146,1.9442242384,1.94409108162,1.9475184679,1.95238876343,1.94427275658,1.94052684307,1.94611561298,1.95104503632,1.95227217674,1.94642364979,1.94401371479
1.95490646362,1.93882369995,1.94180881977,1.94701457024,1.94836819172,1.94137263298,1.94323658943,1.94233989716,1.94532465935,1.94785964489,1.9444668293,1.9418463707,1.94709897041,1.94737970829,1.94806337357,1.94798433781,1.94077396393
1.95367956162,1.9344124794,1.94096493721,1.94460964203,1.94815063477,1.93846940994,1.9421684742,1.94225430489,1.94273138046,1.94700729847,1.94484722614,1.95224440098,1.94732522965,1.94635891914,1.95268535614,1.94311869144,1.93975174427
1.9498142004,1.9377617836,1.93848514557,1.94840025902,1.9490673542,1.9425047636,1.94341015816,1.945109725,1.93748021126,1.94494104385,1.94408094883,1.94724285603,1.94886994362,1.94471406937,1.94970655441,1.94780063629,1.93973362446
1.95063018799,1.93946421146,1.93907785416,1.94664907455,1.95020997524,1.93716609478,1.94375813007,1.94112157822,1.94204115868,1.94340193272,1.94524013996,1.9474401474,1.95108401775,1.9423968792,1.95269298553,1.94660460949,1.93975758553
1.95255804062,1.93832457066,1.94447934628,1.94827878475,1.94876337051,1.93955624104,1.9412945509,1.94874942303,1.94228518009,1.94740200043,1.94434535503,1.94675672054,1.94958257675,1.94041013718,1.95264041424,1.94877362251,1.93984746933
1.95179569721,1.94063794613,1.94615662098,1.95461320877,1.94378602505,1.93827867508,1.94795489311,1.94591128826,1.94500672817,1.94845914841,1.94577693939,1.94469976425,1.94758760929,1.93843472004,1.95206058025,1.94756042957,1.94471418858
1.95238828659,1.94145643711,1.9457116127,1.94578325748,1.94709873199,1.93327260017,1.95014631748,1.94820725918,1.94515514374,1.95100164413,1.94727182388,1.94166660309,1.94974029064,1.93928647041,1.95302653313,1.94851672649,1.94611215591
1.95422756672,1.94740009308,1.94576251507,1.94414556026,1.94977200031,1.93568634987,1.94886827469,1.94628190994,1.94918990135,1.94955778122,1.94357299805,1.94248354435,1.94420742989,1.93999266624,1.95721340179,1.94481980801,1.94342529774
1.94969439507,1.94705164433,1.94216823578,1.94547998905,1.9475620985,1.93447077274,1.94691038132,1.94585418701,1.95240259171,1.95100259781,1.94356298447,1.9427293539,1.93940496445,1.9388781786,1.9551782608,1.94593572617,1.94712650776
1.95028245449,1.95121908188,1.94327223301,1.94373381138,1.9468101263,1.93972933292,1.94512069225,1.94437992573,1.95100414753,1.95558547974,1.94224762917,1.94101071358,1.9463146925,1.93694019318,1.94765818119,1.95031619072,1.94600403309
1.94747257233,1.95234239101,1.9462710619,1.94257187843,1.94637799263,1.94716405869,1.94090759754,1.94112288952,1.94740390778,1.95569491386,1.9431643486,1.94329869747,1.94602811336,1.93370962143,1.94314646721,1.95035338402,1.94352507591
1.9469410181,1.94819462299,1.94585895538,1.94308745861,1.94375181198,1.95160150528,1.94112169743,1.94126164913,1.94404506683,1.95598208904,1.94211339951,1.93977081776,1.94589996338,1.9380273819,1.93710374832,1.95098543167,1.94309782982
1.94982421398,1.94619512558,1.95068597794,1.94032669067,1.94555652142,1.95314455032,1.94109988213,1.94124698639,1.94645106792,1.95401835442,1.93955874443,1.93785655498,1.94759297371,1.94400250912,1.93681120873,1.95453250408,1.94443964958
1.95158445835,1.94410967827,1.95024251938,1.94052624702,1.94639468193,1.94949984551,1.93996441364,1.94559204578,1.94669735432,1.95338010788,1.93757522106,1.9402422905,1.94798803329,1.94749867916,1.93693697453,1.95011663437,1.94697141647
1.95179629326,1.95011997223,1.9524422884,1.9370803833,1.94716763496,1.94884729385,1.9389462471,1.94808542728,1.94898808002,1.95027756691,1.94009745121,1.94132018089,1.94887447357,1.94825208187,1.93668460846,1.94737148285,1.94767272472
1.95007503033,1.94529736042,1.95007014275,1.93774151802,1.94335722923,1.94351434708,1.9384560585,1.95317959785,1.95149600506,1.9488376379,1.93604171276,1.94121396542,1.94886386394,1.94200670719,1.93768191338,1.94497692585,1.94545686245
1.94961059094,1.94147825241,1.94945180416,1.93759214878,1.94220256805,1.94519913197,1.93973970413,1.95420622826,1.95012998581,1.94614994526,1.93980824947,1.94434511662,1.9507598877,1.93723416328,1.94204854965,1.93972766399,1.94728624821
1.94749248028,1.93952548504,1.9536678791,1.93887293339,1.94180417061,1.94559967518,1.94184350967,1.95038175583,1.95642912388,1.94594728947,1.94494748116,1.93996584415,1.95537519455,1.93977534771,1.9434210062,1.93983387947,1.94515299797
1.94431865215,1.9391772747,1.956174016,1.9434646368,1.94010472298,1.94560086727,1.94249868393,1.94764149189,1.95355701447,1.94556057453,1.94562470913,1.94386291504,1.95204925537,1.9374755621,1.94608139992,1.93632233143,1.94621157646
1.94390833378,1.9389320612,1.95767831802,1.94810926914,1.94196248054,1.95037198067,1.94334447384,1.94465863705,1.95065736771,1.94939005375,1.94422698021,1.94655811787,1.95043134689,1.93721759319,1.94221329689,1.93754720688,1.94312131405
1.94603490829,1.93909239769,1.95574069023,1.946647048,1.94053006172,1.9523254633,1.94433104992,1.94636082649,1.94743108749,1.95445477963,1.93770539761,1.95150482655,1.95048832893,1.93704497814,1.94087719917,1.93496000767,1.94042301178
1.9495446682,1.93809390068,1.95901286602,1.94438111782,1.94016110897,1.94843995571,1.94119000435,1.94617128372,1.94458341598,1.95311582088,1.93606412411,1.95676076412,1.95066988468,1.94114160538,1.93982374668,1.93723964691,1.94068324566
1.9491891861,1.9387178421,1.96294033527,1.9449570179,1.94877505302,1.95138883591,1.9402987957,1.94205033779,1.94597506523,1.94840085506,1.93414902687,1.95232462883,1.94592320919,1.94045424461,1.94089901447,1.93793427944,1.93837034702
1.9458271265,1.94150316715,1.95787274838,1.94053506851,1.95138061047,1.95020341873,1.93868839741,1.94538879395,1.94388079643,1.95149564743,1.93450808525,1.947047472,1.94474685192,1.94108700752,1.93518328667,1.94438052177,1.94428896904
1.9427434206,1.94326329231,1.95295917988,1.94375824928,1.95401644707,1.94630670548,1.9415576458,1.94558894634,1.94146311283,1.94768965244,1.93518674374,1.94934177399,1.94350862503,1.94199061394,1.93908464909,1.94643342495,1.94338285923
1.93997466564,1.94424498081,1.94648051262,1.94624972343,1.95162081718,1.94391155243,1.93738520145,1.94808471203,1.94356226921,1.94914972782,1.93755578995,1.9454331398,1.94104921818,1.94038629532,1.93790400028,1.94363832474,1.94205760956
1.94137024879,1.94138026238,1.94658648968,1.94526457787,1.9520534277,1.94375157356,1.94293606281,1.94573879242,1.94528245926,1.94917738438,1.9378464222,1.94828951359,1.94087064266,1.94164395332,1.93971943855,1.94132947922,1.93747651577
1.94787526131,1.94632291794,1.95089328289,1.94898748398,1.95301675796,1.94376599789,1.94672977924,1.94528734684,1.94710600376,1.95211589336,1.94311594963,1.94803619385,1.93858122826,1.94037592411,1.94396483898,1.94190716743,1.94231724739
1.95198976994,1.94819366932,1.94676303864,1.94428741932,1.95486402512,1.9393543005,1.94662642479,1.94367802143,1.94947385788,1.9531430006,1.94414973259,1.95171296597,1.94150614738,1.94215726852,1.94498825073,1.93992078304,1.9429243803
1.94941711426,1.95071291923,1.94453036785,1.94361782074,1.95350432396,1.94410800934,1.94651591778,1.94537568092,1.9481856823,1.95319902897,1.9434825182,1.94716155529,1.94623410702,1.94732880592,1.94797301292,1.93978393078,1.94117152691
1.94216060638,1.95093274116,1.93884515762,1.93977344036,1.95403432846,1.94723653793,1.94694185257,1.94330811501,1.94745576382,1.95013916492,1.94852507114,1.94894897938,1.94782471657,1.94918787479,1.94826507568,1.9389975071,1.94953930378
1.94170260429,1.94681453705,1.93917405605,1.9395083189,1.95154178143,1.94338595867,1.94360625744,1.94245636463,1.94599866867,1.94957470894,1.94624638557,1.94665980339,1.95011723042,1.9493483305,1.94660675526,1.94277429581,1.94870448113
1.9432464838,1.94551801681,1.93707275391,1.93925142288,1.94836699963,1.94594144821,1.94363284111,1.94056332111,1.94438660145,1.94750452042,1.94389307499,1.94872069359,1.94775426388,1.95051288605,1.94844317436,1.94204294682,1.94295942783
1.94468641281,1.94426286221,1.93861782551,1.9369584322,1.94872879982,1.94306838512,1.93909502029,1.94032895565,1.94250094891,1.94560956955,1.9482177496,1.94735646248,1.95475614071,1.94976770878,1.94743955135,1.94659972191,1.94469952583
1.94414305687,1.94263446331,1.93493032455,1.93778383732,1.94789612293,1.94079935551,1.94416964054,1.93890750408,1.94421696663,1.94345235825,1.94730377197,1.94598448276,1.94973695278,1.94480407238,1.94780445099,1.94698238373,1.94418609142
1.94861924648,1.94571042061,1.9391387701,1.94115543366,1.94502198696,1.94089055061,1.94143462181,1.94065189362,1.94679749012,1.94183397293,1.94820094109,1.94492399693,1.95391154289,1.94365656376,1.94743406773,1.95090091229,1.94632792473
1.94637060165,1.94804668426,1.93959081173,1.94013273716,1.95037746429,1.93899583817,1.94426727295,1.942289114,1.94406402111,1.93814694881,1.95040369034,1.9503967762,1.95514535904,1.94369959831,1.94443273544,1.95497405529,1.94551849365
1.94619977474,1.94587993622,1.93813753128,1.93924570084,1.94527554512,1.93891322613,1.94852888584,1.9415140152,1.94344830513,1.93966984749,1.95239841938,1.95193636417,1.95452666283,1.94508361816,1.94270038605,1.95438826084,1.94586992264
1.94513607025,1.94345128536,1.93818426132,1.94076871872,1.9468524456,1.93920862675,1.94382381439,1.94086766243,1.9439715147,1.94083058834,1.95344424248,1.9526361227,1.95371830463,1.94304871559,1.93881547451,1.95339894295,1.9474414587
1.95020616055,1.94023931026,1.93758225441,1.94177401066,1.94682133198,1.94008243084,1.94556963444,1.93891298771,1.94483447075,1.9388012886,1.95203614235,1.9517210722,1.94549071789,1.94161438942,1.93626606464,1.94929850101,1.94668269157
1.94719326496,1.94118177891,1.93744623661,1.9396982193,1.95312452316,1.9416706562,1.94148421288,1.94075226784,1.94022154808,1.93900346756,1.95365738869,1.94999456406,1.94189763069,1.93951237202,1.93805849552,1.94540011883,1.94371521473
1.94795954227,1.94200718403,1.93713533878,1.93925619125,1.95532119274,1.93425381184,1.94145810604,1.94056844711,1.94547176361,1.9377092123,1.95450413227,1.94859278202,1.9408018589,1.94323885441,1.94119846821,1.94399309158,1.94937717915
1.94585263729,1.94244718552,1.9340211153,1.94268977642,1.9516787529,1.93492305279,1.94104456902,1.93975663185,1.94722020626,1.94099628925,1.94981169701,1.94595003128,1.93544924259,1.94556331634,1.94752812386,1.943749547,1.95073711872
1.95050501823,1.94287145138,1.93402516842,1.94320297241,1.9479265213,1.93670380115,1.94050276279,1.94436502457,1.94534397125,1.94440495968,1.94480037689,1.94869983196,1.92979800701,1.9390001297,1.94898784161,1.93984866142,1.94686853886
1.94889116287,1.9422339201,1.93633151054,1.94754087925,1.94765520096,1.93818700314,1.93893253803,1.95387363434,1.948777318,1.94496202469,1.94380247593,1.94625353813,1.93838191032,1.94179201126,1.95274281502,1.93723618984,1.94194304943
1.94586348534,1.94206690788,1.94893753529,1.94846379757,1.946179986,1.93729555607,1.93459904194,1.9500682354,1.95095455646,1.94650447369,1.9412009716,1.94486296177,1.9434183836,1.93971288204,1.95016264915,1.94055116177,1.94270086288
1.94546937942,1.94711971283,1.9475080967,1.94695949554,1.94457089901,1.93897557259,1.93445622921,1.95155239105,1.94876587391,1.94292163849,1.94415569305,1.94328844547,1.94622409344,1.9418618679,1.95283138752,1.93292033672,1.94665515423
1.94573605061,1.94809019566,1.94991481304,1.94114363193,1.94816195965,1.93646669388,1.93307590485,1.94816374779,1.94743168354,1.94017779827,1.94801151752,1.9438380003,1.94538938999,1.94333803654,1.95003509522,1.93400919437,1.94448077679
1.94000577927,1.94294583797,1.94612812996,1.93946802616,1.94694685936,1.9393709898,1.93058335781,1.94959104061,1.94251978397,1.93669998646,1.94879734516,1.94611024857,1.94521951675,1.94407892227,1.9446567297,1.93737208843,1.94153749943
1.94567942619,1.93862974644,1.94704866409,1.93460392952,1.94548034668,1.94040715694,1.93438327312,1.94372594357,1.94054412842,1.93576478958,1.94920349121,1.94483578205,1.94264674187,1.94599974155,1.94285809994,1.93665385246,1.94114017487
1.94673144817,1.9368749857,1.94823122025,1.93607974052,1.94649028778,1.93925046921,1.93696773052,1.94535815716,1.93990564346,1.9429898262,1.94596815109,1.94452702999,1.93840992451,1.94535982609,1.94383358955,1.93661737442,1.93947839737
1.95546388626,1.93931162357,1.94988679886,1.93716883659,1.94311213493,1.93705761433,1.94093990326,1.94721388817,1.94410145283,1.94061756134,1.94433867931,1.94059145451,1.9371304512,1.94445216656,1.93997478485,1.93814909458,1.93952274322
1.95878040791,1.93625211716,1.94588565826,1.93923068047,1.94104647636,1.93879055977,1.94114840031,1.94723391533,1.9408659935,1.93677830696,1.94617068768,1.93841874599,1.93588411808,1.94764375687,1.93972671032,1.93875491619,1.94212985039
1.96023178101,1.93707978725,1.94268798828,1.94115757942,1.94428217411,1.94226682186,1.94680690765,1.94535112381,1.93984913826,1.93801760673,1.94279968739,1.93732607365,1.939057827,1.94034123421,1.94219696522,1.94256961346,1.94148564339
1.96039414406,1.93616104126,1.9409981966,1.93910229206,1.94498944283,1.95130431652,1.94986617565,1.94441998005,1.9399856329,1.93287718296,1.94153773785,1.93418061733,1.94207036495,1.94007110596,1.93998384476,1.94826650619,1.94393980503
1.95785069466,1.93711578846,1.93800675869,1.94548797607,1.94173038006,1.95376682282,1.94895625114,1.94206023216,1.9353812933,1.93384289741,1.94328343868,1.93559718132,1.93657255173,1.94674289227,1.94193124771,1.94668757916,1.94389462471
1.95850002766,1.93921387196,1.93991613388,1.94634854794,1.94628357887,1.94999599457,1.94682514667,1.94035327435,1.94085907936,1.93417024612,1.94337129593,1.93741774559,1.93626797199,1.94945216179,1.94371247292,1.94439840317,1.94473206997
1.95002377033,1.93957912922,1.94349789619,1.94526672363,1.94620513916,1.94903028011,1.94707179069,1.94097197056,1.94259464741,1.93344843388,1.94154691696,1.93599867821,1.93645191193,1.95179629326,1.94621491432,1.9464161396,1.94904363155
1.9509704113,1.9427806139,1.94272398949,1.94495546818,1.94277715683,1.94063389301,1.94529438019,1.94138431549,1.94111263752,1.93454182148,1.93844151497,1.93651354313,1.93517637253,1.95286607742,1.9507894516,1.94270694256,1.94999980926
1.94970667362,1.94187557697,1.93942987919,1.94770014286,1.93986880779,1.94487452507,1.94198918343,1.94509518146,1.94237732887,1.94021594524,1.93725860119,1.93893289566,1.9365530014,1.94863903523,1.9512155056,1.94019281864,1.94910478592
1.9476300478,1.94155335426,1.94267368317,1.94533264637,1.94198822975,1.94537782669,1.94153928757,1.94746339321,1.94559323788,1.94127559662,1.93933594227,1.94142329693,1.94400560856,1.94833338261,1.94698321819,1.93550562859,1.94630861282
1.94580578804,1.94320261478,1.94074952602,1.9501799345,1.94439518452,1.94208681583,1.94465482235,1.94780111313,1.95090329647,1.94363677502,1.93939054012,1.94490385056,1.94072508812,1.94436693192,1.94779658318,1.93665969372,1.94642055035
1.94724881649,1.9432053566,1.93586945534,1.95089817047,1.94705784321,1.93902826309,1.94834804535,1.94925141335,1.95222401619,1.94688475132,1.93650639057,1.94151961803,1.9487799406,1.94315874577,1.94596469402,1.93931436539,1.94802761078
1.94685983658,1.94050204754,1.93610203266,1.95312607288,1.95037031174,1.93763291836,1.94966983795,1.94845461845,1.94439792633,1.94773983955,1.94281113148,1.94255411625,1.95327150822,1.9386318922,1.94237363338,1.93542170525,1.94672501087
1.94307947159,1.9420042038,1.93501842022,1.95568203926,1.95095324516,1.93752777576,1.9504711628,1.95006322861,1.93954145908,1.94806981087,1.93975865841,1.94493865967,1.94660782814,1.93824291229,1.94147765636,1.93689513207,1.94812345505
1.94696688652,1.94051885605,1.93692660332,1.94977247715,1.94664692879,1.93873536587,1.95268070698,1.94860315323,1.93823885918,1.94736480713,1.9384213686,1.94418215752,1.94261074066,1.93956339359,1.93953287601,1.94210708141,1.94710826874
1.94684481621,1.94615077972,1.93728256226,1.94997966289,1.94458293915,1.93702113628,1.95107209682,1.95272612572,1.94131100178,1.94854426384,1.93669462204,1.94474470615,1.94189739227,1.9390335083,1.93950474262,1.94404673576,1.94583904743
1.94372284412,1.94466459751,1.93438827992,1.94582056999,1.94227612019,1.93596553803,1.9491392374,1.95171916485,1.94244170189,1.94345462322,1.93666672707,1.94214904308,1.94474625587,1.934212327,1.94374799728,1.94330811501,1.9438829422
1.94688570499,1.94173038006,1.9388884306,1.94126367569,1.94178771973,1.93889021873,1.94570314884,1.95365476608,1.94458842278,1.94424808025,1.93620419502,1.94086503983,1.94686067104,1.93159854412,1.94281923771,1.94355320931,1.94052553177
1.94700169563,1.93799591064,1.94508159161,1.94327485561,1.93833863735,1.93722498417,1.94661653042,1.95594716072,1.94273757935,1.94033110142,1.93786239624,1.9411894083,1.94116413593,1.93020009994,1.94012451172,1.93660259247,1.94038081169
1.94927692413,1.93932282925,1.94411075115,1.94143462181,1.94170820713,1.93845796585,1.94520390034,1.95893192291,1.94446957111,1.93844497204,1.93711912632,1.94180691242,1.9462774992,1.93442261219,1.94261968136,1.94172787666,1.94164502621
1.94667756557,1.93937778473,1.94670987129,1.94270324707,1.94102144241,1.93855953217,1.94491505623,1.95875859261,1.94321537018,1.94067156315,1.93294155598,1.9428216219,1.94719171524,1.93759703636,1.94209837913,1.94202005863,1.94392848015
1.94754195213,1.94119369984,1.94458627701,1.94390964508,1.94201052189,1.93608915806,1.94310045242,1.96043002605,1.94105648994,1.93990778923,1.93382263184,1.94518136978,1.94634795189,1.93506252766,1.94370043278,1.94350636005,1.94327664375
1.94865942001,1.94263851643,1.94540715218,1.94136989117,1.93903064728,1.94075059891,1.94437348843,1.95410525799,1.94000673294,1.94210886955,1.93288052082,1.94531404972,1.94902896881,1.93424808979,1.94570887089,1.94478607178,1.94580197334
1.95236408711,1.94306337833,1.94602251053,1.93988955021,1.94105529785,1.94039213657,1.94185519218,1.94904994965,1.93955683708,1.93809998035,1.93115878105,1.94351041317,1.94982600212,1.93604397774,1.94481563568,1.94270098209,1.94538259506
1.94517362118,1.94555807114,1.94631993771,1.93884885311,1.94070529938,1.94191014767,1.93823587894,1.94713139534,1.94003176689,1.93426847458,1.93189966679,1.94449818134,1.9498167038,1.93875670433,1.94401693344,1.94577646256,1.94629240036
1.94694638252,1.94330763817,1.94561040401,1.942902565,1.94208788872,1.94314908981,1.93892276287,1.94171214104,1.94133090973,1.9336565733,1.93975126743,1.94625234604,1.94995999336,1.93692624569,1.94161653519,1.9442743063,1.94603288174
1.94633424282,1.9441434145,1.93797945976,1.9433658123,1.93915593624,1.94741213322,1.94108402729,1.94313251972,1.94161212444,1.93460392952,1.93869519234,1.94784832001,1.95414733887,1.93657302856,1.94491255283,1.9390039444,1.94448459148
1.94885587692,1.94198644161,1.93770933151,1.94305729866,1.94337189198,1.95011639595,1.9423199892,1.94343745708,1.94400715828,1.93427729607,1.94287908077,1.9487965107,1.94865262508,1.93863534927,1.94088792801,1.93832981586,1.9400857687
1.94536280632,1.94099628925,1.94108915329,1.94197535515,1.94497132301,1.95279204845,1.94624471664,1.94632053375,1.94412755966,1.93291163444,1.94698882103,1.94777131081,1.94799852371,1.94026064873,1.939915061,1.93965184689,1.93841826916
1.9411444664,1.93876445293,1.94047605991,1.93778896332,1.94876694679,1.9488672018,1.94322061539,1.94937348366,1.94577085972,1.93313801289,1.94696974754,1.945551157,1.9430642128,1.93667590618,1.94124555588,1.94142210484,1.93954741955
1.94037616253,1.93883574009,1.94337308407,1.93680632114,1.94885373116,1.94567334652,1.94174361229,1.95079648495,1.94441318512,1.93553864956,1.94481396675,1.94881975651,1.94058322907,1.94006872177,1.95011997223,1.94080352783,1.9396853447
1.94646275044,1.93733668327,1.94130373001,1.93749630451,1.94682753086,1.94594335556,1.93967556953,1.94934570789,1.94342494011,1.93508243561,1.94059789181,1.94768726826,1.93973779678,1.94183969498,1.95203328133,1.94215452671,1.94026494026
1.94101071358,1.93892276287,1.94090032577,1.93627762795,1.94481623173,1.94473099709,1.93900954723,1.94703066349,1.94221401215,1.93309175968,1.93979156017,1.94561171532,1.94326722622,1.94607305527,1.95107507706,1.93883347511,1.93898010254
1.94129991531,1.93767893314,1.94368183613,1.93462085724,1.94427251816,1.94434845448,1.94118607044,1.94802820683,1.94143736362,1.93267214298,1.93893170357,1.94588708878,1.94163358211,1.94831418991,1.95089483261,1.93357920647,1.93602049351
1.94284439087,1.93798029423,1.9421838522,1.93466031551,1.94057559967,1.94270002842,1.94088959694,1.9446798563,1.93962585926,1.93891859055,1.94027972221,1.94173741341,1.93925511837,1.9470205307,1.95547521114,1.93462097645,1.93767178059
1.94313669205,1.93804621696,1.93733489513,1.93576872349,1.94241881371,1.93991351128,1.94178164005,1.94762790203,1.93828654289,1.94007658958,1.9419503212,1.94266784191,1.93822050095,1.94404113293,1.95519196987,1.93608546257,1.93487453461
1.94886505604,1.94251263142,1.93517315388,1.93830418587,1.94030559063,1.93845629692,1.94170987606,1.95166993141,1.94049561024,1.9398342371,1.94391644001,1.94566464424,1.94654250145,1.94750154018,1.95041894913,1.93566346168,1.94137883186
1.95032060146,1.94244456291,1.93872129917,1.9429217577,1.94075345993,1.93880903721,1.93910109997,1.95476329327,1.9428601265,1.94261920452,1.94348967075,1.94694280624,1.94825959206,1.94442164898,1.94735646248,1.9338439703,1.93789553642
1.94806218147,1.9415230751,1.93892550468,1.9449698925,1.94047009945,1.94352567196,1.93925857544,1.94954073429,1.9431450367,1.94049787521,1.94211804867,1.94844913483,1.94951355457,1.94824767113,1.94763219357,1.93862259388,1.93816041946
1.93967092037,1.93783903122,1.94052815437,1.94576585293,1.94376981258,1.93962490559,1.93773126602,1.95178282261,1.94078445435,1.94141626358,1.94154846668,1.95280396938,1.94777989387,1.94265699387,1.94191467762,1.94116818905,1.93956315517
1.93834042549,1.93841385841,1.94369661808,1.94338274002,1.94009673595,1.93683445454,1.93390750885,1.95345413685,1.94262325764,1.9363026619,1.94378876686,1.95194852352,1.9471629858,1.94277119637,1.94207203388,1.94472670555,1.93984508514
1.93591737747,1.94250059128,1.94573330879,1.9419298172,1.94324374199,1.93986845017,1.93561244011,1.94906055927,1.94032824039,1.93980073929,1.94668376446,1.95206189156,1.94456386566,1.93816685677,1.93851149082,1.94245159626,1.93926000595
1.93408894539,1.94616520405,1.94617080689,1.94410550594,1.94317579269,1.93948960304,1.93542635441,1.9479238987,1.93905055523,1.94125127792,1.94514703751,1.94941008091,1.94282221794,1.93839168549,1.94031858444,1.94358325005,1.94029581547
1.93055188656,1.94526684284,1.94626438618,1.94150257111,1.9396892786,1.9411175251,1.93460202217,1.94874453545,1.94748699665,1.94200456142,1.94603967667,1.94975376129,1.94221293926,1.93731403351,1.9384894371,1.94497585297,1.94026362896
1.93730127811,1.94488036633,1.95024907589,1.94790375233,1.94135248661,1.94508302212,1.93976032734,1.94689488411,1.94547152519,1.94018781185,1.95011150837,1.94881808758,1.94429552555,1.93559920788,1.93608593941,1.9428280592,1.94371032715
1.94634151459,1.94421780109,1.95266079903,1.94566130638,1.93843531609,1.94523060322,1.93803739548,1.94358205795,1.94382214546,1.94088864327,1.94816315174,1.94603729248,1.94141674042,1.93674135208,1.93568360805,1.94453310967,1.9430655241
1.94540560245,1.94798433781,1.95417737961,1.94143283367,1.93717503548,1.94822978973,1.94213807583,1.94103240967,1.94421291351,1.94412755966,1.94626677036,1.94583773613,1.94084203243,1.93998539448,1.93657684326,1.94666409493,1.94024038315
1.94616687298,1.94486510754,1.95282316208,1.94236052036,1.93841516972,1.94723463058,1.93870687485,1.93963944912,1.94385588169,1.93951570988,1.93955349922,1.94744479656,1.94012057781,1.94096529484,1.94234204292,1.95177447796,1.94060945511
1.94629824162,1.95029103756,1.95034503937,1.94606983662,1.93909716606,1.94772303104,1.93711411953,1.93809068203,1.94063746929,1.93834102154,1.94374084473,1.94882655144,1.93841409683,1.93827879429,1.94275355339,1.95260739327,1.93893051147
1.94426906109,1.94819819927,1.94793057442,1.94306337833,1.93979215622,1.94744873047,1.93541657925,1.93666565418,1.94064366817,1.94239962101,1.94417572022,1.94362032414,1.94535923004,1.94103181362,1.94066250324,1.95302677155,1.94193935394
1.94703149796,1.94952595234,1.94656550884,1.94437241554,1.93943500519,1.94592738152,1.93410861492,1.92938351631,1.94074583054,1.94301724434,1.94263935089,1.94234681129,1.94582700729,1.94617903233,1.94903957844,1.95365476608,1.94775569439
1.94935405254,1.9484667778,1.94456923008,1.94570302963,1.94158697128,1.94281327724,1.934907794,1.9358856678,1.94035327435,1.94585597515,1.94190645218,1.94316828251,1.94539535046,1.94718170166,1.94638323784,1.95266079903,1.94947695732
1.9487811327,1.94630157948,1.94055020809,1.94557893276,1.93759739399,1.93728733063,1.93430328369,1.94006061554,1.93626523018,1.94272065163,1.94415378571,1.94361054897,1.94535160065,1.95009624958,1.9448633194,1.94744062424,1.94972777367
1.94276571274,1.94663572311,1.93828678131,1.94496643543,1.9397162199,1.93358397484,1.93657159805,1.94070780277,1.93973171711,1.9419195652,1.94225907326,1.94208312035,1.94358503818,1.94792449474,1.9437417984,1.94590330124,1.95286774635
1.94494533539,1.94649493694,1.9374409914,1.94389522076,1.94254350662,1.93313550949,1.93801426887,1.94207274914,1.94003260136,1.94427883625,1.94677305222,1.94695353508,1.9398868084,1.94582819939,1.94289898872,1.94280362129,1.951135993
1.94762206078,1.94316196442,1.93814206123,1.94364011288,1.94247364998,1.93506932259,1.94154024124,1.94182431698,1.93935155869,1.94475078583,1.94670629501,1.94742274284,1.94087648392,1.94050014019,1.94219172001,1.94181704521,1.94751679897
1.94659245014,1.9393402338,1.93755340576,1.94252121448,1.9446914196,1.93154621124,1.94227433205,1.94572663307,1.93675351143,1.94394779205,1.94691967964,1.94535279274,1.94055056572,1.93854081631,1.94252002239,1.94059252739,1.95026087761
1.94183135033,1.9424905777,1.93582642078,1.94469487667,1.94074296951,1.93439853191,1.94406795502,1.94515132904,1.93861937523,1.94193279743,1.94646239281,1.94827616215,1.93830871582,1.9373472929,1.94250488281,1.94023096561,1.94915568829
1.94003748894,1.9461581707,1.9364644289,1.94113612175,1.93221080303,1.93360257149,1.94463133812,1.94321966171,1.93855774403,1.94155919552,1.94645082951,1.94913339615,1.93654835224,1.93682003021,1.94998288155,1.94283258915,1.94830274582
1.93677830696,1.94514739513,1.93509173393,1.94141483307,1.93460845947,1.93523037434,1.94766235352,1.94253504276,1.93892228603,1.93660116196,1.95002484322,1.94963657856,1.93659555912,1.93718731403,1.94840300083,1.94337368011,1.94586598873
1.93473756313,1.94383633137,1.93438565731,1.94352579117,1.93585050106,1.93658673763,1.94759488106,1.94318985939,1.93931925297,1.93371760845,1.94875454903,1.9465713501,1.93828201294,1.93479120731,1.94577550888,1.94201183319,1.9462492466
1.93665242195,1.94209468365,1.93520176411,1.94341981411,1.94254720211,1.93829524517,1.94747197628,1.94227492809,1.94133973122,1.93807435036,1.94717037678,1.94722223282,1.93984651566,1.93333053589,1.94193267822,1.94209873676,1.94911134243
1.93570387363,1.9392465353,1.93652737141,1.94008541107,1.94130671024,1.94339811802,1.94545674324,1.9402462244,1.94619596005,1.93847823143,1.94467687607,1.94339907169,1.94108653069,1.93243086338,1.94251215458,1.93681550026,1.95197963715
1.93564653397,1.93733882904,1.94019985199,1.9406222105,1.94478809834,1.94435846806,1.94331586361,1.93780243397,1.94905292988,1.93726313114,1.94125580788,1.94155502319,1.9479174614,1.93377161026,1.94255340099,1.93724489212,1.94944536686
1.93792486191,1.93910169601,1.94146573544,1.94316101074,1.94620096683,1.9450699091,1.94178652763,1.9359254837,1.94718694687,1.9398291111,1.94006836414,1.9389384985,1.94487988949,1.93199872971,1.94418787956,1.93670451641,1.94857788086
1.94151186943,1.94013309479,1.95216429234,1.94845569134,1.94430851936,1.9508433342,1.94275844097,1.93308162689,1.9420645237,1.94202876091,1.94474732876,1.93899428844,1.94854676724,1.93230319023,1.94010913372,1.93953311443,1.94541692734
1.94079196453,1.93719577789,1.95324170589,1.94994997978,1.94561457634,1.95152699947,1.94192886353,1.93865048885,1.94096255302,1.94096899033,1.94411993027,1.94403779507,1.94311070442,1.93490421772,1.93923175335,1.94024264812,1.94441664219
1.93944978714,1.9372048378,1.9524679184,1.95022046566,1.94525647163,1.95129609108,1.94020462036,1.94240784645,1.93752026558,1.94008922577,1.94356799126,1.95051944256,1.9419260025,1.93464946747,1.94261491299,1.94003140926,1.9457565546
1.93970310688,1.94561946392,1.95076549053,1.95017802715,1.9460247755,1.94789850712,1.94053006172,1.94328069687,1.93879270554,1.93799352646,1.94087338448,1.9545327425,1.94064879417,1.93894350529,1.94434857368,1.93673110008,1.94315052032
1.93998622894,1.94447588921,1.94890761375,1.94903469086,1.9480471611,1.94550597668,1.94045078754,1.94882917404,1.93650174141,1.9356597662,1.93575704098,1.95183420181,1.94432783127,1.94271886349,1.94483578205,1.93594694138,1.9427292347
1.93795609474,1.94334995747,1.94615662098,1.94509601593,1.94679021835,1.94648647308,1.93874847889,1.94746732712,1.93916559219,1.93202054501,1.93558347225,1.94964122772,1.94425475597,1.94184207916,1.94245386124,1.94024455547,1.93990933895
1.9405425787,1.93837285042,1.94610095024,1.94220674038,1.94506216049,1.94660532474,1.93694806099,1.94510757923,1.93702733517,1.93397760391,1.93454313278,1.95211970806,1.94218719006,1.94017136097,1.94523847103,1.93909668922,1.93765687942
1.94091236591,1.9353441,1.94434726238,1.93900251389,1.94083070755,1.94657289982,1.93924224377,1.94009816647,1.93753230572,1.93294858933,1.93523645401,1.95168089867,1.94545185566,1.93959879875,1.94373083115,1.94244217873,1.93618118763
1.93838894367,1.93699097633,1.94608485699,1.93599796295,1.94018030167,1.94521605969,1.93859755993,1.93865311146,1.93900239468,1.93388199806,1.93123102188,1.95519459248,1.94527125359,1.94129669666,1.94311726093,1.9408646822,1.93699681759
1.93639695644,1.93782198429,1.94013762474,1.93603503704,1.94020998478,1.94668519497,1.93742692471,1.93958079815,1.93984591961,1.93308591843,1.93344318867,1.95002162456,1.94847929478,1.94564056397,1.94764268398,1.94200015068,1.9388449192
1.93404912949,1.93643248081,1.94352602959,1.93216645718,1.93997228146,1.94720995426,1.93864202499,1.93614017963,1.93962097168,1.93303799629,1.9332075119,1.95379674435,1.95175778866,1.94763731957,1.9465110302,1.9442306757,1.94351637363
1.93054819107,1.93799257278,1.94248247147,1.93308842182,1.9395031929,1.94773578644,1.93985903263,1.93516778946,1.93667840958,1.93496716023,1.93259251118,1.95227265358,1.9506226778,1.94839715958,1.94508469105,1.94392061233,1.94542515278
1.93002581596,1.93721723556,1.94280064106,1.93517923355,1.94143879414,1.94807338715,1.94111037254,1.93409407139,1.93897342682,1.93484175205,1.93228268623,1.95352113247,1.95236480236,1.94744443893,1.94656026363,1.94491648674,1.94560551643
1.92986035347,1.93944120407,1.94011521339,1.93354737759,1.94004392624,1.94761621952,1.93954122067,1.93378269672,1.94224226475,1.94072079658,1.93438065052,1.95159518719,1.94912624359,1.94982945919,1.94817531109,1.94356715679,1.94657063484
1.93170714378,1.93889439106,1.93788981438,1.93573963642,1.939915061,1.94691646099,1.94141328335,1.93975889683,1.93949234486,1.94082045555,1.93705379963,1.95637142658,1.94490754604,1.95136082172,1.95198118687,1.94202804565,1.94775426388
1.93412876129,1.93844974041,1.93723642826,1.93207395077,1.93665409088,1.94603383541,1.93744623661,1.93944764137,1.93760156631,1.94235956669,1.94043457508,1.95262694359,1.94295489788,1.94992029667,1.95215928555,1.94586741924,1.94983243942
1.93637692928,1.93794095516,1.94025051594,1.93310272694,1.9369392395,1.94391751289,1.93764460087,1.93804562092,1.9358458519,1.94090855122,1.94063031673,1.94289791584,1.94219374657,1.94956409931,1.95553350449,1.94412124157,1.94603455067
1.93966889381,1.94094419479,1.94050252438,1.93544399738,1.93832504749,1.94317746162,1.9377270937,1.94024538994,1.93370378017,1.94214475155,1.94298815727,1.93846964836,1.93949127197,1.94919526577,1.95080959797,1.94283413887,1.93749547005
1.94177854061,1.94244003296,1.94294345379,1.93600690365,1.93742763996,1.94728267193,1.93849420548,1.9384521246,1.9307923317,1.94054400921,1.94214940071,1.93907892704,1.93934702873,1.94903564453,1.94885754585,1.94426393509,1.93675577641
1.94324564934,1.95014369488,1.93979871273,1.93597137928,1.93477511406,1.94667172432,1.9385381937,1.93814814091,1.93044936657,1.93734431267,1.94281768799,1.9396737814,1.93838441372,1.94753885269,1.95016264915,1.94589030743,1.93510508537
1.94260251522,1.95203876495,1.93894791603,1.93645262718,1.93783450127,1.94504511356,1.93531179428,1.93863129616,1.93376648426,1.93322896957,1.94544565678,1.93788182735,1.94623732567,1.94452023506,1.94538998604,1.94633722305,1.93234634399
1.94210720062,1.95058727264,1.93515539169,1.93949198723,1.93915700913,1.94111084938,1.93128478527,1.94048523903,1.93960881233,1.93187093735,1.94600641727,1.93879008293,1.94397211075,1.94864106178,1.94124674797,1.94217133522,1.93124496937
1.94064700604,1.94601011276,1.93375897408,1.94186782837,1.93917286396,1.94063127041,1.93391633034,1.93844115734,1.94076251984,1.93225848675,1.94328188896,1.93778383732,1.94049572945,1.94818723202,1.94211053848,1.94671237469,1.93283450604
1.93664979935,1.9501324892,1.93634414673,1.94224762917,1.93989682198,1.94082117081,1.9365530014,1.93839907646,1.94306147099,1.9311246872,1.94001495838,1.93652176857,1.93741488457,1.94749772549,1.93796992302,1.94446933269,1.93991076946
1.93937826157,1.9503903389,1.93512511253,1.94027888775,1.94662642479,1.9421877861,1.93464434147,1.93608641624,1.94128072262,1.93459522724,1.93513643742,1.93623566627,1.94093108177,1.94121336937,1.9369571209,1.94032466412,1.94053637981
1.93743288517,1.95101225376,1.93400025368,1.94247221947,1.94655060768,1.9443167448,1.93702495098,1.93386089802,1.94084060192,1.93461370468,1.93676865101,1.9389731884,1.94197940826,1.94442021847,1.93521237373,1.94187045097,1.9442858696
1.93916320801,1.95192563534,1.93317615986,1.94695603847,1.94756054878,1.94253444672,1.93591678143,1.93265497685,1.93777692318,1.93585276604,1.94131970406,1.93864917755,1.94235754013,1.94460296631,1.93608307838,1.94211041927,1.9455550909
1.9410623312,1.94983279705,1.93236362934,1.94699215889,1.94820857048,1.94175291061,1.9370611906,1.93253540993,1.93915510178,1.93384921551,1.94349610805,1.93930602074,1.94532740116,1.94632542133,1.93762516975,1.94176745415,1.94660449028
1.94938337803,1.94825136662,1.93630063534,1.94245362282,1.94620656967,1.94141948223,1.93932282925,1.93059849739,1.9419529438,1.93432080746,1.94416427612,1.9403783083,1.94410598278,1.94360804558,1.93543064594,1.94233250618,1.94672429562
1.95254254341,1.94968020916,1.93840789795,1.93941164017,1.94259595871,1.94128954411,1.94093096256,1.93110585213,1.93799352646,1.93813335896,1.94194841385,1.94016754627,1.94271671772,1.94442105293,1.93634748459,1.9409288168,1.9445104599
1.95112729073,1.94884395599,1.94001865387,1.93752980232,1.93931341171,1.9415127039,1.94734716415,1.93231403828,1.9348731041,1.93685030937,1.94445621967,1.93941986561,1.94072377682,1.94263005257,1.9359112978,1.94041335583,1.94519603252
1.947930336,1.94763946533,1.9428333044,1.93639135361,1.93698990345,1.93973064423,1.94576823711,1.93566346168,1.93240237236,1.94251358509,1.94414198399,1.9382557869,1.93875491619,1.94179081917,1.94031894207,1.93672907352,1.94369053841
1.95021510124,1.9442242384,1.94377195835,1.93651521206,1.93431544304,1.9420838356,1.94417452812,1.93770909309,1.93371462822,1.94685053825,1.94324314594,1.94236028194,1.94216585159,1.9413254261,1.94623291492,1.93205904961,1.94081509113
1.94511449337,1.94036316872,1.93932402134,1.93787145615,1.93524503708,1.94350099564,1.94319820404,1.93460083008,1.93323862553,1.94713521004,1.94480073452,1.94100916386,1.9389834404,1.94077193737,1.94625365734,1.93069303036,1.93950557709
1.93962657452,1.93803715706,1.93670928478,1.93554592133,1.93593907356,1.94330775738,1.94328093529,1.93719482422,1.93113493919,1.94369542599,1.94510436058,1.94315826893,1.93998575211,1.94034361839,1.9460132122,1.92961454392,1.93840146065
1.93922102451,1.93385636807,1.93612706661,1.93668472767,1.93579304218,1.94434297085,1.94564330578,1.93634307385,1.93247723579,1.94544875622,1.94746792316,1.94614565372,1.94163799286,1.94018006325,1.94335389137,1.92922854423,1.93714976311
1.9347512722,1.93446683884,1.93540585041,1.94238710403,1.93588221073,1.93971180916,1.9442230463,1.93827664852,1.93120884895,1.94214725494,1.94744551182,1.94257199764,1.94375026226,1.93692815304,1.94463682175,1.93197584152,1.93805634975
1.92631745338,1.93385279179,1.93942534924,1.94295406342,1.93352854252,1.94032025337,1.93793773651,1.93673920631,1.93279886246,1.9428486824,1.95032393932,1.94043636322,1.94174134731,1.9404296875,1.94626057148,1.9343316555,1.93863093853
1.93019866943,1.93446660042,1.93895769119,1.93901860714,1.93706572056,1.93684327602,1.93564224243,1.94119405746,1.93244457245,1.94132292271,1.95175278187,1.93617558479,1.94377613068,1.94131588936,1.94533479214,1.93623137474,1.93797338009
1.93550801277,1.93872177601,1.94073164463,1.93755507469,1.94104886055,1.93619167805,1.93429386616,1.94118225575,1.93164300919,1.93994259834,1.94791960716,1.93404221535,1.94761836529,1.93894565105,1.9435904026,1.93690907955,1.93885147572
1.93925571442,1.93836605549,1.94217348099,1.93569493294,1.93915009499,1.93427610397,1.93838989735,1.93651580811,1.93254125118,1.93718862534,1.94464147091,1.93906033039,1.94717347622,1.93852090836,1.94271945953,1.93255496025,1.93907165527
1.94258153439,1.93923616409,1.94373083115,1.93320584297,1.93967831135,1.93714475632,1.93474209309,1.93607854843,1.93176794052,1.9401217699,1.9427806139,1.94017755985,1.94490146637,1.93368041515,1.94303023815,1.93768954277,1.93804693222
1.94554400444,1.94077312946,1.9445554018,1.93403279781,1.93714141846,1.93749880791,1.93762683868,1.9375423193,1.93507111073,1.93698000908,1.9421517849,1.94315826893,1.94036316872,1.93686711788,1.94262909889,1.93661928177,1.93841028213
1.94291865826,1.93928074837,1.94372928143,1.9406876564,1.93601953983,1.93746066093,1.93675708771,1.93781340122,1.93129515648,1.93988633156,1.94187879562,1.94490742683,1.94101130962,1.93626856804,1.94141042232,1.93526363373,1.93906843662
1.94450223446,1.93714404106,1.94391512871,1.94146490097,1.93623876572,1.93677914143,1.9403077364,1.93798053265,1.93517255783,1.94040942192,1.94427669048,1.94339478016,1.94583404064,1.93688952923,1.9449827671,1.93339216709,1.93690490723
1.94305694103,1.93849027157,1.94118404388,1.94182312489,1.93555903435,1.93724608421,1.94022858143,1.93716704845,1.93972599506,1.94026350975,1.94565093517,1.94267714024,1.94529545307,1.93697667122,1.94472837448,1.9405579567,1.93667149544
1.94272649288,1.93571305275,1.94372212887,1.94109010696,1.93724298477,1.93518221378,1.93878352642,1.9376244545,1.94203174114,1.94438505173,1.94034051895,1.94009578228,1.94281482697,1.93966245651,1.93925619125,1.94325196743,1.93370234966
1.94381058216,1.93780183792,1.94043004513,1.93763029575,1.94082403183,1.93883061409,1.93716824055,1.93836581707,1.94106447697,1.94447636604,1.94138050079,1.93981266022,1.93775129318,1.94080114365,1.93770170212,1.94412565231,1.930747509
1.94470834732,1.93666470051,1.94021081924,1.9406106472,1.94008815289,1.93964982033,1.93998813629,1.93995070457,1.93916940689,1.94929015636,1.93617630005,1.93961572647,1.9390296936,1.94437134266,1.9367865324,1.94826245308,1.93555784225
1.94370388985,1.93824160099,1.94083714485,1.94283998013,1.94074559212,1.93826389313,1.94435548782,1.94496059418,1.93899142742,1.95061564446,1.93723881245,1.94129014015,1.94462060928,1.94486021996,1.94184434414,1.94177007675,1.93397152424
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Experiments/policy_switching/avg_reward_k_1.csv <==
mean_score_0,mean_score_1,mean_score_2,mean_score_3,mean_score_4,mean_score_5,mean_score_6
2.3,1.57,1.67,1.0,2.4,1.01,1.32
2.53,2.76,1.1,2.27,2.29,2.29,2.29
7.11,12.15,1.03,7.94,6.55,7.19,9.4
15.57,16.11,2.53,13.07,14.92,15.84,15.29
24.17,28.17,11.52,19.84,21.88,22.43,20.19
32.31,33.99,16.33,23.7,24.64,27.82,29.32
36.52,46.75,24.82,41.9,38.26,51.73,42.77
37.22,56.12,67.77,41.25,50.77,54.61,52.01
85.31,68.23,23.44,60.03,65.03,71.37,61.44
73.45,86.08,26.43,75.86,59.94,38.02,68.74
106.95,96.01,52.76,84.5,115.86,81.83,88.6
131.76,123.17,84.86,119.47,124.2,114.78,104.75
135.16,141.05,85.21,113.22,135.63,134.41,107.28
147.51,177.1,63.61,116.59,164.92,111.19,178.76
152.68,158.95,66.95,158.31,141.64,138.21,188.21
203.45,92.84,78.47,180.73,106.61,127.49,183.79
184.92,76.16,113.17,167.16,189.16,173.74,232.7
252.32,236.75,107.29,201.54,157.91,110.54,196.19
198.54,241.0,156.6,152.88,231.05,112.97,232.76
207.97,235.47,88.43,237.63,196.54,78.85,249.88
243.58,280.58,202.75,128.07,248.38,99.32,285.53
162.11,220.13,85.33,179.62,252.43,44.78,265.05
262.5,164.58,198.1,205.89,39.6,29.31,190.14
272.18,167.47,202.61,303.72,179.4,188.84,20.37
218.88,266.69,91.48,98.82,265.75,127.26,248.11
302.26,255.57,141.8,309.2,214.04,220.64,261.02
257.2,201.29,309.29,277.07,205.79,104.39,274.13
80.02,281.75,246.3,264.92,244.53,102.36,272.82
138.06,255.65,268.64,33.52,209.75,175.71,262.72
14.99,257.71,311.08,252.9,261.01,127.26,266.78
222.17,270.26,4.84,232.2,253.1,122.01,190.86
284.75,251.74,344.13,290.3,88.99,90.54,252.52
235.04,283.46,352.86,275.13,293.03,183.71,247.73
262.3,267.93,329.8,275.54,200.64,164.58,308.76
291.73,306.69,374.56,257.03,206.29,190.91,291.95
266.79,225.31,320.07,81.61,276.57,214.71,233.69
271.12,233.59,260.55,281.91,208.97,249.67,217.41
174.34,244.66,343.11,218.88,259.47,249.7,213.12
254.16,260.95,326.17,278.59,267.42,178.55,283.9
276.29,285.27,207.33,261.86,278.41,128.49,271.71
259.11,267.2,165.38,281.21,241.3,140.92,213.88
236.19,255.38,119.24,259.94,288.17,142.61,266.02
267.62,62.02,220.0,289.02,228.12,250.14,124.65
281.58,296.72,314.61,221.05,276.06,211.69,242.97
147.52,310.52,294.1,194.53,64.73,221.06,289.14
113.12,258.77,317.33,233.63,258.97,267.76,212.07
254.48,39.76,191.7,287.71,284.06,6.72,74.99
86.67,256.69,310.73,272.82,291.66,281.63,269.05
285.32,269.55,212.89,153.85,261.03,12.05,226.95
208.43,289.56,262.38,289.02,198.51,221.85,161.47
248.75,268.84,263.06,222.85,226.21,229.76,190.6
208.49,296.66,309.78,292.13,264.34,97.98,293.44
267.09,225.33,242.63,245.46,161.51,209.91,284.7
215.64,170.84,351.36,284.84,264.78,242.48,281.01
294.37,270.61,367.55,268.3,155.85,200.9,117.97
151.94,154.49,267.5,308.13,286.64,220.65,276.37
295.76,179.96,290.0,324.17,279.42,231.48,246.74
295.66,257.71,414.11,272.32,267.68,176.7,256.62
213.18,230.28,380.17,266.48,239.66,236.49,237.56
6.29,261.26,326.08,272.22,282.64,236.53,212.81
280.49,268.0,44.0,114.8,270.16,222.05,223.75
239.46,312.23,366.33,284.41,176.35,178.82,109.54
291.62,302.79,289.88,279.69,260.52,287.41,260.2
213.95,167.94,364.57,359.4,227.19,246.69,289.94
280.3,182.71,337.45,223.62,263.87,276.69,321.0
202.73,296.94,273.56,214.78,316.25,239.31,310.13
220.41,132.0,336.33,234.17,224.79,263.54,303.57
330.47,308.91,273.15,242.4,140.58,241.96,324.59
296.32,135.51,312.0,246.36,232.6,267.46,273.94
273.33,330.09,379.22,304.93,266.08,260.6,214.29
235.83,140.12,178.2,267.71,256.97,230.37,206.29
343.62,198.51,275.76,294.05,170.44,257.07,309.29
310.29,268.09,284.07,249.32,181.13,270.03,260.22
270.26,242.77,152.44,297.61,241.95,206.48,183.41
265.14,336.37,358.45,283.41,275.67,199.08,348.24
298.26,286.35,377.11,277.72,148.44,228.48,305.59
174.08,268.25,283.15,324.8,267.14,267.43,73.39
291.33,274.69,282.14,303.23,236.82,158.68,321.32
284.39,330.5,76.67,283.98,155.59,165.92,285.54
277.38,309.12,154.83,286.64,279.44,273.53,346.79
241.96,349.38,341.18,288.35,242.34,310.31,262.81
272.97,318.72,249.25,215.8,206.24,239.43,291.74
239.29,345.55,96.83,192.95,264.77,253.14,309.54
239.13,344.49,297.76,329.56,200.84,219.18,268.66
187.34,217.81,334.56,274.33,238.72,306.57,257.28
228.16,312.02,310.78,245.77,247.71,178.42,302.8
247.01,319.3,257.61,329.88,204.9,210.09,336.34
242.21,326.1,375.36,154.39,122.01,258.57,241.78
185.38,320.78,238.52,298.36,99.02,296.89,175.16
300.06,101.71,360.89,196.46,273.75,64.83,249.26
270.03,322.36,150.5,302.41,231.85,266.73,211.69
303.55,253.8,374.91,288.88,271.58,256.77,239.01
283.14,310.44,328.1,294.31,305.45,250.32,266.0
327.23,295.87,341.08,324.28,325.98,279.92,330.05
250.64,324.36,158.47,316.21,335.13,230.94,232.22
217.85,92.38,390.77,291.05,321.66,258.13,320.68
144.95,340.19,144.0,300.93,207.94,309.36,245.51
274.31,313.34,214.18,299.77,346.98,226.87,324.06
178.67,294.66,321.19,357.25,337.67,289.75,305.18
301.49,203.3,348.77,299.08,328.1,285.73,251.69
251.8,313.83,188.21,296.66,166.6,290.73,217.82
194.54,300.79,265.36,335.21,317.29,307.36,260.03
296.26,204.03,398.83,243.3,293.73,178.97,326.15
49.08,246.85,63.24,213.93,289.16,258.25,312.46
339.77,251.95,375.57,301.79,86.31,113.83,335.93
254.34,342.46,378.73,297.36,128.08,324.13,295.76
16.04,365.24,186.93,215.33,127.14,191.42,255.06
108.11,207.71,388.76,323.08,287.71,270.8,221.21
96.0,328.46,372.78,192.53,230.72,258.78,272.93
247.35,325.63,372.62,249.11,261.75,255.33,322.53
325.4,288.07,295.83,271.01,285.34,299.79,228.94
315.62,194.36,398.17,282.36,245.9,283.41,284.68
303.76,236.89,250.0,187.83,355.52,331.56,300.79
224.93,264.77,399.53,264.11,290.51,241.09,278.08
322.35,84.29,273.04,320.21,235.96,223.38,313.82
220.87,347.34,380.65,337.71,337.23,323.03,322.26
164.25,311.54,297.33,261.58,139.22,211.05,307.0
289.04,126.71,249.5,285.16,307.14,261.36,314.44
356.8,252.02,155.15,333.72,181.18,126.05,247.2
258.53,310.29,394.82,249.8,324.09,286.08,330.77
162.68,339.51,375.19,290.16,270.54,280.83,312.86
306.65,252.13,305.43,323.2,190.38,291.41,298.25
270.6,174.89,234.35,315.15,273.04,243.39,234.6
0,305.28,414.0,258.46,309.96,259.57,0
0,207.27,380.25,251.85,292.63,333.82,0
0,287.35,288.2,196.06,275.5,0,0
0,249.27,197.55,223.44,320.11,0,0
0,296.26,313.32,310.35,343.34,0,0
0,331.9,0,323.24,314.91,0,0
0,336.18,0,164.63,347.71,0,0
0,88.55,0,225.84,303.4,0,0
0,207.31,0,303.64,365.44,0,0
0,79.03,0,274.36,303.64,0,0
0,210.82,0,356.72,295.34,0,0
0,323.64,0,328.65,295.0,0,0
0,248.02,0,310.31,228.88,0,0
0,0,0,330.84,302.79,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0


==> Experiments/policy_switching/avg_reward_k_10.csv <==
mean_score_0,mean_score_1,mean_score_2,mean_score_3,mean_score_4
1.78,2.98,1.23,1.31,1.11
2.27,1.68,1.76,2.12,7.98
1.84,1.77,2.31,2.37,26.56
6.57,8.84,5.24,18.4,48.99
18.99,17.91,15.93,24.4,80.27
28.62,28.72,32.07,37.98,125.53
49.28,57.08,42.2,47.96,168.18
71.94,80.18,61.6,81.52,192.49
99.13,86.32,72.92,105.47,205.51
140.56,113.81,136.28,134.8,303.92
182.66,152.35,150.73,175.33,298.21
237.61,170.55,171.33,197.43,293.2
242.84,212.64,193.62,223.99,306.08
244.27,233.92,224.41,248.9,320.5
260.35,239.08,258.8,209.63,312.48
272.94,273.06,265.14,255.41,319.62
297.7,268.17,263.54,275.83,339.29
304.88,292.13,309.74,315.41,316.71
332.41,296.7,329.57,295.68,329.03
327.91,319.02,297.57,337.64,313.73
335.76,299.52,335.42,337.33,311.23
346.48,314.75,351.32,287.05,316.27
339.71,313.98,353.37,324.8,288.0
353.35,328.86,347.84,333.03,308.91
365.21,345.33,340.43,332.53,302.0
348.64,352.39,323.3,327.23,315.28
339.41,329.11,357.22,346.4,300.06
379.31,342.19,343.0,345.61,269.66
369.76,357.39,367.12,354.96,311.69
357.96,347.14,340.08,364.68,293.7
372.28,340.69,406.77,341.2,327.62
382.52,370.82,386.78,369.98,291.39
407.55,318.0,365.96,339.92,302.32
390.33,374.5,366.7,331.74,310.88
360.54,362.91,384.04,369.54,320.04
372.12,366.07,392.1,364.65,348.34
383.14,328.13,391.29,364.91,315.97
384.49,367.72,359.12,396.06,311.06
335.2,356.68,386.94,379.16,333.52
366.74,350.15,395.63,374.81,321.86
368.41,371.66,393.62,411.39,339.92
361.1,348.49,389.94,387.65,349.57
358.8,377.47,336.55,380.22,351.21
373.48,392.88,389.86,405.63,356.11
383.02,385.98,402.4,381.45,343.19
360.49,377.67,420.51,398.85,328.21
370.28,382.71,381.56,381.98,365.38
380.5,377.07,374.96,394.11,392.45
400.78,377.21,400.19,398.56,352.48
393.67,369.07,405.02,382.23,361.63
392.75,394.94,412.89,393.86,343.3
380.42,367.88,418.72,385.6,338.27
386.57,349.65,387.6,385.12,384.76
382.95,385.11,402.44,353.4,369.94
386.58,386.19,414.63,357.8,369.33
367.1,375.49,388.52,373.9,389.43
366.63,390.36,417.04,393.18,342.64
359.97,367.58,397.6,384.74,367.05
362.34,397.22,382.79,397.4,353.97
365.89,383.45,391.78,334.59,341.01
386.98,377.85,374.96,373.23,349.18
380.86,370.35,420.65,355.53,351.86
376.09,384.64,354.88,393.83,377.1
389.39,371.89,382.64,395.47,366.24
386.05,381.79,346.74,392.87,318.04
412.48,414.76,391.29,391.33,338.9
382.1,370.14,399.59,386.26,352.52
389.12,388.02,390.0,375.52,372.92
374.81,367.36,429.35,402.23,324.97
371.98,382.48,398.2,0,363.97
0,391.27,0,0,359.72
0,402.82,0,0,375.25
0,379.55,0,0,378.77
0,402.78,0,0,368.84
0,0,0,0,387.58
0,0,0,0,369.25
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0


==> Experiments/policy_switching/q_val_k_1.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6
0.425369,0.370714,0.147838,0.544178,0.490681,0.516228,0.385813
0.579602,0.552693,0.140868,0.57357,0.33056,0.572421,0.560722
0.854478,0.717725,0.203187,0.665392,0.689806,0.784572,0.694434
1.345945,1.198648,0.311202,1.133688,1.160518,1.239694,1.070258
1.623537,1.563355,0.411329,1.433735,1.289598,1.734243,1.379415
2.069381,1.914589,0.644082,1.633,1.635779,2.017213,1.787886
2.382054,2.132679,0.810611,1.888139,1.890179,2.302045,2.080137
2.562128,2.337618,0.883146,2.01504,2.18503,2.442898,2.407154
2.771418,2.621656,1.008781,2.315692,2.526479,2.764878,2.713556
2.899858,2.929223,1.048886,2.472185,2.847248,2.928714,2.899369
3.137443,3.111763,1.130802,2.740908,3.166653,3.159098,3.035041
3.29458,3.367189,1.278516,2.939437,3.265109,3.35021,3.344386
3.566283,3.461412,1.416088,3.309831,3.472462,3.771104,3.497516
3.570626,3.546919,1.532406,3.633008,3.877326,4.808366,3.717586
3.977667,3.947005,1.655416,4.000441,4.066951,4.789296,3.955518
4.023245,4.400126,1.804261,4.192946,4.608696,5.364714,4.262878
4.447971,4.862776,1.884225,4.399539,4.671574,5.269704,4.670363
4.680999,5.052659,2.030431,4.549683,4.912523,5.256577,5.06868
4.843221,5.259407,2.080825,5.024371,5.295298,5.542237,5.253718
5.308833,5.694947,2.293014,5.152175,5.246778,5.034599,5.230379
5.459,5.782378,2.536009,5.392842,5.76071,5.495948,5.528458
5.635437,6.114273,2.673808,5.612978,6.139773,5.053912,5.690306
6.027443,5.878943,2.884422,5.754299,6.288053,5.661653,5.786813
6.016222,5.748445,3.068564,6.105199,6.22542,5.609945,6.094651
6.108862,6.228502,2.949204,6.074533,6.23388,6.187103,6.105849
6.333262,6.058086,3.245499,5.916251,6.639599,6.525784,6.310527
6.859095,6.157125,3.455528,5.88767,6.477703,7.068255,6.386966
7.016719,6.505616,3.538427,6.128561,6.716399,6.627303,6.308141
6.930511,6.535671,3.611067,6.094788,6.509133,6.75091,6.752501
6.967952,6.566887,3.707034,6.472068,6.450771,6.754652,6.53919
6.728337,6.589456,3.679789,6.393758,6.666172,7.067048,6.919682
7.018188,6.79952,3.761837,6.608125,6.87089,7.337038,6.68718
6.772166,7.063489,3.756146,6.863134,6.773,7.385058,6.692509
7.071345,7.013301,4.037585,6.927805,6.830358,7.177431,6.681569
7.189827,7.304205,3.978356,6.746709,7.23035,7.181187,6.668802
7.299057,7.12965,3.990863,6.847,7.269485,7.27914,6.70601
7.187545,6.814547,4.038085,6.908627,7.02359,7.403436,6.977424
7.302422,7.308647,3.959421,6.811245,6.792707,7.500242,7.310443
7.142918,7.705266,4.115858,6.821818,7.038248,7.19624,7.258247
7.321132,7.382456,4.077246,6.800974,7.270539,7.721105,7.062814
7.761621,7.306756,4.371902,6.879193,7.064009,7.645134,7.334535
7.498415,7.365976,4.184855,7.117201,7.427732,7.285266,7.08403
7.724051,7.55961,4.191548,7.107684,7.138907,7.291024,7.252556
7.379603,7.854754,4.216061,6.8354,7.056102,7.39442,7.363058
7.643337,7.62277,4.212395,6.980075,7.087577,7.340087,7.396293
7.73783,7.867051,4.188281,7.053404,7.102739,7.442606,7.422697
7.936345,8.114738,4.475258,6.988228,7.278732,7.296558,7.297048
7.870434,8.181253,4.220648,7.358926,7.271999,7.096485,7.598172
8.133827,7.806046,4.317669,7.431386,7.53902,7.554196,7.728313
7.955206,8.246198,4.348537,7.541559,7.923348,7.627003,7.646235
7.903393,8.190249,4.308588,7.721763,7.686498,7.956813,8.07181
7.998568,8.375978,4.369226,7.556328,7.665347,7.839291,7.972084
7.553308,8.487929,4.401976,7.744792,7.758547,7.810907,8.219941
7.735988,8.444981,4.32896,7.643756,7.451644,7.829448,8.271845
7.762699,8.325909,4.610591,7.405626,7.384478,7.909118,8.132437
7.833033,8.490543,4.517991,7.17544,7.740406,7.844365,7.989314
7.689039,8.384945,4.47849,7.539555,7.569707,8.010098,7.802736
8.136961,8.130502,4.748019,7.242696,7.611554,8.229149,8.552455
8.112797,8.56142,4.747648,7.423728,7.783909,7.65832,7.991327
8.206198,8.665291,4.522201,7.42902,7.43366,7.746962,8.137745
8.124514,8.282763,4.628614,7.424417,7.496753,7.861276,8.233624
8.310718,8.285852,4.715366,7.562567,7.337654,7.867893,8.324658
8.011292,8.182028,4.53761,7.607912,7.195888,7.923361,8.03895
8.007172,8.254365,4.599528,7.786697,7.234013,7.760676,8.253709
8.335685,7.788861,4.757788,7.954069,7.114563,7.818645,8.124162
8.059705,7.94866,4.520484,7.919469,7.041774,7.754603,8.412542
8.429231,8.136727,4.657132,7.992107,7.01509,7.91162,8.801873
8.1395,8.151731,4.697435,8.343259,7.097964,8.011898,9.110765
8.550862,8.018154,4.788952,8.230696,7.321244,8.199901,8.963454
8.354861,8.460563,4.560378,8.211385,7.500215,7.984323,9.157256
8.485349,8.187288,4.796266,7.93561,7.28439,7.710535,8.7988
8.393668,8.123106,4.825461,7.962498,7.482409,7.840661,9.009141
8.785883,8.633478,4.814721,7.903343,7.181427,7.441178,8.878633
8.500341,8.235577,4.818559,8.062546,7.72674,7.430212,8.272097
8.692704,8.239421,4.818351,8.0715,8.46028,7.321241,8.461941
8.52727,8.611449,4.910423,7.938457,8.026643,7.40753,8.404931
8.394131,8.362275,4.75123,8.270642,8.160213,7.635919,8.716379
8.415908,8.182331,4.664843,8.180514,8.082072,7.932128,8.809511
8.755172,8.042695,4.761313,7.91111,8.016657,7.586703,9.003353
8.683352,8.190832,4.710431,7.984408,8.126059,8.06158,8.737641
8.594405,8.56359,4.624541,8.362154,7.693223,8.039567,8.820085
8.384289,8.747093,4.662882,8.372546,8.198793,7.998382,8.66475
8.151784,8.269754,4.679775,8.681031,7.985982,7.844645,8.729727
8.533082,8.540218,4.653555,8.41994,8.162444,8.067737,8.556372
8.552701,8.381715,4.637671,8.338566,8.397513,8.217738,8.824105
8.528986,8.121851,4.653017,8.24682,8.44311,8.264187,8.712532
8.408895,8.05309,4.705677,8.172753,8.377934,8.590793,8.621548
8.268202,8.828463,4.750098,8.035471,8.645475,8.545712,8.947055
7.760931,8.728621,4.867476,8.278893,8.660451,8.78454,8.888309
8.197532,8.640543,4.597421,8.407504,8.432247,8.247902,8.618507
8.085493,8.669746,4.657331,8.340878,8.339529,8.467919,8.320786
8.360059,8.978545,4.663108,8.17407,8.118576,8.024656,8.28651
8.317965,8.597948,4.603525,7.981645,8.345973,8.253051,8.367898
8.862143,8.703141,4.721227,8.068507,8.36662,8.218881,8.241609
8.540051,8.917244,4.676783,8.139177,8.605612,8.342864,8.23741
8.67178,8.939819,4.752604,8.330607,8.770896,8.048919,8.342187
8.510142,8.994511,4.671996,8.334442,8.463688,8.03707,7.945248
8.532025,8.858272,4.605803,8.268294,8.223181,8.171621,8.642487
8.528923,8.863451,4.439077,8.526873,8.524158,8.155596,8.295194
8.757238,9.038623,4.415234,8.464287,8.646199,8.423971,8.816326
9.020785,9.085202,4.457243,8.353001,9.133595,8.042177,8.569219
8.738441,8.818531,4.484089,8.456748,9.203497,8.535626,8.665695
8.800877,9.011905,4.394614,8.390456,9.07288,8.463389,8.600576
8.730655,8.844987,4.354097,7.878649,8.892759,8.668896,8.725761
8.840585,8.743539,4.399755,8.371237,9.162126,8.474882,8.779409
8.605272,8.548918,4.636092,8.45894,9.012533,8.259179,8.547884
8.763566,8.388632,4.506326,8.470413,8.720353,8.271246,8.226859
8.935266,8.823423,4.429416,8.430343,9.139595,8.08463,8.602864
9.107123,8.540498,4.552073,8.365252,8.648955,8.270699,8.559641
9.138614,8.692638,4.677578,8.585896,8.668493,8.498842,8.946601
9.065919,8.723342,4.655523,8.414685,8.461499,8.498041,9.252315
8.743562,8.972869,4.581928,8.776403,8.526619,8.526852,8.938229
8.823211,9.044204,4.534147,8.926947,8.267267,8.714013,8.854346
9.156031,8.511306,4.73241,8.956643,8.481277,8.885098,8.729643
9.164051,8.555744,4.643205,8.883532,8.510715,8.843791,8.418631
8.810514,8.500207,4.630141,8.711469,8.354627,9.027433,9.1331
9.165502,8.57429,4.606225,8.726065,8.661976,8.775743,9.15881
8.661694,8.826492,4.469956,8.403581,8.710486,8.793831,9.486585
8.595909,9.194815,4.499145,8.487062,8.873836,8.560181,9.24404
8.845876,9.265922,4.617612,8.705318,8.807975,8.876834,8.889495
8.92003,9.012547,4.620678,8.756885,8.649938,8.811681,8.760077
8.842337,8.966145,4.60875,8.987585,8.688674,8.785943,8.398985
8.649031,8.763955,4.680968,9.130751,8.926956,8.381977,8.494244
0,8.694947,4.529064,9.019885,8.71361,8.446938,0
0,9.081873,4.614865,8.906337,8.472555,8.29731,0
0,8.854445,4.599662,9.372686,8.897731,0,0
0,8.640672,4.637435,9.365604,9.017393,0,0
0,8.769594,4.656337,9.010377,8.699051,0,0
0,8.856032,0,9.027021,8.712827,0,0
0,9.234004,0,8.803995,8.71492,0,0
0,9.244781,0,8.843367,8.753996,0,0
0,9.516911,0,8.754886,8.589807,0,0
0,9.346242,0,8.955755,8.568024,0,0
0,9.300638,0,9.053268,8.650492,0,0
0,9.469291,0,9.083986,8.73488,0,0
0,9.257594,0,8.904662,8.814818,0,0
0,0,0,8.553514,8.770027,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0


==> Experiments/policy_switching/q_val_k_10.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4
0.365312,0.392432,0.373431,0.347262,0.591088
0.35056,0.346903,0.3692,0.327083,0.800416
0.348554,0.374912,0.371193,0.378054,1.644526
0.484706,0.478688,0.453261,0.591537,2.118388
0.748491,0.790237,0.717768,0.854401,2.668725
0.974525,0.98586,0.932443,1.016701,2.981391
1.168522,1.150218,1.06072,1.169799,3.447075
1.314174,1.275616,1.222276,1.307353,4.386356
1.438595,1.439757,1.427511,1.510896,4.739429
1.655211,1.574755,1.555568,1.685976,5.477071
1.807,1.753296,1.742932,1.892097,5.832715
2.106512,1.956741,1.957904,2.056908,6.563171
2.24417,2.175011,2.100912,2.350509,6.508583
2.541138,2.432679,2.388042,2.59753,6.39456
2.663043,2.586443,2.606531,2.754366,6.514137
2.985175,2.861577,2.912134,2.952419,6.685784
3.170971,3.042521,3.047363,3.132122,6.896848
3.294344,3.374361,3.144187,3.408472,6.735973
3.469131,3.463384,3.535194,3.408936,6.903114
3.63119,3.64318,3.621618,3.657758,6.953022
3.76306,3.794889,3.976767,3.673201,7.129037
3.990367,4.053151,4.049776,3.9382,7.577093
4.049262,3.971296,3.99387,4.100509,7.563411
4.326619,4.21277,4.268381,4.173215,7.106774
4.165444,4.464193,4.414914,4.207308,7.250711
4.381288,4.403519,4.414933,4.537869,7.834469
4.639328,4.445921,4.540116,4.63296,8.088232
4.730781,4.755143,4.552534,4.603893,8.382784
4.749506,4.673582,4.672414,4.778781,8.42609
4.849494,4.8825,4.794467,4.847018,8.370013
4.913895,4.881423,4.99385,5.096823,7.977048
4.991169,4.801836,4.975212,4.840178,8.325633
5.131452,5.147963,4.948119,5.014347,8.034942
4.954202,5.191825,5.103115,5.176631,7.724914
5.255766,5.2635,4.992478,5.358517,7.994112
5.441413,5.279404,5.073401,5.283638,8.18967
5.367989,5.258117,5.358326,5.431568,8.263543
5.499538,5.524589,5.324061,5.756938,7.927793
5.33349,5.43249,5.539803,5.542491,8.030731
5.470233,5.781749,5.458367,5.809762,8.153921
5.673244,5.505622,5.400154,5.481344,8.077267
5.731642,5.288711,5.687583,5.526417,8.363069
5.60814,5.544678,5.682222,5.713295,8.592244
5.770881,5.729325,5.814996,5.597303,8.592615
5.875103,5.783473,5.67582,5.839228,8.353182
5.739637,5.580668,5.752947,5.813647,8.444481
5.879229,5.682799,5.703935,6.215109,8.478154
6.052127,5.928154,5.878803,5.944799,8.673418
5.976524,5.698231,5.959908,6.182792,8.81754
5.941996,5.73789,5.993979,5.872346,8.576979
5.853028,5.83747,6.191188,6.079353,8.23909
5.986756,5.825644,6.109909,5.946013,8.580209
5.901089,6.019447,6.043663,5.818727,8.739918
5.997421,5.764407,6.009442,6.032568,8.321851
5.962155,5.843295,6.051758,5.939118,8.41755
6.016606,6.027534,5.998349,6.113713,8.38061
5.902654,6.081325,5.943919,5.989753,8.648265
5.869472,6.021662,6.043519,5.991601,8.916144
5.996668,6.08305,6.112201,6.396664,8.757619
5.9237,5.997076,5.968426,6.360032,8.806426
5.682783,5.866399,6.020235,6.231622,8.717134
6.091236,6.018532,6.123302,6.289875,8.781893
6.010321,6.157079,6.062017,6.329616,8.955022
6.180015,6.002883,6.095354,6.075005,9.052369
5.936201,6.274766,5.895831,6.088131,8.774703
6.040329,6.17859,6.251647,6.088873,8.841795
6.125566,6.034459,6.296459,6.457086,9.24819
6.095904,6.046865,6.04781,6.050084,9.01639
5.937155,6.02607,6.21237,6.056788,9.00794
6.089215,5.946663,6.183749,0,8.803438
0,6.137167,0,0,9.171244
0,6.245912,0,0,9.063664
0,5.942029,0,0,8.625033
0,6.152081,0,0,9.057636
0,0,0,0,8.995666
0,0,0,0,8.879678
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0


==> Figures/variance_between_models/avg_reward_k_1.csv <==
mean_score_0,mean_score_1,mean_score_2,mean_score_3,mean_score_4,mean_score_5,mean_score_6
2.3,1.57,1.67,1.0,2.4,1.01,1.32
2.53,2.76,1.1,2.27,2.29,2.29,2.29
7.11,12.15,1.03,7.94,6.55,7.19,9.4
15.57,16.11,2.53,13.07,14.92,15.84,15.29
24.17,28.17,11.52,19.84,21.88,22.43,20.19
32.31,33.99,16.33,23.7,24.64,27.82,29.32
36.52,46.75,24.82,41.9,38.26,51.73,42.77
37.22,56.12,67.77,41.25,50.77,54.61,52.01
85.31,68.23,23.44,60.03,65.03,71.37,61.44
73.45,86.08,26.43,75.86,59.94,38.02,68.74
106.95,96.01,52.76,84.5,115.86,81.83,88.6
131.76,123.17,84.86,119.47,124.2,114.78,104.75
135.16,141.05,85.21,113.22,135.63,134.41,107.28
147.51,177.1,63.61,116.59,164.92,111.19,178.76
152.68,158.95,66.95,158.31,141.64,138.21,188.21
203.45,92.84,78.47,180.73,106.61,127.49,183.79
184.92,76.16,113.17,167.16,189.16,173.74,232.7
252.32,236.75,107.29,201.54,157.91,110.54,196.19
198.54,241.0,156.6,152.88,231.05,112.97,232.76
207.97,235.47,88.43,237.63,196.54,78.85,249.88
243.58,280.58,202.75,128.07,248.38,99.32,285.53
162.11,220.13,85.33,179.62,252.43,44.78,265.05
262.5,164.58,198.1,205.89,39.6,29.31,190.14
272.18,167.47,202.61,303.72,179.4,188.84,20.37
218.88,266.69,91.48,98.82,265.75,127.26,248.11
302.26,255.57,141.8,309.2,214.04,220.64,261.02
257.2,201.29,309.29,277.07,205.79,104.39,274.13
80.02,281.75,246.3,264.92,244.53,102.36,272.82
138.06,255.65,268.64,33.52,209.75,175.71,262.72
14.99,257.71,311.08,252.9,261.01,127.26,266.78
222.17,270.26,4.84,232.2,253.1,122.01,190.86
284.75,251.74,344.13,290.3,88.99,90.54,252.52
235.04,283.46,352.86,275.13,293.03,183.71,247.73
262.3,267.93,329.8,275.54,200.64,164.58,308.76
291.73,306.69,374.56,257.03,206.29,190.91,291.95
266.79,225.31,320.07,81.61,276.57,214.71,233.69
271.12,233.59,260.55,281.91,208.97,249.67,217.41
174.34,244.66,343.11,218.88,259.47,249.7,213.12
254.16,260.95,326.17,278.59,267.42,178.55,283.9
276.29,285.27,207.33,261.86,278.41,128.49,271.71
259.11,267.2,165.38,281.21,241.3,140.92,213.88
236.19,255.38,119.24,259.94,288.17,142.61,266.02
267.62,62.02,220.0,289.02,228.12,250.14,124.65
281.58,296.72,314.61,221.05,276.06,211.69,242.97
147.52,310.52,294.1,194.53,64.73,221.06,289.14
113.12,258.77,317.33,233.63,258.97,267.76,212.07
254.48,39.76,191.7,287.71,284.06,6.72,74.99
86.67,256.69,310.73,272.82,291.66,281.63,269.05
285.32,269.55,212.89,153.85,261.03,12.05,226.95
208.43,289.56,262.38,289.02,198.51,221.85,161.47
248.75,268.84,263.06,222.85,226.21,229.76,190.6
208.49,296.66,309.78,292.13,264.34,97.98,293.44
267.09,225.33,242.63,245.46,161.51,209.91,284.7
215.64,170.84,351.36,284.84,264.78,242.48,281.01
294.37,270.61,367.55,268.3,155.85,200.9,117.97
151.94,154.49,267.5,308.13,286.64,220.65,276.37
295.76,179.96,290.0,324.17,279.42,231.48,246.74
295.66,257.71,414.11,272.32,267.68,176.7,256.62
213.18,230.28,380.17,266.48,239.66,236.49,237.56
6.29,261.26,326.08,272.22,282.64,236.53,212.81
280.49,268.0,44.0,114.8,270.16,222.05,223.75
239.46,312.23,366.33,284.41,176.35,178.82,109.54
291.62,302.79,289.88,279.69,260.52,287.41,260.2
213.95,167.94,364.57,359.4,227.19,246.69,289.94
280.3,182.71,337.45,223.62,263.87,276.69,321.0
202.73,296.94,273.56,214.78,316.25,239.31,310.13
220.41,132.0,336.33,234.17,224.79,263.54,303.57
330.47,308.91,273.15,242.4,140.58,241.96,324.59
296.32,135.51,312.0,246.36,232.6,267.46,273.94
273.33,330.09,379.22,304.93,266.08,260.6,214.29
235.83,140.12,178.2,267.71,256.97,230.37,206.29
343.62,198.51,275.76,294.05,170.44,257.07,309.29
310.29,268.09,284.07,249.32,181.13,270.03,260.22
270.26,242.77,152.44,297.61,241.95,206.48,183.41
265.14,336.37,358.45,283.41,275.67,199.08,348.24
298.26,286.35,377.11,277.72,148.44,228.48,305.59
174.08,268.25,283.15,324.8,267.14,267.43,73.39
291.33,274.69,282.14,303.23,236.82,158.68,321.32
284.39,330.5,76.67,283.98,155.59,165.92,285.54
277.38,309.12,154.83,286.64,279.44,273.53,346.79
241.96,349.38,341.18,288.35,242.34,310.31,262.81
272.97,318.72,249.25,215.8,206.24,239.43,291.74
239.29,345.55,96.83,192.95,264.77,253.14,309.54
239.13,344.49,297.76,329.56,200.84,219.18,268.66
187.34,217.81,334.56,274.33,238.72,306.57,257.28
228.16,312.02,310.78,245.77,247.71,178.42,302.8
247.01,319.3,257.61,329.88,204.9,210.09,336.34
242.21,326.1,375.36,154.39,122.01,258.57,241.78
185.38,320.78,238.52,298.36,99.02,296.89,175.16
300.06,101.71,360.89,196.46,273.75,64.83,249.26
270.03,322.36,150.5,302.41,231.85,266.73,211.69
303.55,253.8,374.91,288.88,271.58,256.77,239.01
283.14,310.44,328.1,294.31,305.45,250.32,266.0
327.23,295.87,341.08,324.28,325.98,279.92,330.05
250.64,324.36,158.47,316.21,335.13,230.94,232.22
217.85,92.38,390.77,291.05,321.66,258.13,320.68
144.95,340.19,144.0,300.93,207.94,309.36,245.51
274.31,313.34,214.18,299.77,346.98,226.87,324.06
178.67,294.66,321.19,357.25,337.67,289.75,305.18
301.49,203.3,348.77,299.08,328.1,285.73,251.69
251.8,313.83,188.21,296.66,166.6,290.73,217.82
194.54,300.79,265.36,335.21,317.29,307.36,260.03
296.26,204.03,398.83,243.3,293.73,178.97,326.15
49.08,246.85,63.24,213.93,289.16,258.25,312.46
339.77,251.95,375.57,301.79,86.31,113.83,335.93
254.34,342.46,378.73,297.36,128.08,324.13,295.76
16.04,365.24,186.93,215.33,127.14,191.42,255.06
108.11,207.71,388.76,323.08,287.71,270.8,221.21
96.0,328.46,372.78,192.53,230.72,258.78,272.93
247.35,325.63,372.62,249.11,261.75,255.33,322.53
325.4,288.07,295.83,271.01,285.34,299.79,228.94
315.62,194.36,398.17,282.36,245.9,283.41,284.68
303.76,236.89,250.0,187.83,355.52,331.56,300.79
224.93,264.77,399.53,264.11,290.51,241.09,278.08
322.35,84.29,273.04,320.21,235.96,223.38,313.82
220.87,347.34,380.65,337.71,337.23,323.03,322.26
164.25,311.54,297.33,261.58,139.22,211.05,307.0
289.04,126.71,249.5,285.16,307.14,261.36,314.44
356.8,252.02,155.15,333.72,181.18,126.05,247.2
258.53,310.29,394.82,249.8,324.09,286.08,330.77
162.68,339.51,375.19,290.16,270.54,280.83,312.86
306.65,252.13,305.43,323.2,190.38,291.41,298.25
270.6,174.89,234.35,315.15,273.04,243.39,234.6
0,305.28,414.0,258.46,309.96,259.57,0
0,207.27,380.25,251.85,292.63,333.82,0
0,287.35,288.2,196.06,275.5,0,0
0,249.27,197.55,223.44,320.11,0,0
0,296.26,313.32,310.35,343.34,0,0
0,331.9,0,323.24,314.91,0,0
0,336.18,0,164.63,347.71,0,0
0,88.55,0,225.84,303.4,0,0
0,207.31,0,303.64,365.44,0,0
0,79.03,0,274.36,303.64,0,0
0,210.82,0,356.72,295.34,0,0
0,323.64,0,328.65,295.0,0,0
0,248.02,0,310.31,228.88,0,0
0,0,0,330.84,302.79,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0


==> Figures/variance_between_models/avg_reward_k_10.csv <==
mean_score_0,mean_score_1,mean_score_2,mean_score_3,mean_score_4
1.78,2.98,1.23,1.31,1.11
2.27,1.68,1.76,2.12,7.98
1.84,1.77,2.31,2.37,26.56
6.57,8.84,5.24,18.4,48.99
18.99,17.91,15.93,24.4,80.27
28.62,28.72,32.07,37.98,125.53
49.28,57.08,42.2,47.96,168.18
71.94,80.18,61.6,81.52,192.49
99.13,86.32,72.92,105.47,205.51
140.56,113.81,136.28,134.8,303.92
182.66,152.35,150.73,175.33,298.21
237.61,170.55,171.33,197.43,293.2
242.84,212.64,193.62,223.99,306.08
244.27,233.92,224.41,248.9,320.5
260.35,239.08,258.8,209.63,312.48
272.94,273.06,265.14,255.41,319.62
297.7,268.17,263.54,275.83,339.29
304.88,292.13,309.74,315.41,316.71
332.41,296.7,329.57,295.68,329.03
327.91,319.02,297.57,337.64,313.73
335.76,299.52,335.42,337.33,311.23
346.48,314.75,351.32,287.05,316.27
339.71,313.98,353.37,324.8,288.0
353.35,328.86,347.84,333.03,308.91
365.21,345.33,340.43,332.53,302.0
348.64,352.39,323.3,327.23,315.28
339.41,329.11,357.22,346.4,300.06
379.31,342.19,343.0,345.61,269.66
369.76,357.39,367.12,354.96,311.69
357.96,347.14,340.08,364.68,293.7
372.28,340.69,406.77,341.2,327.62
382.52,370.82,386.78,369.98,291.39
407.55,318.0,365.96,339.92,302.32
390.33,374.5,366.7,331.74,310.88
360.54,362.91,384.04,369.54,320.04
372.12,366.07,392.1,364.65,348.34
383.14,328.13,391.29,364.91,315.97
384.49,367.72,359.12,396.06,311.06
335.2,356.68,386.94,379.16,333.52
366.74,350.15,395.63,374.81,321.86
368.41,371.66,393.62,411.39,339.92
361.1,348.49,389.94,387.65,349.57
358.8,377.47,336.55,380.22,351.21
373.48,392.88,389.86,405.63,356.11
383.02,385.98,402.4,381.45,343.19
360.49,377.67,420.51,398.85,328.21
370.28,382.71,381.56,381.98,365.38
380.5,377.07,374.96,394.11,392.45
400.78,377.21,400.19,398.56,352.48
393.67,369.07,405.02,382.23,361.63
392.75,394.94,412.89,393.86,343.3
380.42,367.88,418.72,385.6,338.27
386.57,349.65,387.6,385.12,384.76
382.95,385.11,402.44,353.4,369.94
386.58,386.19,414.63,357.8,369.33
367.1,375.49,388.52,373.9,389.43
366.63,390.36,417.04,393.18,342.64
359.97,367.58,397.6,384.74,367.05
362.34,397.22,382.79,397.4,353.97
365.89,383.45,391.78,334.59,341.01
386.98,377.85,374.96,373.23,349.18
380.86,370.35,420.65,355.53,351.86
376.09,384.64,354.88,393.83,377.1
389.39,371.89,382.64,395.47,366.24
386.05,381.79,346.74,392.87,318.04
412.48,414.76,391.29,391.33,338.9
382.1,370.14,399.59,386.26,352.52
389.12,388.02,390.0,375.52,372.92
374.81,367.36,429.35,402.23,324.97
371.98,382.48,398.2,0,363.97
0,391.27,0,0,359.72
0,402.82,0,0,375.25
0,379.55,0,0,378.77
0,402.78,0,0,368.84
0,0,0,0,387.58
0,0,0,0,369.25
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0


==> Figures/variance_between_models/q_val_k_1.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4,mean_q_val_5,mean_q_val_6
0.425369,0.370714,0.147838,0.544178,0.490681,0.516228,0.385813
0.579602,0.552693,0.140868,0.57357,0.33056,0.572421,0.560722
0.854478,0.717725,0.203187,0.665392,0.689806,0.784572,0.694434
1.345945,1.198648,0.311202,1.133688,1.160518,1.239694,1.070258
1.623537,1.563355,0.411329,1.433735,1.289598,1.734243,1.379415
2.069381,1.914589,0.644082,1.633,1.635779,2.017213,1.787886
2.382054,2.132679,0.810611,1.888139,1.890179,2.302045,2.080137
2.562128,2.337618,0.883146,2.01504,2.18503,2.442898,2.407154
2.771418,2.621656,1.008781,2.315692,2.526479,2.764878,2.713556
2.899858,2.929223,1.048886,2.472185,2.847248,2.928714,2.899369
3.137443,3.111763,1.130802,2.740908,3.166653,3.159098,3.035041
3.29458,3.367189,1.278516,2.939437,3.265109,3.35021,3.344386
3.566283,3.461412,1.416088,3.309831,3.472462,3.771104,3.497516
3.570626,3.546919,1.532406,3.633008,3.877326,4.808366,3.717586
3.977667,3.947005,1.655416,4.000441,4.066951,4.789296,3.955518
4.023245,4.400126,1.804261,4.192946,4.608696,5.364714,4.262878
4.447971,4.862776,1.884225,4.399539,4.671574,5.269704,4.670363
4.680999,5.052659,2.030431,4.549683,4.912523,5.256577,5.06868
4.843221,5.259407,2.080825,5.024371,5.295298,5.542237,5.253718
5.308833,5.694947,2.293014,5.152175,5.246778,5.034599,5.230379
5.459,5.782378,2.536009,5.392842,5.76071,5.495948,5.528458
5.635437,6.114273,2.673808,5.612978,6.139773,5.053912,5.690306
6.027443,5.878943,2.884422,5.754299,6.288053,5.661653,5.786813
6.016222,5.748445,3.068564,6.105199,6.22542,5.609945,6.094651
6.108862,6.228502,2.949204,6.074533,6.23388,6.187103,6.105849
6.333262,6.058086,3.245499,5.916251,6.639599,6.525784,6.310527
6.859095,6.157125,3.455528,5.88767,6.477703,7.068255,6.386966
7.016719,6.505616,3.538427,6.128561,6.716399,6.627303,6.308141
6.930511,6.535671,3.611067,6.094788,6.509133,6.75091,6.752501
6.967952,6.566887,3.707034,6.472068,6.450771,6.754652,6.53919
6.728337,6.589456,3.679789,6.393758,6.666172,7.067048,6.919682
7.018188,6.79952,3.761837,6.608125,6.87089,7.337038,6.68718
6.772166,7.063489,3.756146,6.863134,6.773,7.385058,6.692509
7.071345,7.013301,4.037585,6.927805,6.830358,7.177431,6.681569
7.189827,7.304205,3.978356,6.746709,7.23035,7.181187,6.668802
7.299057,7.12965,3.990863,6.847,7.269485,7.27914,6.70601
7.187545,6.814547,4.038085,6.908627,7.02359,7.403436,6.977424
7.302422,7.308647,3.959421,6.811245,6.792707,7.500242,7.310443
7.142918,7.705266,4.115858,6.821818,7.038248,7.19624,7.258247
7.321132,7.382456,4.077246,6.800974,7.270539,7.721105,7.062814
7.761621,7.306756,4.371902,6.879193,7.064009,7.645134,7.334535
7.498415,7.365976,4.184855,7.117201,7.427732,7.285266,7.08403
7.724051,7.55961,4.191548,7.107684,7.138907,7.291024,7.252556
7.379603,7.854754,4.216061,6.8354,7.056102,7.39442,7.363058
7.643337,7.62277,4.212395,6.980075,7.087577,7.340087,7.396293
7.73783,7.867051,4.188281,7.053404,7.102739,7.442606,7.422697
7.936345,8.114738,4.475258,6.988228,7.278732,7.296558,7.297048
7.870434,8.181253,4.220648,7.358926,7.271999,7.096485,7.598172
8.133827,7.806046,4.317669,7.431386,7.53902,7.554196,7.728313
7.955206,8.246198,4.348537,7.541559,7.923348,7.627003,7.646235
7.903393,8.190249,4.308588,7.721763,7.686498,7.956813,8.07181
7.998568,8.375978,4.369226,7.556328,7.665347,7.839291,7.972084
7.553308,8.487929,4.401976,7.744792,7.758547,7.810907,8.219941
7.735988,8.444981,4.32896,7.643756,7.451644,7.829448,8.271845
7.762699,8.325909,4.610591,7.405626,7.384478,7.909118,8.132437
7.833033,8.490543,4.517991,7.17544,7.740406,7.844365,7.989314
7.689039,8.384945,4.47849,7.539555,7.569707,8.010098,7.802736
8.136961,8.130502,4.748019,7.242696,7.611554,8.229149,8.552455
8.112797,8.56142,4.747648,7.423728,7.783909,7.65832,7.991327
8.206198,8.665291,4.522201,7.42902,7.43366,7.746962,8.137745
8.124514,8.282763,4.628614,7.424417,7.496753,7.861276,8.233624
8.310718,8.285852,4.715366,7.562567,7.337654,7.867893,8.324658
8.011292,8.182028,4.53761,7.607912,7.195888,7.923361,8.03895
8.007172,8.254365,4.599528,7.786697,7.234013,7.760676,8.253709
8.335685,7.788861,4.757788,7.954069,7.114563,7.818645,8.124162
8.059705,7.94866,4.520484,7.919469,7.041774,7.754603,8.412542
8.429231,8.136727,4.657132,7.992107,7.01509,7.91162,8.801873
8.1395,8.151731,4.697435,8.343259,7.097964,8.011898,9.110765
8.550862,8.018154,4.788952,8.230696,7.321244,8.199901,8.963454
8.354861,8.460563,4.560378,8.211385,7.500215,7.984323,9.157256
8.485349,8.187288,4.796266,7.93561,7.28439,7.710535,8.7988
8.393668,8.123106,4.825461,7.962498,7.482409,7.840661,9.009141
8.785883,8.633478,4.814721,7.903343,7.181427,7.441178,8.878633
8.500341,8.235577,4.818559,8.062546,7.72674,7.430212,8.272097
8.692704,8.239421,4.818351,8.0715,8.46028,7.321241,8.461941
8.52727,8.611449,4.910423,7.938457,8.026643,7.40753,8.404931
8.394131,8.362275,4.75123,8.270642,8.160213,7.635919,8.716379
8.415908,8.182331,4.664843,8.180514,8.082072,7.932128,8.809511
8.755172,8.042695,4.761313,7.91111,8.016657,7.586703,9.003353
8.683352,8.190832,4.710431,7.984408,8.126059,8.06158,8.737641
8.594405,8.56359,4.624541,8.362154,7.693223,8.039567,8.820085
8.384289,8.747093,4.662882,8.372546,8.198793,7.998382,8.66475
8.151784,8.269754,4.679775,8.681031,7.985982,7.844645,8.729727
8.533082,8.540218,4.653555,8.41994,8.162444,8.067737,8.556372
8.552701,8.381715,4.637671,8.338566,8.397513,8.217738,8.824105
8.528986,8.121851,4.653017,8.24682,8.44311,8.264187,8.712532
8.408895,8.05309,4.705677,8.172753,8.377934,8.590793,8.621548
8.268202,8.828463,4.750098,8.035471,8.645475,8.545712,8.947055
7.760931,8.728621,4.867476,8.278893,8.660451,8.78454,8.888309
8.197532,8.640543,4.597421,8.407504,8.432247,8.247902,8.618507
8.085493,8.669746,4.657331,8.340878,8.339529,8.467919,8.320786
8.360059,8.978545,4.663108,8.17407,8.118576,8.024656,8.28651
8.317965,8.597948,4.603525,7.981645,8.345973,8.253051,8.367898
8.862143,8.703141,4.721227,8.068507,8.36662,8.218881,8.241609
8.540051,8.917244,4.676783,8.139177,8.605612,8.342864,8.23741
8.67178,8.939819,4.752604,8.330607,8.770896,8.048919,8.342187
8.510142,8.994511,4.671996,8.334442,8.463688,8.03707,7.945248
8.532025,8.858272,4.605803,8.268294,8.223181,8.171621,8.642487
8.528923,8.863451,4.439077,8.526873,8.524158,8.155596,8.295194
8.757238,9.038623,4.415234,8.464287,8.646199,8.423971,8.816326
9.020785,9.085202,4.457243,8.353001,9.133595,8.042177,8.569219
8.738441,8.818531,4.484089,8.456748,9.203497,8.535626,8.665695
8.800877,9.011905,4.394614,8.390456,9.07288,8.463389,8.600576
8.730655,8.844987,4.354097,7.878649,8.892759,8.668896,8.725761
8.840585,8.743539,4.399755,8.371237,9.162126,8.474882,8.779409
8.605272,8.548918,4.636092,8.45894,9.012533,8.259179,8.547884
8.763566,8.388632,4.506326,8.470413,8.720353,8.271246,8.226859
8.935266,8.823423,4.429416,8.430343,9.139595,8.08463,8.602864
9.107123,8.540498,4.552073,8.365252,8.648955,8.270699,8.559641
9.138614,8.692638,4.677578,8.585896,8.668493,8.498842,8.946601
9.065919,8.723342,4.655523,8.414685,8.461499,8.498041,9.252315
8.743562,8.972869,4.581928,8.776403,8.526619,8.526852,8.938229
8.823211,9.044204,4.534147,8.926947,8.267267,8.714013,8.854346
9.156031,8.511306,4.73241,8.956643,8.481277,8.885098,8.729643
9.164051,8.555744,4.643205,8.883532,8.510715,8.843791,8.418631
8.810514,8.500207,4.630141,8.711469,8.354627,9.027433,9.1331
9.165502,8.57429,4.606225,8.726065,8.661976,8.775743,9.15881
8.661694,8.826492,4.469956,8.403581,8.710486,8.793831,9.486585
8.595909,9.194815,4.499145,8.487062,8.873836,8.560181,9.24404
8.845876,9.265922,4.617612,8.705318,8.807975,8.876834,8.889495
8.92003,9.012547,4.620678,8.756885,8.649938,8.811681,8.760077
8.842337,8.966145,4.60875,8.987585,8.688674,8.785943,8.398985
8.649031,8.763955,4.680968,9.130751,8.926956,8.381977,8.494244
0,8.694947,4.529064,9.019885,8.71361,8.446938,0
0,9.081873,4.614865,8.906337,8.472555,8.29731,0
0,8.854445,4.599662,9.372686,8.897731,0,0
0,8.640672,4.637435,9.365604,9.017393,0,0
0,8.769594,4.656337,9.010377,8.699051,0,0
0,8.856032,0,9.027021,8.712827,0,0
0,9.234004,0,8.803995,8.71492,0,0
0,9.244781,0,8.843367,8.753996,0,0
0,9.516911,0,8.754886,8.589807,0,0
0,9.346242,0,8.955755,8.568024,0,0
0,9.300638,0,9.053268,8.650492,0,0
0,9.469291,0,9.083986,8.73488,0,0
0,9.257594,0,8.904662,8.814818,0,0
0,0,0,8.553514,8.770027,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0
0,0,0,0,0,0,0


==> Figures/variance_between_models/q_val_k_10.csv <==
mean_q_val_0,mean_q_val_1,mean_q_val_2,mean_q_val_3,mean_q_val_4
0.365312,0.392432,0.373431,0.347262,0.591088
0.35056,0.346903,0.3692,0.327083,0.800416
0.348554,0.374912,0.371193,0.378054,1.644526
0.484706,0.478688,0.453261,0.591537,2.118388
0.748491,0.790237,0.717768,0.854401,2.668725
0.974525,0.98586,0.932443,1.016701,2.981391
1.168522,1.150218,1.06072,1.169799,3.447075
1.314174,1.275616,1.222276,1.307353,4.386356
1.438595,1.439757,1.427511,1.510896,4.739429
1.655211,1.574755,1.555568,1.685976,5.477071
1.807,1.753296,1.742932,1.892097,5.832715
2.106512,1.956741,1.957904,2.056908,6.563171
2.24417,2.175011,2.100912,2.350509,6.508583
2.541138,2.432679,2.388042,2.59753,6.39456
2.663043,2.586443,2.606531,2.754366,6.514137
2.985175,2.861577,2.912134,2.952419,6.685784
3.170971,3.042521,3.047363,3.132122,6.896848
3.294344,3.374361,3.144187,3.408472,6.735973
3.469131,3.463384,3.535194,3.408936,6.903114
3.63119,3.64318,3.621618,3.657758,6.953022
3.76306,3.794889,3.976767,3.673201,7.129037
3.990367,4.053151,4.049776,3.9382,7.577093
4.049262,3.971296,3.99387,4.100509,7.563411
4.326619,4.21277,4.268381,4.173215,7.106774
4.165444,4.464193,4.414914,4.207308,7.250711
4.381288,4.403519,4.414933,4.537869,7.834469
4.639328,4.445921,4.540116,4.63296,8.088232
4.730781,4.755143,4.552534,4.603893,8.382784
4.749506,4.673582,4.672414,4.778781,8.42609
4.849494,4.8825,4.794467,4.847018,8.370013
4.913895,4.881423,4.99385,5.096823,7.977048
4.991169,4.801836,4.975212,4.840178,8.325633
5.131452,5.147963,4.948119,5.014347,8.034942
4.954202,5.191825,5.103115,5.176631,7.724914
5.255766,5.2635,4.992478,5.358517,7.994112
5.441413,5.279404,5.073401,5.283638,8.18967
5.367989,5.258117,5.358326,5.431568,8.263543
5.499538,5.524589,5.324061,5.756938,7.927793
5.33349,5.43249,5.539803,5.542491,8.030731
5.470233,5.781749,5.458367,5.809762,8.153921
5.673244,5.505622,5.400154,5.481344,8.077267
5.731642,5.288711,5.687583,5.526417,8.363069
5.60814,5.544678,5.682222,5.713295,8.592244
5.770881,5.729325,5.814996,5.597303,8.592615
5.875103,5.783473,5.67582,5.839228,8.353182
5.739637,5.580668,5.752947,5.813647,8.444481
5.879229,5.682799,5.703935,6.215109,8.478154
6.052127,5.928154,5.878803,5.944799,8.673418
5.976524,5.698231,5.959908,6.182792,8.81754
5.941996,5.73789,5.993979,5.872346,8.576979
5.853028,5.83747,6.191188,6.079353,8.23909
5.986756,5.825644,6.109909,5.946013,8.580209
5.901089,6.019447,6.043663,5.818727,8.739918
5.997421,5.764407,6.009442,6.032568,8.321851
5.962155,5.843295,6.051758,5.939118,8.41755
6.016606,6.027534,5.998349,6.113713,8.38061
5.902654,6.081325,5.943919,5.989753,8.648265
5.869472,6.021662,6.043519,5.991601,8.916144
5.996668,6.08305,6.112201,6.396664,8.757619
5.9237,5.997076,5.968426,6.360032,8.806426
5.682783,5.866399,6.020235,6.231622,8.717134
6.091236,6.018532,6.123302,6.289875,8.781893
6.010321,6.157079,6.062017,6.329616,8.955022
6.180015,6.002883,6.095354,6.075005,9.052369
5.936201,6.274766,5.895831,6.088131,8.774703
6.040329,6.17859,6.251647,6.088873,8.841795
6.125566,6.034459,6.296459,6.457086,9.24819
6.095904,6.046865,6.04781,6.050084,9.01639
5.937155,6.02607,6.21237,6.056788,9.00794
6.089215,5.946663,6.183749,0,8.803438
0,6.137167,0,0,9.171244
0,6.245912,0,0,9.063664
0,5.942029,0,0,8.625033
0,6.152081,0,0,9.057636
0,0,0,0,8.995666
0,0,0,0,8.879678
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0
0,0,0,0,0

